Partial Optimality in Cubic Correlation Clustering for General Graphs

The higher-order correlation clustering problem for a graph $G$ and costs associated with cliques of $G$ consists in finding a clustering of $G$ so as to minimize the sum of the costs of those cliques whose nodes all belong to the same cluster. To tackle this NP-hard problem in practice, local search heuristics have been proposed and studied in the context of applications. Here, we establish partial optimality conditions for cubic correlation clustering, i.e., for the special case of at most 3-cliques. We define and implement algorithms for deciding these conditions and examine their effectiveness numerically, on two data sets.

==> data/complete/geometric/ns/sigma0.0100_stats.csv <==
sigma,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.01,9,0.3333333333333333,0.3333333333333333,0.33333333333333326,0.3333333333333333,0.3333333333333333,0.3333333333333333,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,41754,75662,46147.8,43905.0,42518.75,45622.75
0.01,18,0.5,0.8333333333333334,0.7972222222222223,0.8333333333333334,0.8333333333333334,0.8333333333333334,0.8627450980392157,1.0,0.9862745098039216,1.0,1.0,1.0,0.9571078431372549,1.0,0.9957107843137255,1.0,1.0,1.0,139644,726337,211868.8,155701.5,147457.0,161870.75
0.01,27,0.5555555555555556,0.8888888888888888,0.8407407407407408,0.8888888888888888,0.8888888888888888,0.8888888888888888,0.8717948717948718,1.0,0.9831908831908832,1.0,1.0,1.0,0.958974358974359,1.0,0.9949401709401708,1.0,1.0,1.0,380917,4123570,838850.6,394039.0,386207.5,439132.75
0.01,36,0.2777777777777778,0.9166666666666666,0.786111111111111,0.9166666666666666,0.6041666666666667,0.9166666666666666,0.7714285714285715,1.0,0.9533333333333334,1.0,0.8904761904761905,1.0,0.9291316526610645,1.0,0.9853641456582632,1.0,0.9668767507002801,1.0,760629,36822739,7480241.6,1518756.0,769818.75,12549226.5
0.01,45,0.0,0.9333333333333333,0.6455555555555554,0.6222222222222222,0.6,0.9166666666666666,0.6808080808080809,1.0,0.9005555555555554,0.8939393939393939,0.8787878787878788,1.0,0.9028188865398168,1.0,0.9690662438336857,0.9679351656095843,0.9605355884425651,1.0,1365886,127813886,40982058.55,43600032.0,3389611.25,50951969.75
0.01,54,0.0,0.9444444444444444,0.6435185185185186,0.6296296296296297,0.6111111111111112,0.9444444444444444,0.559748427672956,1.0,0.8857092941998601,0.8930817610062893,0.8805031446540881,1.0,0.7121432027092405,1.0,0.9568900177390743,0.9671020803096275,0.9609337203676827,1.0,2238621,3747290028,311686930.85,116329262.0,3290996.75,250045478.75
0.01,63,0.30158730158730157,0.9523809523809523,0.5658730158730159,0.6190476190476191,0.31746031746031744,0.6349206349206349,0.5591397849462365,1.0,0.8445724526369686,0.8817204301075269,0.7741935483870968,0.8924731182795699,0.8594344136385385,1.0,0.9507592354763164,0.9612198131500088,0.9277278335977437,0.9665080204477349,3409203,7579283373,1109740905.25,384542042.5,288524163.5,677551311.5
0.01,72,0.3055555555555556,0.9583333333333334,0.6208333333333333,0.6388888888888888,0.3298611111111111,0.7291666666666667,0.5586854460093896,1.0,0.8626173708920186,0.892018779342723,0.7884389671361502,0.925762910798122,0.8642018779342723,1.0,0.9569885982562039,0.9660630449362844,0.9341507377598928,0.9777288732394367,5013246,15615215158,2134140823.25,643329840.0,442186573.75,1224926271.25
0.01,81,0.0,0.9629629629629629,0.5117283950617284,0.6296296296296297,0.32098765432098764,0.6419753086419753,0.45,1.0,0.8020216049382716,0.8833333333333333,0.7499228395061729,0.8916666666666667,0.7343999062353492,1.0,0.9219174871073605,0.9616033755274261,0.9197022972339428,0.9657172995780591,7138819,31983984693,7526918256.4,2195379666.5,1121129709.0,3098595607.75
0.01,90,0.0,0.9666666666666667,0.43388888888888894,0.3277777777777778,0.3111111111111111,0.6444444444444445,0.449438202247191,1.0,0.7417103620474408,0.7826466916354557,0.5580524344569289,0.8913857677902621,0.7087163772557031,1.0,0.900898025195778,0.9307584269662921,0.8487742594484168,0.9654409261150834,51049002,57887055365,21123822242.4,4698512530.5,2050413024.5,53558275088.75
0.01,99,0.0,0.6464646464646465,0.2893939393939394,0.31818181818181823,0.0,0.3333333333333333,0.4489795918367347,0.891156462585034,0.6584724799010513,0.6666666666666666,0.4489795918367347,0.7889095031952175,0.673469387755102,0.9652149519601655,0.8598097533296356,0.8947267754336974,0.8006219357471198,0.9335921810148614,3345547881,102863335504,50877174240.65,49237428374.5,6432809856.5,94557419449.5
0.01,108,0.0,0.6481481481481481,0.22685185185185186,0.3148148148148148,0.0,0.3333333333333333,0.4485981308411215,0.8909657320872274,0.6482346832814121,0.6727241259951541,0.4485981308411215,0.7879889235029421,0.6728971962616822,0.9650267442543937,0.858421501204961,0.8949087952350163,0.8181256000313486,0.932967926487588,5502851317,168601818105,78080193578.3,16396876321.0,11367918451.25,155798462039.25


==> data/complete/geometric/ns/sigma0.0600_stats.csv <==
sigma,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.06,9,0.2222222222222222,0.3333333333333333,0.32222222222222213,0.3333333333333333,0.3333333333333333,0.3333333333333333,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,42273,70338,48450.65,45344.5,43704.5,49896.75
0.06,18,0.5,0.8333333333333334,0.7833333333333334,0.8333333333333334,0.8194444444444444,0.8333333333333334,0.8627450980392157,1.0,0.9830065359477125,1.0,1.0,1.0,0.9571078431372549,1.0,0.9952818627450981,1.0,1.0,1.0,150762,1245350,310341.35,226267.5,166326.5,316487.5
0.06,27,0.25925925925925924,0.8888888888888888,0.6185185185185186,0.5740740740740741,0.2962962962962963,0.8888888888888888,0.5128205128205128,1.0,0.8333333333333333,0.8874643874643875,0.5641025641025641,1.0,0.721025641025641,1.0,0.9148717948717948,0.96991452991453,0.7960683760683761,1.0,395311,140449053,38125177.7,6439005.5,1091066.0,95473695.75
0.06,36,0.0,0.9166666666666666,0.5125,0.5833333333333334,0.3055555555555556,0.6180555555555556,0.0,1.0,0.744047619047619,0.8761904761904762,0.5619047619047619,0.9126984126984127,0.0,1.0,0.8404271708683474,0.9599439775910364,0.7165266106442577,0.9766806722689075,3884147,3315489167,361858893.85,29695128.0,23070391.75,503795438.25
0.06,45,0.0,0.6444444444444445,0.3366666666666666,0.3111111111111111,0.21666666666666665,0.6,0.0,0.908080808080808,0.534040404040404,0.5606060606060606,0.40909090909090906,0.8787878787878788,0.0,0.9743481324876674,0.6310641296687809,0.7138830162085976,0.5348837209302326,0.9605355884425651,64965138,11266743587,3449449638.15,1582511653.5,106298778.5,4053394436.25
0.06,54,0.0,0.9444444444444444,0.31111111111111117,0.3148148148148148,0.0,0.3888888888888889,0.0,1.0,0.4327044025157233,0.559748427672956,0.0,0.639937106918239,0.0,1.0,0.5003991291727141,0.7121432027092405,0.0,0.774340832123851,20883660,30825375197,13624771208.25,4246724234.5,3174241068.25,30253641821.0
0.06,63,0.0,0.6190476190476191,0.20555555555555555,0.31746031746031744,0.0,0.31746031746031744,0.0,0.8817204301075269,0.35158730158730156,0.5591397849462365,0.0,0.5591397849462365,0.0,0.9612198131500088,0.44839087406512046,0.7109113343909748,0.0,0.7109113343909748,541526132,72372822186,33766423638.3,9756427746.0,9539776561.0,71148904763.25
0.06,72,0.0,0.3194444444444444,0.11111111111111112,0.0,0.0,0.3194444444444444,0.0,0.5586854460093896,0.19460093896713612,0.0,0.0,0.5586854460093896,0.0,0.7099932930918846,0.24755197853789404,0.0,0.0,0.7099932930918846,19409679907,151827260374,104686600932.6,149229153377.0,19842969227.5,150786826334.25


==> data/complete/geometric/ns/sigma0.1000_stats.csv <==
sigma,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.1,9,0.0,0.4444444444444444,0.2777777777777778,0.2222222222222222,0.2222222222222222,0.3333333333333333,0.9444444444444444,1.0,0.9930555555555556,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,47375,134529,61447.65,55206.5,52008.5,69716.25
0.1,18,0.0,0.8333333333333334,0.3666666666666667,0.3055555555555556,0.1111111111111111,0.5555555555555556,0.0,1.0,0.581045751633987,0.673202614379085,0.2892156862745098,0.8872549019607843,0.11887254901960784,1.0,0.7445465686274512,0.8517156862745099,0.5618872549019608,0.9715073529411765,172592,96266748,24325789.15,5906094.0,1149041.5,34758191.0
0.1,27,0.0,0.25925925925925924,0.05185185185185185,0.0,0.0,0.018518518518518517,0.0,0.5128205128205128,0.10997150997150998,0.0,0.0,0.053418803418803416,0.0,0.7924786324786325,0.2737777777777778,0.17196581196581198,0.008974358974358975,0.4894017094017094,150195715,759570431,577902216.45,679197089.5,557073211.0,716506132.75
0.1,36,0.0,0.3055555555555556,0.015277777777777779,0.0,0.0,0.0,0.0,0.5603174603174603,0.028015873015873015,0.0,0.0,0.0,0.0,0.7165266106442577,0.03582633053221289,0.0,0.0,0.0,510804483,3544993254,3262015135.5,3413324195.5,3350023131.25,3451149642.25
0.1,45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012684989429175475,0.0006342494714587737,0.0,0.0,0.0,11315226835,11963227119,11625063085.1,11595081002.0,11473483789.0,11803967137.0
0.1,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011207869698435737,0.0005603934849217868,0.0,0.0,0.0,31012409195,32487886659,31673138009.5,31555531930.0,31280027793.5,32085379464.75
0.1,63,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,72451415490,78008276896,74660829231.55,74597729580.0,72919578656.0,75775893826.75


==> data/complete/geometric/sigmas/n54_stats.csv <==
sigma,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.00625,54,0.0,0.9444444444444444,0.6435185185185186,0.6296296296296297,0.6111111111111112,0.9444444444444444,0.559748427672956,1.0,0.8857092941998601,0.8930817610062893,0.8805031446540881,1.0,0.8686502177068215,1.0,0.9647153684889535,0.9671020803096275,0.9609337203676827,1.0,2291237,3197784860,270430976.65,120297125.0,3265512.25,164460970.5
0.0125,54,0.0,0.9444444444444444,0.6435185185185186,0.6296296296296297,0.6111111111111112,0.9444444444444444,0.559748427672956,1.0,0.8857092941998601,0.8930817610062893,0.8805031446540881,1.0,0.7121432027092405,1.0,0.9568900177390743,0.9671020803096275,0.9609337203676827,1.0,2304296,3769244507,324071762.55,122390107.0,6898062.5,248966891.25
0.01875,54,0.0,0.9444444444444444,0.6444444444444446,0.6388888888888888,0.5370370370370371,0.9444444444444444,0.4528301886792453,1.0,0.8637316561844864,0.8990216631726066,0.8537735849056605,1.0,0.7121432027092405,1.0,0.9428116432833414,0.9698435736171586,0.9527092404450895,1.0,2268208,3728683091,647758703.3,118810306.0,6819686.25,285981578.0
0.025,54,0.0,0.9444444444444444,0.6296296296296297,0.6388888888888888,0.3148148148148148,0.9444444444444444,0.4528301886792453,1.0,0.8357442348008387,0.8990216631726066,0.7201257861635221,1.0,0.7121432027092405,1.0,0.9266973068859862,0.9698435736171586,0.9099842767295597,1.0,5837331,4513873895,1021019044.9,115964438.0,6742828.75,1152624040.5
0.03125,54,0.0,0.9444444444444444,0.6620370370370371,0.6388888888888888,0.6111111111111112,0.9444444444444444,0.4528301886792453,1.0,0.8590146750524109,0.8990216631726066,0.8805031446540881,1.0,0.7121432027092405,1.0,0.9333696178035801,0.9698435736171586,0.9609337203676827,1.0,6626648,4259683755,874220649.2,122579589.0,24185798.75,307912951.0
0.0375,54,0.0,0.9444444444444444,0.7055555555555555,0.787037037037037,0.6111111111111112,0.9444444444444444,0.0,1.0,0.8513976240391334,0.9524807826694619,0.8831236897274634,1.0,0.41215126592485085,1.0,0.9174588776003871,0.9862925334623448,0.9645621673923561,1.0,6181019,26605839818,2016415667.25,84513908.5,23593207.75,310152866.5
0.04375,54,0.0,0.9444444444444444,0.6898148148148149,0.787037037037037,0.5370370370370371,0.9444444444444444,0.0,1.0,0.833927323549965,0.9524807826694619,0.800314465408805,1.0,0.10970004837929366,1.0,0.8883849379132398,0.9862925334623448,0.8987360909530722,1.0,7569473,28560072123,2393435025.55,105621679.5,23531482.25,1350163526.0
0.05,54,0.0,0.9444444444444444,0.5453703703703704,0.6111111111111112,0.3101851851851852,0.9444444444444444,0.0,1.0,0.6921383647798742,0.8805031446540881,0.5534591194968553,1.0,0.0,1.0,0.7632982583454282,0.9609337203676827,0.705793420416062,1.0,22145809,30018011869,5843399256.3,279304087.5,23402040.5,4435857886.25
0.05625,54,0.0,0.9444444444444444,0.45092592592592595,0.3148148148148148,0.2222222222222222,0.6898148148148149,0.0,1.0,0.5927672955974843,0.559748427672956,0.40094339622641506,0.9103773584905661,0.0,1.0,0.6707426221577165,0.7121432027092405,0.5959724238026125,0.970700290275762,21710245,30123827815,8791237553.3,4166010154.5,188468027.75,10942658330.5
0.0625,54,0.0,0.6111111111111112,0.23055555555555554,0.3055555555555556,0.0,0.3148148148148148,0.0,0.8805031446540881,0.3813067784765897,0.5471698113207547,0.0,0.559748427672956,0.0,0.9609337203676827,0.46284067085953884,0.6994436381228835,0.0,0.7121432027092405,243941634,30643713404,14035178771.5,4595590461.0,4115674125.25,29866085710.0
0.06875,54,0.0,0.3148148148148148,0.06296296296296297,0.0,0.0,0.0,0.0,0.559748427672956,0.1119496855345912,0.0,0.0,0.0,0.0,0.7121432027092405,0.1424286405418481,0.0,0.0,0.0,4115421083,30455856946,24837004204.8,29858272391.0,29659038179.0,30181309714.75
0.075,54,0.0,0.3148148148148148,0.0462962962962963,0.0,0.0,0.0,0.0,0.559748427672956,0.08287910552061495,0.0,0.0,0.0,0.0,0.7121432027092405,0.10701298177713273,0.0,0.0,0.0,4118356015,30833904373,26324210467.35,30175772142.5,29884933841.25,30321528690.25
0.08125,54,0.0,0.2962962962962963,0.014814814814814814,0.0,0.0,0.0,0.0,0.5345911949685535,0.026729559748427674,0.0,0.0,0.0,0.0,0.7083534913723593,0.03624818577648766,0.0,0.0,0.0,4564326635,31177238321,29127450351.4,30349503437.0,30102470588.5,30599761210.75
0.0875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.019150137074665376,0.0009575068537332688,0.0,0.0,0.0,30006797129,31460080807,30657479527.8,30599217241.0,30351487595.5,30893645416.75
0.09375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.017053701015965168,0.0008526850507982583,0.0,0.0,0.0,30176883036,31671675448,30870444123.9,30837954034.0,30543807897.0,31207591430.75
0.1,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011207869698435737,0.0005603934849217868,0.0,0.0,0.0,30449195409,32034699529,31114581177.5,31016672359.5,30737151660.0,31530581340.75
0.10625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006894049346879536,0.0003447024673439768,0.0,0.0,0.0,30851442630,32251180380,31430813627.75,31385234657.5,31039381695.0,31753012741.5
0.1125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004757297210127399,0.00023786486050636995,0.0,0.0,0.0,31068245861,32460160389,31688281228.75,31564087227.0,31365245931.0,32050020570.75
0.11875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00334623447830995,0.00029632317368166424,0.0,0.0,0.0,31321129600,32709498619,32031982585.95,32012119757.0,31763805506.5,32358935541.5
0.125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004636348975971617,0.0003648605063699403,0.0,0.0,0.0,31506918140,33246526201,32315890921.05,32241175055.5,32064341474.25,32601108627.25
0.13125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006329624254152556,0.0005099983873568779,0.0,0.0,0.0,31804787595,33411457810,32606274721.45,32568795072.5,32431627947.75,32886138067.75
0.1375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.005362038380906305,0.0004918561522335108,0.0,0.0,0.0,31975525479,33758372785,32884963288.55,32822424384.5,32645633411.5,33211019275.75
0.14375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006329624254152556,0.0005039509756490888,0.0,0.0,0.0,32322613466,34085800276,33172002723.7,33185963613.5,32869192961.0,33454404333.25
0.15,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004233188195452347,0.00021165940977261734,0.0,0.0,0.0,32655303707,34448081992,33492880435.5,33515702786.5,33236532012.25,33682594055.75


==> data/complete/geometric_individual/sigmas/n54_edgeCut_stats.csv <==
sigma,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.00625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.2445842068483578,0.623340321453529,0.44238294898672265,0.45807127882599585,0.34661076170510136,0.5372117400419287,0.0,0.0,0.0,0.0,0.0,0.0,208629221,230618325,215676561.6,214976816.0,212933925.25,216215724.25
0.0125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0936408106219427,0.6540880503144654,0.4354996505939902,0.48357791754018165,0.3590146750524109,0.5380852550663872,0.0,0.0,0.0,0.0,0.0,0.0,208225821,219988447,212388390.85,212014467.0,210877267.5,213059663.5
0.01875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.12089447938504543,0.6491963661774982,0.40391334730957373,0.3588399720475192,0.3134171907756813,0.5302236198462613,0.0,0.0,0.0,0.0,0.0,0.0,208164752,218060714,213120921.4,213202861.5,210808048.75,215468150.25
0.025,54,0.0,0.0,0.0,0.0,0.0,0.0,0.12718378756114604,0.6282320055904962,0.3800489168413697,0.3270440251572327,0.2606568832983927,0.5501397624039133,0.0,0.0,0.0,0.0,0.0,0.0,209372247,226504230,214400131.8,213712847.5,211921274.25,216849256.5
0.03125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.17819706498951782,0.6505939902166318,0.4298043326345213,0.4570230607966457,0.31586303284416495,0.5017470300489169,0.0,0.0,0.0,0.0,0.0,0.0,208982560,225410433,215042904.35,213649078.5,211608812.0,218614492.75
0.0375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6317260656883298,0.2674353598881901,0.2781271837875611,0.15129280223619845,0.41561844863731656,0.0,0.0,0.0,0.0,0.0,0.0,210215132,232206054,217754027.4,217323050.0,215292319.0,219386319.25
0.04375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5632424877707897,0.20824598183088744,0.2169811320754717,0.0,0.386093640810622,0.0,0.0,0.0,0.0,0.0,0.0,211893421,231411605,219876495.95,218779286.5,217473382.0,221311583.0
0.05,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.39482879105520613,0.1037037037037037,0.0,0.0,0.23060796645702306,0.0,0.0,0.0,0.0,0.0,0.0,212680653,231953675,223257804.35,222961764.0,220733720.25,225192026.75
0.05625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3424178895877009,0.03860936408106219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,215565627,230524635,224314950.85,224512821.5,222581558.5,227320376.25
0.0625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3584905660377358,0.017924528301886792,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,217460574,232650493,226773940.6,226928653.5,224090454.75,230230759.0
0.06875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,218829613,239084816,228530952.65,229116184.0,226101470.5,231104840.5
0.075,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,220703232,237250821,231138436.3,231994007.5,228687621.5,233219738.75
0.08125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,222981641,238822155,232976207.7,233387823.5,232042181.0,234695771.75
0.0875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,227655676,240976044,235543571.4,235695510.0,233759825.5,237741512.25
0.09375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,231268695,245640887,238080201.7,238049552.5,235795157.75,241062761.75
0.1,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,232133271,250795980,241023755.95,240043894.5,237750269.25,244420364.5
0.10625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,235083455,255979221,243880109.5,242289172.5,240764669.25,247643278.5
0.1125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,235108245,255121118,246005148.95,245801557.5,243417429.25,250460087.25
0.11875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,237129849,258524397,250554280.7,251655418.0,247273380.5,255239756.25
0.125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,242643869,261672270,253783263.0,254768984.5,250321365.75,257989498.75
0.13125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,245120700,264696355,256901982.45,256783700.5,253777667.5,260162141.0
0.1375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,250837488,269434582,259944010.95,260346040.0,256757868.75,262799409.0
0.14375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,252346851,266982815,261328892.95,261147590.5,259482101.5,264536876.5
0.15,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,253659288,269763991,263023765.0,264316309.0,258948784.0,266138694.75


==> data/complete/geometric_individual/sigmas/n54_findIndependentSubsets_stats.csv <==
sigma,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.00625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.6785464709993012,0.6785464709993012,0.6785464709993011,0.6785464709993012,0.6785464709993012,0.6785464709993012,0.9006208676019997,0.9006208676019997,0.9006208676019998,0.9006208676019997,0.9006208676019997,0.9006208676019997,1015329,1071009,1031447.85,1025700.5,1020842.75,1033129.5
0.0125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.6785464709993012,0.6785464709993012,0.6785464709993011,0.6785464709993012,0.6785464709993012,0.6785464709993012,0.9006208676019997,0.9006208676019997,0.9006208676019998,0.9006208676019997,0.9006208676019997,0.9006208676019997,1007634,1063628,1030871.6,1032612.0,1018857.75,1038373.25
0.01875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.6785464709993012,0.6785464709993012,0.6785464709993011,0.6785464709993012,0.6785464709993012,0.6785464709993012,0.9006208676019997,0.9006208676019997,0.9006208676019998,0.9006208676019997,0.9006208676019997,0.9006208676019997,1004946,1078847,1027753.35,1022826.0,1016562.5,1032250.5
0.025,54,0.0,0.0,0.0,0.0,0.0,0.0,0.4528301886792453,0.6785464709993012,0.6672606568832984,0.6785464709993012,0.6785464709993012,0.6785464709993012,0.6792452830188679,0.9006208676019997,0.8895520883728432,0.9006208676019997,0.9006208676019997,0.9006208676019997,1012184,4884613,1221935.85,1029148.5,1021486.75,1033964.0
0.03125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.4395527603074773,0.6785464709993012,0.6088399720475192,0.6785464709993012,0.4528301886792453,0.6785464709993012,0.6593291404612159,0.9006208676019997,0.8312207708434125,0.9006208676019997,0.6792452830188679,0.9006208676019997,1016851,6312282,2400451.0,1038565.5,1020430.0,4757297.25
0.0375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6785464709993012,0.42798742138364776,0.4528301886792453,0.4395527603074773,0.6785464709993012,0.0,0.9006208676019997,0.6068214804063861,0.6792452830188679,0.6593291404612159,0.9006208676019997,1019691,19714700,6768386.0,5005574.0,1050070.25,5935862.75
0.04375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6785464709993012,0.3042976939203354,0.4528301886792453,0.0,0.4528301886792453,0.0,0.9006208676019997,0.4505865989356555,0.6792452830188679,0.0,0.6792452830188679,1027809,20974652,9688931.75,5111492.5,4695229.25,18537495.0
0.05,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4528301886792453,0.17980433263452134,0.0,0.0,0.4528301886792453,0.0,0.6792452830188679,0.26970649895178195,0.0,0.0,0.6792452830188679,3947898,20105376,13114381.25,17694857.5,4892282.5,18681804.75
0.05625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4528301886792453,0.0672606568832984,0.0,0.0,0.0,0.0,0.6792452830188679,0.10089098532494759,0.0,0.0,0.0,4140441,19511625,15956559.9,17607034.5,16971979.75,18145920.0
0.0625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4395527603074773,0.021977638015373866,0.0,0.0,0.0,0.0,0.6593291404612159,0.032966457023060794,0.0,0.0,0.0,4697625,19352284,16760933.7,17491101.5,16496837.75,18182662.75
0.06875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13887536,19304256,16869527.0,17327087.0,15612282.25,17562944.5
0.075,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14192369,18244531,16391654.15,16700341.5,15368667.25,17281736.75
0.08125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12800160,17711288,15728702.05,16183794.0,14532426.25,16788806.0
0.0875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12353648,17468926,15277340.35,15415300.0,14150217.25,16440455.0
0.09375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11811189,16232741,14571962.75,14569259.0,13717138.25,15705501.75
0.1,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11028162,15742790,14041330.85,13909767.5,13468420.75,15112832.5
0.10625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10365155,15307107,13588363.7,13895612.5,13094847.25,14031814.75
0.1125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10238812,14794018,13203136.05,13384098.5,12891587.0,13594459.5
0.11875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9614250,14426112,12664951.2,12797225.0,12486487.0,13063442.5
0.125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9185855,13836361,12331734.75,12534523.0,12126207.5,12835242.0
0.13125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9172412,13311705,12058096.35,12310397.5,11672210.25,12721758.0
0.1375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8303880,13357553,11694305.75,11957588.5,11384792.75,12326818.25
0.14375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8391557,13162104,11479334.6,11634946.5,11052802.5,12063522.25
0.15,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8414082,12982316,11208743.8,11546568.5,10599409.25,11866031.0


==> data/complete/geometric_individual/sigmas/n54_subsetJoin_stats.csv <==
sigma,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.00625,54,0.0,0.9444444444444444,0.6435185185185186,0.6296296296296297,0.6111111111111112,0.9444444444444444,0.0,0.9979035639412998,0.810482180293501,0.86722571628232,0.8532494758909853,0.9979035639412998,0.0,0.9999596839219481,0.8772194000967586,0.9540396710208031,0.9463796161909369,0.9999596839219481,1686918,338500801,74256281.7,36816815.0,4051486.25,92216979.0
0.0125,54,0.0,0.9444444444444444,0.6435185185185186,0.6296296296296297,0.6111111111111112,0.9444444444444444,0.0,0.9979035639412998,0.810482180293501,0.86722571628232,0.8532494758909853,0.9979035639412998,0.0,0.9999596839219481,0.8772194000967586,0.9540396710208031,0.9463796161909369,0.9999596839219481,1685522,332921854,73481616.05,36342217.0,4047750.75,90301571.5
0.01875,54,0.0,0.9444444444444444,0.6444444444444446,0.6388888888888888,0.5370370370370371,0.9444444444444444,0.0,0.9979035639412998,0.8010831586303284,0.8738644304682041,0.7735849056603774,0.9979035639412998,0.0,0.9999596839219481,0.8665336236090952,0.9574866956942429,0.8814707305273343,0.9999596839219481,1688506,332778163,69987064.8,34076167.5,2895942.5,89873660.25
0.025,54,0.0,0.9444444444444444,0.6444444444444446,0.6388888888888888,0.5370370370370371,0.9444444444444444,0.0,0.9979035639412998,0.8010831586303284,0.8738644304682041,0.7735849056603774,0.9979035639412998,0.0,0.9999596839219481,0.8665336236090952,0.9574866956942429,0.8814707305273343,0.9999596839219481,1690070,338897467,69846710.5,33724339.5,2960218.0,88468571.75
0.03125,54,0.0,0.9444444444444444,0.6888888888888889,0.6388888888888888,0.6111111111111112,0.9444444444444444,0.0,0.9979035639412998,0.8299440950384346,0.8738644304682041,0.8532494758909853,0.9979035639412998,0.0,0.9999596839219481,0.8847544750846638,0.9574866956942429,0.9463796161909369,0.9999596839219481,1679957,339814433,57384826.9,27897734.0,2772533.5,74191930.5
0.0375,54,0.0,0.9444444444444444,0.7046296296296296,0.6388888888888888,0.6111111111111112,0.9444444444444444,0.0,0.9979035639412998,0.8471698113207546,0.8738644304682041,0.8532494758909853,0.9979035639412998,0.0,0.9999596839219481,0.8990787776165134,0.9574866956942429,0.9463796161909369,0.9999596839219481,1686552,236053432,46297491.5,27750892.5,2770202.0,74547892.5
0.04375,54,0.0,0.9444444444444444,0.7203703703703704,0.787037037037037,0.6111111111111112,0.9444444444444444,0.0,0.9979035639412998,0.8542976939203355,0.9381551362683438,0.8532494758909853,0.9979035639412998,0.0,0.9999596839219481,0.9017517335913562,0.9803862280277374,0.9463796161909369,0.9999596839219481,1686414,234956156,46845888.85,17408691.0,2739158.25,74471760.75
0.05,54,0.0,0.9444444444444444,0.6574074074074076,0.6388888888888888,0.5370370370370371,0.9444444444444444,0.0,0.9979035639412998,0.8061495457721873,0.8738644304682041,0.7735849056603774,0.9979035639412998,0.0,0.9999596839219481,0.8680958716336074,0.9574866956942429,0.8814707305273343,0.9999596839219481,1683294,319116565,66940488.1,34070335.5,2876116.75,78825637.5
0.05625,54,0.0,0.9444444444444444,0.5342592592592593,0.4722222222222222,0.3148148148148148,0.9305555555555556,0.0,0.9979035639412998,0.6870370370370371,0.7064989517819706,0.5345911949685535,0.9963312368972747,0.0,0.9999596839219481,0.7662635058861474,0.8292614094500887,0.6867440735365263,0.9998689727463312,1672423,305642618,88930886.35,64023208.5,28161826.25,125788354.25
0.0625,54,0.0,0.9444444444444444,0.29814814814814816,0.3148148148148148,0.0,0.3888888888888889,0.0,0.9979035639412998,0.43584905660377365,0.5345911949685535,0.0,0.6142557651991614,0.0,0.9999596839219481,0.5141227221415902,0.6867440735365263,0.0,0.751652959200129,4922906,284315060,130959702.15,76627826.5,66963335.5,219381451.25
0.06875,54,0.0,0.3148148148148148,0.07777777777777779,0.0,0.0,0.07407407407407407,0.0,0.5345911949685535,0.1323549965059399,0.0,0.0,0.12718378756114604,0.0,0.6867440735365263,0.1703434929850024,0.0,0.0,0.16497339138848574,62590838,269017364,199832907.6,220807598.5,210230870.5,233371560.0
0.075,54,0.0,0.3148148148148148,0.0462962962962963,0.0,0.0,0.0,0.0,0.5345911949685535,0.07889587700908456,0.0,0.0,0.0,0.0,0.6867440735365263,0.10166908563134977,0.0,0.0,0.0,59391973,238290706,194509336.2,213001609.0,202589221.25,227186458.25
0.08125,54,0.0,0.2962962962962963,0.014814814814814814,0.0,0.0,0.0,0.0,0.5087351502445842,0.025436757512229208,0.0,0.0,0.0,0.0,0.659893565553943,0.03299467827769715,0.0,0.0,0.0,66092519,234313747,204990478.95,212285145.0,200504964.5,219731612.25
0.0875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,188411313,229524889,209068771.5,209086807.0,202718404.0,216428990.75
0.09375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,184520364,225127016,205187873.35,204755150.5,198646858.0,210716280.75
0.1,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,182614434,222632182,202789983.45,201398824.0,194956036.0,211390754.75
0.10625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,186756140,238470063,204118714.55,203118799.0,195710937.75,209796764.5
0.1125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,191126057,237365683,206026139.25,201101481.0,198112125.0,210510259.75
0.11875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,194475629,252783089,210056951.65,204570319.0,200041377.0,216122942.5
0.125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,196377178,259683831,216195946.35,212293325.0,207051769.5,222759546.25
0.13125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,197949303,260913556,222729230.95,221262078.0,209080728.25,236886780.5
0.1375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,209201832,265046355,233343673.95,230050205.0,223414536.0,244663449.0
0.14375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,217989230,266598733,244326976.15,243542065.0,232115675.25,255991128.0
0.15,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,233981944,294485269,257790755.9,253637231.0,238594921.0,274056040.25


==> data/complete/geometric_individual/sigmas/n54_tripletCut_stats.csv <==
sigma,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.00625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7850749879051766,0.8946137719722626,0.8439042089985487,0.8515763586518303,0.8280216900499919,0.8588030156426383,6435088019,6992003660,6748223200.55,6808360472.5,6619613438.25,6869334071.5
0.0125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7290759554910499,0.8932027092404451,0.8151225608772779,0.820230607966457,0.7952850346718272,0.8371331236897275,6451584803,7001796925,6775316207.9,6781963878.5,6651490548.5,6929088944.75
0.01875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7570553136590873,0.899330753104338,0.8253567972907595,0.8229721012739881,0.8076217545557168,0.8381511046605385,6486896896,7109741536,6788205979.65,6774611419.0,6690494181.0,6863996216.5
0.025,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7003709079180778,0.8867118206740848,0.8090691017577811,0.8124092888243832,0.7786748105144332,0.8540557974520239,6525071117,8126830925,6886944469.4,6829567866.5,6688226200.0,6950157088.0
0.03125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6452991452991453,0.8821157877761652,0.8147415739396872,0.8203112401225608,0.7929870182228673,0.8526548137397194,6572982538,9537559670,6938897827.6,6788405181.5,6656343839.5,6930832438.75
0.0375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5919609740364458,0.8713513949363006,0.7459966134494437,0.7639896790840187,0.6618488953394615,0.8045073375262055,6588796127,9775477821,7337074897.15,7006869670.0,6936135670.5,7687743468.75
0.04375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8591356232865667,0.6194081599741977,0.6519109820996614,0.6227322206095791,0.7343271246573133,6767145528,11620127804,8221686450.0,7784501603.5,7316275629.25,8884928998.25
0.05,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7993871956136107,0.48975770037090793,0.5445089501693274,0.36131269150137074,0.6617581841638446,6962975986,11703531825,9266433505.85,9329448359.5,8322225457.0,9943982849.0
0.05625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6745283018867925,0.3356978713110788,0.364497661667473,0.043420416061925496,0.5439646831156265,7467124666,11681471142,10174109850.4,10136531596.0,9507565932.25,11180911493.0
0.0625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6213917110143525,0.22103289791969036,0.09825028221254636,0.0,0.47216174810514433,7801789021,12027019989,10795068709.4,11187306701.0,10253077801.25,11738216574.0
0.06875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5337848734075149,0.12485889372681824,0.0,0.0,0.1569101757781003,8242629421,12014940122,11188967474.5,11703385424.0,11007436465.25,11834270656.25
0.075,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5313255926463474,0.062108934042896316,0.0,0.0,0.0,8292406091,12005287968,11484421374.75,11862501893.5,11700616838.5,11915648930.5
0.08125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4812933397839058,0.0283180132236736,0.0,0.0,0.0,8636292727,12098395615,11722532068.3,11917224421.5,11863189891.25,11995263492.0
0.0875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.251088534107402,0.0125544267053701,0.0,0.0,0.0,9971748271,12183329893,11928354560.15,12014259873.5,11964065708.5,12096646839.75
0.09375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11880862713,12356699558,12121718996.55,12095082637.5,12028576773.25,12237821693.75
0.1,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11927126933,12619173316,12226608171.8,12218417988.0,12103044494.25,12323163919.5
0.10625,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002217384292855991,0.00011086921464279955,0.0,0.0,0.0,12027423222,12691259506,12292808922.25,12244245186.0,12163570335.5,12439891342.75
0.1125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004112239961296565,0.00020561199806482826,0.0,0.0,0.0,12050701568,12686716445,12384807914.8,12356914551.5,12237231907.75,12550219736.25
0.11875,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003265602322206096,0.0001632801161103048,0.0,0.0,0.0,12206931192,12789525146,12508554848.85,12498574575.5,12345297952.75,12710903658.0
0.125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001169166263505886,5.8458313175294307e-05,0.0,0.0,0.0,12325466599,12924469528,12617812690.85,12576925599.5,12430365614.25,12804147284.0
0.13125,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12424892329,13030056468,12727249745.4,12698432402.5,12603524968.5,12858515391.0
0.1375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12612292422,13108522161,12847215950.4,12866819749.5,12740471248.5,12941519001.25
0.14375,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12654089894,13303038526,12950221644.5,12976446105.5,12801483703.25,13061069526.5
0.15,54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12700029469,13315119365,13029539513.95,13047651569.0,12865248217.5,13184389139.0


==> data/complete/partition-individual/alphas/n7_beta0.00_edgeCut_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221836255,229329905,225905617.4,225439937.5,224812573.5,227373691.25
0.025,0.10750000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221121725,228617338,225286964.0,225222177.0,223310479.25,227628216.75
0.05,0.115,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221615655,227923190,224730728.25,225189766.5,222862308.25,226024250.75
0.075,0.12250000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222220587,229684567,225454639.35,225432965.5,224074394.5,226413149.5
0.1,0.13,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222617645,262397142,226880808.35,224830262.0,223706389.5,226157590.75
0.125,0.1375,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,220248953,229412865,225679431.55,226114978.5,223704706.25,227912198.0
0.15,0.14500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,220366582,230152655,224409097.75,224002063.0,223256003.75,225162707.25
0.175,0.15250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,220977973,229416042,225477963.3,225520848.0,224414492.75,226694045.25
0.2,0.16000000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221463279,228750670,225005792.8,225259016.0,222973122.25,226856464.0
0.225,0.16750000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221411931,231070391,226083160.3,225475487.0,224755556.5,227669870.5
0.25,0.17500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,220572579,229977565,225419223.7,225528141.5,222824462.25,227614667.0
0.275,0.18250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221718156,230093033,225906235.7,226042970.5,224035392.5,227698795.0
0.3,0.19,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7311688311688311,0.7318181818181818,0.7317532467532468,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221371200,231097361,225666996.6,225434916.5,224276344.5,226382878.75
0.325,0.1975,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7305194805194806,0.7318181818181818,0.7315584415584416,0.7318181818181818,0.7311688311688311,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222252107,232719088,227419817.45,227176660.5,226121508.75,228141040.25
0.35,0.20500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.727922077922078,0.7318181818181818,0.7310389610389612,0.7311688311688311,0.7305194805194806,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,224547682,264234869,232015695.9,227924394.5,225765003.5,230205085.75
0.375,0.21250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7194805194805195,0.7318181818181818,0.728961038961039,0.7295454545454545,0.727922077922078,0.7311688311688311,0.0,0.0,0.0,0.0,0.0,0.0,224841860,233909228,228846041.9,228835019.0,227217511.0,230768669.5
0.4,0.22000000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.6909090909090909,0.7311688311688311,0.7199675324675325,0.7224025974025974,0.712012987012987,0.7292207792207792,0.0,0.0,0.0,0.0,0.0,0.0,224873228,238584248,231057136.65,230974457.0,228860961.25,232970607.25
0.425,0.2275,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.574025974025974,0.7266233766233766,0.6783766233766233,0.6935064935064935,0.6490259740259741,0.7209415584415584,0.0,0.0,0.0,0.0,0.0,0.0,228890366,238258009,233839790.05,234226832.0,232509407.25,235033062.25
0.45,0.23500000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.23766233766233766,0.7032467532467532,0.5407467532467533,0.5636363636363636,0.45259740259740255,0.6751623376623377,0.0,0.0,0.0,0.0,0.0,0.0,234221350,244205259,238408537.75,238307139.5,235014162.5,240846630.75
0.475,0.24250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.05649350649350649,0.6084415584415584,0.3161038961038961,0.31233766233766236,0.16298701298701299,0.4516233766233766,0.0,0.0,0.0,0.0,0.0,0.0,236894953,248992915,243380972.1,244083338.0,241630814.0,245742946.25
0.5,0.25,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,0.312987012987013,0.10178571428571428,0.08116883116883117,0.02954545454545454,0.14139610389610388,0.0,0.0,0.0,0.0,0.0,0.0,243268335,253696264,248176531.35,248158013.5,245976484.75,249958494.5
0.525,0.25750000000000006,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09220779220779221,0.018863636363636364,0.0025974025974025974,0.0,0.01801948051948052,0.0,0.0,0.0,0.0,0.0,0.0,247184650,260443708,253226712.45,252560439.0,250499616.0,255850308.5
0.55,0.265,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.005194805194805195,0.0006818181818181819,0.0,0.0,0.00016233766233766234,0.0,0.0,0.0,0.0,0.0,0.0,250686219,270745375,255923747.85,255056695.0,253234481.25,257489092.25
0.575,0.2725,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,254122169,270401331,260171128.15,259428552.5,257594373.0,262187059.0
0.6,0.28,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,248689682,267795563,254974103.6,254698378.0,252212838.0,256519143.5
0.625,0.28750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,252658536,259879901,255878986.4,255698599.5,253978162.0,257301841.0
0.65,0.29500000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,252703138,259375709,255893992.45,255541816.0,254563567.25,257271163.0
0.675,0.30250000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,253548777,260612624,257180657.65,257359512.0,256852836.75,257914386.5
0.7,0.31000000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,255288005,263203566,259475676.35,259705711.5,257801758.5,260815662.5
0.725,0.3175,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,255272320,265565411,261375364.15,262250393.5,259084736.75,263282161.0
0.75,0.32500000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,257885390,277795329,264314758.0,264915941.0,262496205.0,265608593.25
0.775,0.3325,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,260779515,269237404,265413719.55,265181848.0,264125993.75,267485651.25
0.8,0.3400000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,261010667,274160549,267454020.6,267449754.0,265015875.25,268734883.5
0.825,0.34750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,262657085,275343716,269235399.75,268967609.5,267710947.25,270631251.75
0.85,0.355,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,266260101,285030737,272026826.05,270963859.5,269747045.25,273675274.0
0.875,0.36250000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,268839295,278681060,274228400.7,274812413.5,273705786.0,275486841.25
0.9,0.3700000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,272938979,281547775,276739837.1,276638314.0,275660884.75,278029186.25
0.925,0.37750000000000006,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,272851915,291364107,279021937.15,278817320.0,276915032.0,280699484.75
0.95,0.385,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,275256807,296860844,280931769.5,280134553.5,278769332.0,281914531.75
0.975,0.39250000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,276759062,287232985,282123661.0,281492437.5,280117439.25,283617406.75
1.0,0.4,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,280883064,295185216,285863042.35,283978994.0,282826035.25,288822541.75


==> data/complete/partition-individual/alphas/n7_beta0.00_findIndependentSubsets_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,828759,856550,838971.95,839343.5,833603.5,841995.25
0.025,0.10750000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,834735,863308,842611.4,840870.0,837568.75,844295.0
0.05,0.115,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,827731,858008,837832.55,837482.0,835144.0,841340.75
0.075,0.12250000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,832482,871554,841493.55,838786.5,836674.75,842140.75
0.1,0.13,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,827987,876941,840815.55,839731.5,835602.25,842779.0
0.125,0.1375,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,828363,843183,836946.55,837612.0,833605.5,839972.0
0.15,0.14500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,829403,847462,838077.6,837592.5,834770.25,841946.75
0.175,0.15250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,821078,856285,839259.3,838137.0,835194.0,842274.75
0.2,0.16000000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,830199,842938,837449.3,837839.0,834923.0,840082.25
0.225,0.16750000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,818621,866016,837851.6,837042.0,835202.5,839713.0
0.25,0.17500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,828999,865213,842143.55,837230.5,833124.0,847573.5
0.275,0.18250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,831806,875840,841724.35,838549.5,836208.0,840469.75
0.3,0.19,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.5409090909090909,0.7318181818181818,0.7175000000000001,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.7494949494949495,0.9244949494949495,0.9122979797979799,0.9244949494949495,0.9244949494949495,0.9244949494949495,831730,1168458,861961.7,839026.5,836577.5,843641.25
0.325,0.1975,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.5409090909090909,0.7318181818181818,0.6761363636363636,0.7318181818181818,0.6125,0.7318181818181818,0.7494949494949495,0.9244949494949495,0.8756186868686868,0.9244949494949495,0.829040404040404,0.9244949494949495,829507,1193645,926020.5,840407.0,835661.5,1001569.75
0.35,0.20500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.22272727272727272,0.7318181818181818,0.6045454545454546,0.6363636363636364,0.5409090909090909,0.7318181818181818,0.3340909090909091,0.9244949494949495,0.7997853535353536,0.8555555555555555,0.7494949494949495,0.9244949494949495,834930,1965742,1063723.55,960542.0,839728.5,1150197.25
0.375,0.21250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.36590909090909085,0.30227272727272725,0.16704545454545455,0.6363636363636364,0.0,0.9244949494949495,0.49503787878787875,0.45340909090909093,0.25056818181818186,0.8555555555555555,836503,2176836,1524668.3,1653561.0,958347.25,2008603.5
0.4,0.22000000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6045454545454545,0.23386363636363633,0.22272727272727272,0.0,0.41363636363636364,0.0,0.8325757575757575,0.33718434343434345,0.3340909090909091,0.0,0.616919191919192,973578,2201997,1761161.1,1993515.0,1383640.5,2121100.0
0.425,0.2275,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.38181818181818183,0.052500000000000005,0.0,0.0,0.0,0.0,0.5727272727272728,0.07875000000000001,0.0,0.0,0.0,1451506,2190189,2076727.85,2122330.5,2079954.25,2148315.25
0.45,0.23500000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22272727272727272,0.011136363636363635,0.0,0.0,0.0,0.0,0.3340909090909091,0.016704545454545455,0.0,0.0,0.0,1971940,2185703,2133802.8,2150894.5,2134939.5,2162991.75
0.475,0.24250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2071972,2215462,2125882.7,2130808.5,2100742.0,2144404.5
0.5,0.25,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2072077,2196683,2130236.85,2123261.0,2113957.75,2151600.5
0.525,0.25750000000000006,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2077213,2215380,2131079.25,2126770.0,2095000.0,2157814.0
0.55,0.265,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2027988,2158499,2102344.35,2108657.5,2077597.75,2128361.5
0.575,0.2725,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2014306,2108658,2062467.25,2058361.0,2046425.75,2075228.0
0.6,0.28,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1913338,2054895,1979039.45,1979480.5,1951444.75,2007116.25
0.625,0.28750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1903149,2088727,1953766.15,1944437.0,1931283.25,1974159.25
0.65,0.29500000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1866414,2100255,1959035.65,1948356.5,1931713.75,1996197.5
0.675,0.30250000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1871121,1965710,1925679.05,1924200.0,1908895.0,1946232.5
0.7,0.31000000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1840097,2603646,1974742.25,1941406.5,1924532.75,1970115.75
0.725,0.3175,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1864921,2012584,1919008.0,1915344.0,1900916.0,1935466.25
0.75,0.32500000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1855041,1986297,1904635.7,1912799.0,1881064.5,1923923.0
0.775,0.3325,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1856862,1956723,1901729.25,1898143.5,1886330.25,1919549.5
0.8,0.3400000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1828264,1976789,1887693.35,1887501.0,1853164.5,1909552.5
0.825,0.34750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1813563,1986752,1889316.1,1887985.5,1863504.25,1901487.75
0.85,0.355,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1796020,2034554,1892312.0,1894569.0,1867066.75,1903126.5
0.875,0.36250000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1829242,1942862,1873019.45,1868893.0,1850568.0,1899154.25
0.9,0.3700000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1801308,1950947,1874204.95,1879385.0,1861671.0,1892746.75
0.925,0.37750000000000006,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1793279,2021795,1861124.1,1857000.5,1837607.5,1874741.75
0.95,0.385,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1818822,1899458,1861563.65,1868139.5,1843923.75,1880021.0
0.975,0.39250000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1815523,1974204,1876547.65,1867417.0,1847969.75,1896764.0
1.0,0.4,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1839851,2005132,1881989.0,1870041.0,1851819.5,1889555.0


==> data/complete/partition-individual/alphas/n7_beta0.00_subsetJoin_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1797220,1869489,1812681.3,1805663.0,1801252.5,1814977.75
0.025,0.10750000000000001,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1795167,1855636,1811611.65,1809246.0,1800001.25,1815319.75
0.05,0.115,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1798667,1826128,1810138.25,1808469.0,1804104.25,1816720.75
0.075,0.12250000000000001,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1794942,1846924,1809604.95,1806539.5,1804334.25,1815599.5
0.1,0.13,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1792251,1838753,1807016.55,1803585.5,1800476.0,1813196.75
0.125,0.1375,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1787357,1819977,1804261.9,1804403.5,1797001.5,1813235.0
0.15,0.14500000000000002,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1784873,1816034,1804068.3,1804893.0,1797593.25,1809724.25
0.175,0.15250000000000002,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1763421,1827767,1802483.25,1804459.5,1799308.5,1806950.25
0.2,0.16000000000000003,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1795119,1818757,1806136.6,1807034.0,1799623.0,1811111.5
0.225,0.16750000000000004,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1781484,1820292,1802815.4,1802876.5,1799278.25,1808735.5
0.25,0.17500000000000002,0.0,56,0.5714285714285714,0.9285714285714286,0.9107142857142856,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9873376623376625,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9962121212121214,0.9998556998556999,0.9998556998556999,0.9998556998556999,1791028,110010098,7220062.6,1809477.5,1804225.5,1815627.0
0.275,0.18250000000000002,0.0,56,0.5714285714285714,0.9285714285714286,0.9107142857142856,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9873376623376625,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9962121212121214,0.9998556998556999,0.9998556998556999,0.9998556998556999,1785689,107482224,7092641.35,1807677.0,1802332.5,1816175.75
0.3,0.19,0.0,56,0.5714285714285714,0.9285714285714286,0.9107142857142856,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9873376623376625,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9962121212121214,0.9998556998556999,0.9998556998556999,0.9998556998556999,1785980,107472566,7090024.25,1805957.0,1796446.0,1811266.75
0.325,0.1975,0.0,56,0.5714285714285714,0.9285714285714286,0.9107142857142856,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9873376623376625,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9962121212121214,0.9998556998556999,0.9998556998556999,0.9998556998556999,1784927,95500893,6496027.95,1807129.5,1800595.75,1819887.25
0.35,0.20500000000000002,0.0,56,0.5714285714285714,0.9285714285714286,0.8991071428571427,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9831168831168832,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9949927849927851,0.9998556998556999,0.9998556998556999,0.9998556998556999,1788180,95231290,6758726.05,1806710.0,1797596.75,1813445.5
0.375,0.21250000000000002,0.0,56,0.3392857142857143,0.9285714285714286,0.8401785714285713,0.9285714285714286,0.9017857142857143,0.9285714285714286,0.5675324675324676,0.9961038961038962,0.9471103896103898,0.9961038961038962,0.9897727272727272,0.9961038961038962,0.7196969696969697,0.9998556998556999,0.9747077922077925,0.9998556998556999,0.9988095238095238,0.9998556998556999,1783537,112707872,20592899.1,1806156.0,1799484.0,2296185.25
0.4,0.22000000000000003,0.0,56,0.10714285714285714,0.9285714285714286,0.6526785714285713,0.6339285714285714,0.5714285714285714,0.8482142857142857,0.20454545454545456,0.9961038961038962,0.8364935064935064,0.8662337662337662,0.8207792207792208,0.9771103896103897,0.29292929292929293,0.9998556998556999,0.9089213564213564,0.9512265512265512,0.926984126984127,0.9967171717171718,1787405,115639121,46675150.25,10349079.5,3250610.5,90672869.25
0.425,0.2275,0.0,56,0.10714285714285714,0.9285714285714286,0.47142857142857136,0.4642857142857143,0.3392857142857143,0.5758928571428571,0.20454545454545456,0.9961038961038962,0.6721753246753248,0.7175324675324676,0.5675324675324676,0.824512987012987,0.29292929292929293,0.9998556998556999,0.7797853535353535,0.8535353535353535,0.7196969696969697,0.929265873015873,1787775,116113266,62959055.25,79611870.0,12480625.5,85483953.5
0.45,0.23500000000000004,0.0,56,0.0,0.9285714285714286,0.3723214285714286,0.4017857142857143,0.10714285714285714,0.5714285714285714,0.0,0.9961038961038962,0.5452272727272729,0.6425324675324675,0.20454545454545456,0.8207792207792208,0.0,0.9998556998556999,0.6401857864357864,0.7866161616161615,0.29292929292929293,0.926984126984127,1798128,121371783,71550269.9,80125192.0,59157358.25,95033216.5
0.475,0.24250000000000002,0.0,56,0.0,0.6964285714285714,0.20357142857142857,0.10714285714285714,0.08035714285714285,0.3392857142857143,0.0,0.9116883116883117,0.32532467532467535,0.20454545454545456,0.1534090909090909,0.5675324675324676,0.0,0.9754689754689755,0.4056024531024532,0.29292929292929293,0.2196969696969697,0.7196969696969697,11523176,101858214,71210210.8,77017398.5,70442827.25,82900362.0
0.5,0.25,0.0,56,0.0,0.6964285714285714,0.12232142857142858,0.10714285714285714,0.0,0.10714285714285714,0.0,0.9116883116883117,0.2046103896103896,0.20454545454545456,0.0,0.20454545454545456,0.0,0.9754689754689755,0.2672077922077923,0.29292929292929293,0.0,0.29292929292929293,11664994,82137001,68672829.5,71413592.0,65877619.25,78752698.5
0.525,0.25750000000000006,0.0,56,0.0,0.3392857142857143,0.07142857142857142,0.05357142857142857,0.0,0.10714285714285714,0.0,0.5675324675324676,0.13087662337662337,0.10227272727272728,0.0,0.20454545454545456,0.0,0.7196969696969697,0.18089646464646464,0.14646464646464646,0.0,0.29292929292929293,49904584,91651423,66429861.55,64043553.0,60023183.5,73122503.25
0.55,0.265,0.0,56,0.0,0.3392857142857143,0.049107142857142856,0.0,0.0,0.10714285714285714,0.0,0.5675324675324676,0.08974025974025976,0.0,0.0,0.20454545454545456,0.0,0.7196969696969697,0.12386363636363636,0.0,0.0,0.29292929292929293,37294554,92129935,59104382.7,58952044.5,53402151.5,62884724.5
0.575,0.2725,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43149683,79942456,55441703.35,53887431.0,49786902.75,58882996.25
0.6,0.28,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,34714621,71123011,47727490.25,46730234.5,43700960.0,50454119.0
0.625,0.28750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,31515447,64892171,42791258.95,41258360.5,38837068.75,45073428.75
0.65,0.29500000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,30114755,58159603,38405844.9,37579898.5,35710054.25,39445146.5
0.675,0.30250000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27592770,47608946,34016475.85,33459008.0,32166896.5,35621068.75
0.7,0.31000000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25164231,40630749,32139674.3,32206772.5,29437363.75,34185836.5
0.725,0.3175,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25225849,35322894,30185583.9,30439339.0,28632483.75,31926747.75
0.75,0.32500000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23577589,33320393,29050948.55,29066831.0,28088675.25,30496185.0
0.775,0.3325,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23803028,30829310,28310004.8,28365981.5,27304447.0,29910019.75
0.8,0.3400000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23102220,30344407,27843789.0,27963607.5,27004321.5,29322312.75
0.825,0.34750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23534913,31880500,28297109.4,28296757.0,27255308.5,29279085.25
0.85,0.355,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24364123,32118404,29078901.5,29235575.0,28134672.5,30029378.25
0.875,0.36250000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25242903,33855859,29670375.5,29492715.5,28735276.25,30200476.0
0.9,0.3700000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,26382111,34831607,31151966.6,30861234.5,30039218.0,32038039.5
0.925,0.37750000000000006,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28465966,37179600,32821694.05,32565357.0,31571079.0,34181452.5
0.95,0.385,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,30462171,39168125,34571201.45,34312937.0,33589401.5,35579262.5
0.975,0.39250000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,31065147,43095354,36772303.35,36714490.0,34843479.25,38407669.25
1.0,0.4,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,32401062,44494577,38983468.0,39058589.5,37327331.75,40833643.0


==> data/complete/partition-individual/alphas/n7_beta0.00_tripletCut_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7154504118,7280437805,7231295342.1,7230597964.5,7205057590.75,7265901415.5
0.025,0.10750000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7126116833,7300986178,7209174839.15,7200809030.5,7186517055.25,7237038602.0
0.05,0.115,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7124768006,8003059507,7242205057.2,7204709339.5,7162071304.0,7242207602.0
0.075,0.12250000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7084387446,7348926626,7226619245.15,7225711713.0,7184299980.25,7267171205.5
0.1,0.13,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7091124591,7325072952,7230317283.0,7231165398.0,7190392707.75,7270654983.5
0.125,0.1375,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7136713701,7326649838,7221302748.85,7209697442.0,7176773289.25,7282621451.75
0.15,0.14500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7063796755,8416299814,7253929513.3,7193522950.0,7147896030.0,7265769005.25
0.175,0.15250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7096615269,7297868421,7220437871.35,7227205868.0,7185731436.5,7263173715.75
0.2,0.16000000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7104380796,7313608885,7207148539.3,7206417128.0,7170196162.5,7245591071.0
0.225,0.16750000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7130219517,7321515323,7236328421.3,7238393244.0,7211652602.0,7264369701.0
0.25,0.17500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7154686655,7392971227,7237956340.1,7241427815.5,7189917530.75,7261085148.25
0.275,0.18250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7132700114,7395905152,7251920595.65,7250388346.0,7194265410.5,7305598830.5
0.3,0.19,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7144320041,7358508506,7237492772.7,7228632600.5,7187062491.25,7293506172.5
0.325,0.1975,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7171069491,7414323981,7283126110.4,7271740848.0,7237923756.25,7345551601.75
0.35,0.20500000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244588744588744,0.9244949494949495,0.9244895382395383,0.9244949494949495,0.9244949494949495,0.9244949494949495,7179510980,7486218527,7291477043.2,7287060684.5,7256879041.0,7317447286.5
0.375,0.21250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9242424242424242,0.9244949494949495,0.9244660894660894,0.9244949494949495,0.9244588744588744,0.9244949494949495,7214746609,7447353587,7320259626.35,7311079495.0,7276221433.0,7367102074.5
0.4,0.22000000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9234487734487734,0.9244949494949495,0.9242784992784994,0.9244227994227994,0.9241973304473305,0.9244949494949495,7266239194,7534168333,7366783088.5,7352747556.0,7323389857.5,7402407263.0
0.425,0.2275,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9151154401154401,0.9244588744588744,0.9223069985569985,0.9238095238095239,0.9213474025974027,0.9243506493506494,7325432939,7705066826,7464198304.6,7450561569.5,7406321075.0,7505186174.25
0.45,0.23500000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.828932178932179,0.923989898989899,0.903603896103896,0.911525974025974,0.8991161616161616,0.9219065656565657,7435205386,8592327311,7733187845.35,7640042703.5,7530030160.75,7772982499.5
0.475,0.24250000000000002,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5252164502164502,0.9183982683982684,0.7868470418470419,0.8171536796536797,0.7193813131313131,0.8919372294372294,7533093654,11053651215,8772928130.7,8490322729.5,8006844211.5,9353459773.25
0.5,0.25,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.14805194805194805,0.8471139971139972,0.5001424963924964,0.5539502164502164,0.32544191919191917,0.648953823953824,8058668078,12279812831,10684346259.35,10627760449.0,10070629024.0,11751500767.25
0.525,0.25750000000000006,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00367965367965368,0.4581890331890332,0.17413419913419914,0.13024891774891773,0.06096681096681097,0.2815205627705628,10841179036,13486642921,12349252135.45,12311981741.5,12029497703.5,12696492077.5
0.55,0.265,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.14163059163059163,0.037422438672438676,0.007936507936507936,0.0006583694083694084,0.058234126984126985,12461809957,13526345726,13100332884.4,13278047949.0,12799696885.5,13372227370.75
0.575,0.2725,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.018867243867243866,0.0031547619047619046,0.00021645021645021645,0.0,0.0034361471861471863,13194513558,13566822879,13390428639.8,13409676595.0,13325894352.5,13448084600.75
0.6,0.28,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01782106782106782,0.0013762626262626262,0.0,0.0,0.0007846320346320346,12782549234,13520587511,13045134554.9,13053875392.5,12901535643.5,13100006589.75
0.625,0.28750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.016305916305916306,0.0013401875901875903,0.0,0.0,0.0008838383838383839,12870847521,13225232697,13044830007.5,13027930784.5,13004762113.25,13107716998.75
0.65,0.29500000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.014862914862914862,0.0011814574314574313,0.0,0.0,0.0006854256854256854,12922036177,13255340409,13089530539.6,13102475206.5,13033277376.0,13136238977.0
0.675,0.30250000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013203463203463203,0.0009343434343434345,0.0,0.0,0.00031565656565656563,13006659011,13305433030,13198826851.75,13209011241.0,13158529639.75,13250779095.25
0.7,0.31000000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010425685425685425,0.0006673881673881673,0.0,0.0,0.00012626262626262626,13111445821,13481673816,13336606424.9,13363478087.5,13278295939.0,13399159824.25
0.725,0.3175,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.005266955266955267,0.0003391053391053391,0.0,0.0,9.018759018759019e-06,13271462129,13617492273,13459900216.5,13465718656.0,13404909522.25,13517717948.0
0.75,0.32500000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001875901875901876,0.00013167388167388167,0.0,0.0,0.0,13364235854,13744496809,13566741883.6,13568796512.5,13494850440.75,13648592848.5
0.775,0.3325,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0001443001443001443,1.2626262626262626e-05,0.0,0.0,0.0,13457709496,13821773744,13670540374.5,13660674370.0,13628599575.5,13726426390.5
0.8,0.3400000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.6075036075036075e-05,1.8037518037518038e-06,0.0,0.0,0.0,13519899155,13930751060,13748480525.3,13749958668.0,13679511257.5,13824796208.75
0.825,0.34750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13613253178,14043952788,13848732982.0,13847069518.0,13757934787.5,13920583509.75
0.85,0.355,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13669781329,14141480621,13947768096.05,13963814128.0,13853655517.5,14025385115.0
0.875,0.36250000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13765031285,15625473141,14130892610.8,14096111651.0,13993886561.75,14120957851.5
0.9,0.3700000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13923560234,14341222023,14157927753.05,14177579823.5,14096941538.25,14241504676.25
0.925,0.37750000000000006,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13975942112,14410782977,14236389574.3,14263403769.5,14174914464.25,14323512346.5
0.95,0.385,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14102675357,14555588879,14328160817.85,14300590043.0,14274370734.25,14388611070.5
0.975,0.39250000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14170040335,14669798082,14440672803.45,14440252698.0,14369039330.5,14522213475.75
1.0,0.4,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14315247778,14859810775,14591540454.1,14572402184.0,14473323049.25,14691496974.5


==> data/complete/partition-individual/alphas/n7_beta0.01_edgeCut_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213259233,232393240,218651917.35,217299946.5,216044854.75,219246268.25
0.025,0.10750000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,214064339,225458428,218432015.1,218249165.0,216419875.5,219097964.5
0.05,0.115,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213653163,220546470,217409232.4,217378060.0,215758631.25,219449752.25
0.075,0.12250000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213899962,221038011,216765038.5,216243855.0,214664356.5,218210917.0
0.1,0.13,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,212004564,225746714,217379504.05,217332728.5,216441610.5,218421421.25
0.125,0.1375,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213388647,221378865,217455131.85,217391802.5,215872349.5,218998027.25
0.15,0.14500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213071336,223978842,216537532.7,215875552.5,214701883.0,217729689.25
0.175,0.15250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213665260,221800202,217251077.15,217281978.5,214848062.5,218474298.5
0.2,0.16000000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213304960,220749859,217855986.95,218095708.0,216660735.0,219296671.75
0.225,0.16750000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213685197,229619284,219331738.75,219011270.0,215894820.75,220173039.75
0.25,0.17500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,214621079,223984340,219559546.35,219870266.0,218527107.75,221076922.75
0.275,0.18250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,213844473,230445890,221931242.95,220498934.0,218082642.5,226855443.0
0.3,0.19,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7311688311688311,0.7318181818181818,0.7317532467532468,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,216360203,233847791,223942157.5,223622369.5,221957497.5,226137314.0
0.325,0.1975,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7305194805194806,0.7318181818181818,0.7315584415584416,0.7318181818181818,0.7311688311688311,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222465998,237365994,228846763.8,228859880.5,226961777.25,230405562.0
0.35,0.20500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7272727272727273,0.7318181818181818,0.7309415584415586,0.7311688311688311,0.7305194805194806,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,228242461,241458114,234638325.7,234708829.5,232548665.75,237063063.0
0.375,0.21250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7194805194805195,0.7318181818181818,0.7284740259740259,0.7285714285714285,0.7272727272727273,0.7306818181818182,0.0,0.0,0.0,0.0,0.0,0.0,239419324,256935383,245743455.3,245172933.0,243735819.25,247080026.0
0.4,0.22000000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.6811688311688312,0.7305194805194806,0.7156493506493506,0.7181818181818183,0.7076298701298701,0.7261363636363636,0.0,0.0,0.0,0.0,0.0,0.0,254675689,265596242,260755368.6,260235510.0,259072282.75,263743087.0
0.425,0.2275,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.5162337662337663,0.7207792207792207,0.6493181818181817,0.6714285714285715,0.6064935064935064,0.7086038961038961,0.0,0.0,0.0,0.0,0.0,0.0,269878654,287856002,279467009.3,279447199.0,277173612.0,282796602.0
0.45,0.23500000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.17532467532467533,0.6376623376623377,0.4478896103896103,0.4694805194805195,0.3280844155844156,0.5998376623376623,0.0,0.0,0.0,0.0,0.0,0.0,296202244,316057199,305731320.35,305766928.0,302156837.25,310442127.0
0.475,0.24250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.016883116883116882,0.38506493506493505,0.18551948051948053,0.17987012987012987,0.10616883116883116,0.2800324675324675,0.0,0.0,0.0,0.0,0.0,0.0,316067475,338240302,329307701.7,329809848.0,326998622.0,331837291.0
0.5,0.25,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15194805194805194,0.03746753246753247,0.014285714285714287,0.002435064935064935,0.05064935064935065,0.0,0.0,0.0,0.0,0.0,0.0,334038309,351086104,343920366.8,344050688.0,341352614.75,346645738.5
0.525,0.25750000000000006,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.016233766233766232,0.0027922077922077925,0.0,0.0,0.0006493506493506494,0.0,0.0,0.0,0.0,0.0,0.0,344727300,359778624,352992382.1,353754236.0,351059536.5,354919118.25
0.55,0.265,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,350348414,363822713,357175703.15,357977160.5,353931502.25,359910276.5
0.575,0.2725,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,353011763,366474373,359108266.15,359221713.5,356106371.75,361505877.75
0.6,0.28,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,350988752,364907542,357102991.95,357502955.0,354996734.5,359533396.0
0.625,0.28750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,343632229,362910842,352351535.85,352577744.0,349946472.5,353911478.75
0.65,0.29500000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,340043772,349065400,344635920.6,345271758.0,343160200.0,346093142.0
0.675,0.30250000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,339325932,346683160,342795583.55,343102173.0,341287301.0,343921923.0
0.7,0.31000000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,337790957,352758744,341971453.75,341974142.0,338988852.0,343808323.25
0.725,0.3175,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,335664442,344094720,340266467.2,340601307.5,338213200.25,342384345.25
0.75,0.32500000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,334667858,343187533,338847062.15,338243581.5,337434380.25,340524853.25
0.775,0.3325,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,333584652,340256573,337463163.3,337613162.0,336651023.25,338905808.25
0.8,0.3400000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,333631571,340274841,336765502.15,337118039.5,335526089.75,337887866.5
0.825,0.34750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,332391219,343146705,336884560.35,336985826.0,335290310.75,338246460.5
0.85,0.355,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,332212888,339665264,336740885.2,336945747.5,335722114.75,338406943.25
0.875,0.36250000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,332648041,340028252,337111801.35,337196982.0,336370222.0,338151264.0
0.9,0.3700000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,332268356,339994294,336468105.55,336643487.0,335220322.0,337592791.25
0.925,0.37750000000000006,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,333833923,339979905,336152994.35,335900707.5,334859406.25,337471087.75
0.95,0.385,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,331215793,338392639,334942599.25,334595357.5,333800760.25,336104543.0
0.975,0.39250000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,330943530,338180832,334417959.9,334605865.0,332741529.75,335806016.5
1.0,0.4,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,329256698,336821628,333572573.25,333562966.5,332188201.0,335085833.75


==> data/complete/partition-individual/alphas/n7_beta0.01_findIndependentSubsets_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,800651,858222,819632.55,818346.5,807020.0,826882.75
0.025,0.10750000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,799228,853736,813136.4,807791.0,803437.25,815138.75
0.05,0.115,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,801848,835428,812070.15,808000.5,804668.0,816139.5
0.075,0.12250000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,795997,855108,813524.5,809203.5,804869.0,816549.75
0.1,0.13,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,797984,821860,807986.5,807571.0,801577.5,810445.0
0.125,0.1375,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,793792,850193,811772.45,809792.0,801535.0,816524.75
0.15,0.14500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,799557,841019,814268.6,810414.0,807936.25,817930.75
0.175,0.15250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,800135,840908,816162.65,812155.5,806315.0,823459.0
0.2,0.16000000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,801925,840151,812489.1,809417.0,804830.5,812902.0
0.225,0.16750000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,796859,853517,809607.25,805088.0,803264.75,809083.75
0.25,0.17500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.38181818181818183,0.7318181818181818,0.714318181818182,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.5727272727272728,0.9244949494949495,0.9069065656565656,0.9244949494949495,0.9244949494949495,0.9244949494949495,799589,1502679,855242.25,817493.0,808433.25,837116.75
0.275,0.18250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.5361363636363635,0.5409090909090909,0.45340909090909093,0.7318181818181818,0.0,0.9244949494949495,0.721919191919192,0.7494949494949495,0.6801136363636364,0.9244949494949495,798790,2560092,1256649.95,1132682.5,827964.5,1316903.0
0.3,0.19,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.1352272727272727,0.0,0.0,0.22272727272727272,0.0,0.9244949494949495,0.1904671717171717,0.0,0.0,0.3340909090909091,820947,2987902,2260382.55,2376159.5,2080261.0,2659725.25
0.325,0.1975,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2103225,2696818,2331768.55,2290470.0,2241921.0,2392834.5
0.35,0.20500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1985960,2303288,2093782.4,2077605.5,2032091.75,2153501.0
0.375,0.21250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1951713,2139861,2045434.2,2047881.0,2003335.25,2084786.75
0.4,0.22000000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1980419,2107468,2045611.1,2058746.5,1997756.75,2085248.75
0.425,0.2275,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1942567,2104910,2056118.3,2063244.0,2042987.25,2084127.75
0.45,0.23500000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1993132,2127662,2065329.2,2064253.0,2056027.0,2078651.25
0.475,0.24250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2002210,2118416,2052894.0,2051303.5,2041805.0,2067937.25
0.5,0.25,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1984935,2163250,2047447.15,2039571.0,2023438.5,2068510.0
0.525,0.25750000000000006,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1952463,2127974,2042067.1,2039002.5,2010455.25,2078211.5
0.55,0.265,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1939160,2077081,2009260.55,2007229.0,1986524.0,2035248.0
0.575,0.2725,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1908360,2042658,1981865.7,1985976.0,1965169.25,2005504.0
0.6,0.28,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1913175,2038257,1971989.6,1967511.5,1947234.25,1998914.75
0.625,0.28750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1898868,2001921,1946154.6,1936636.5,1925091.25,1966521.0
0.65,0.29500000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1865040,2008836,1938673.85,1939038.0,1922666.5,1962016.5
0.675,0.30250000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1888243,2137522,1932974.65,1924335.5,1904509.5,1942739.0
0.7,0.31000000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1824694,1998030,1913972.3,1918081.5,1884642.75,1945543.0
0.725,0.3175,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1831945,2448145,1936373.15,1905934.5,1881157.75,1935504.5
0.75,0.32500000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1836385,1935715,1893436.95,1895988.5,1874793.0,1913197.0
0.775,0.3325,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1825157,1953324,1894964.4,1892537.0,1873651.25,1929900.75
0.8,0.3400000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1822095,1943733,1887035.85,1892689.5,1852966.25,1913944.5
0.825,0.34750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1832396,1946905,1877095.45,1865791.0,1855490.5,1905041.75
0.85,0.355,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1812149,1928639,1878512.45,1880486.0,1859279.25,1898278.5
0.875,0.36250000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1803850,1915048,1866771.75,1863717.5,1852922.75,1885537.0
0.9,0.3700000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1786550,1920530,1870788.95,1883702.0,1842531.75,1898258.75
0.925,0.37750000000000006,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1765839,1916681,1852365.55,1855394.0,1835110.25,1872160.5
0.95,0.385,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1781639,1895719,1852263.4,1856250.0,1838704.5,1875172.25
0.975,0.39250000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1810352,1894765,1850926.85,1845514.5,1837471.0,1853219.5
1.0,0.4,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1827013,1906196,1867154.15,1863015.0,1851882.5,1887452.5


==> data/complete/partition-individual/alphas/n7_beta0.01_subsetJoin_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1722355,1843101,1753274.6,1741145.0,1733090.75,1760751.0
0.025,0.10750000000000001,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1718021,1838630,1752934.65,1743227.0,1733708.0,1763987.25
0.05,0.115,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1719763,1758362,1738612.8,1739009.5,1732066.75,1744739.5
0.075,0.12250000000000001,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1718226,1793435,1740693.15,1736228.0,1731274.75,1744266.0
0.1,0.13,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1715879,1766649,1737413.75,1737158.0,1728068.0,1744361.0
0.125,0.1375,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1727554,1804064,1745161.9,1739242.5,1735473.75,1754072.5
0.15,0.14500000000000002,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1720965,1835523,1753205.35,1740907.5,1734710.0,1754847.5
0.175,0.15250000000000002,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1723197,1813352,1750510.1,1739152.0,1731940.75,1759326.25
0.2,0.16000000000000003,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1716824,1815006,1749992.9,1746185.0,1736269.75,1756147.75
0.225,0.16750000000000004,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1719564,1844544,1749299.1,1740433.5,1731796.75,1749820.75
0.25,0.17500000000000002,0.01,56,0.5714285714285714,0.9285714285714286,0.8874999999999998,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9788961038961039,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9937734487734489,0.9998556998556999,0.9998556998556999,0.9998556998556999,1726422,104496389,7369416.95,1749532.0,1730140.0,1801991.5
0.275,0.18250000000000002,0.01,56,0.5714285714285714,0.9285714285714286,0.8758928571428569,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9746753246753247,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9925541125541126,0.9998556998556999,0.9998556998556999,0.9998556998556999,1720623,103606606,7561898.45,1771849.0,1740509.75,1821441.75
0.3,0.19,0.01,56,0.5714285714285714,0.9285714285714286,0.8223214285714286,0.9285714285714286,0.6964285714285714,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9483766233766235,0.9961038961038962,0.9116883116883117,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9816233766233766,0.9998556998556999,0.9754689754689755,0.9998556998556999,1720745,110680461,23757496.95,1756025.5,1737039.0,6662418.25
0.325,0.1975,0.01,56,0.10714285714285714,0.9285714285714286,0.7098214285714286,0.8125,0.5714285714285714,0.9285714285714286,0.20454545454545456,0.9961038961038962,0.8513636363636365,0.9538961038961039,0.8207792207792208,0.9961038961038962,0.29292929292929293,0.9998556998556999,0.9024386724386725,0.9876623376623377,0.926984126984127,0.9998556998556999,1726342,110881720,45873482.45,4179116.5,1746463.0,104434026.5
0.35,0.20500000000000002,0.01,56,0.10714285714285714,0.9285714285714286,0.544642857142857,0.5714285714285714,0.5133928571428571,0.6026785714285714,0.20454545454545456,0.9961038961038962,0.7523376623376625,0.8207792207792208,0.7574675324675325,0.8435064935064935,0.29292929292929293,0.9998556998556999,0.8470454545454545,0.926984126984127,0.8751623376623376,0.9391053391053391,1731735,111055511,71014027.6,82034526.0,52504271.25,105190943.75
0.375,0.21250000000000002,0.01,56,0.10714285714285714,0.5714285714285714,0.375,0.3392857142857143,0.3125,0.5714285714285714,0.20454545454545456,0.8207792207792208,0.5833766233766233,0.5675324675324676,0.5290584415584416,0.8207792207792208,0.29292929292929293,0.926984126984127,0.7053409090909091,0.7196969696969697,0.6784722222222223,0.926984126984127,61958158,105930739,79352022.15,73983368.0,68666883.5,93671785.25
0.4,0.22000000000000003,0.01,56,0.0,0.5714285714285714,0.20714285714285713,0.10714285714285714,0.10714285714285714,0.3392857142857143,0.0,0.8207792207792208,0.3524025974025974,0.20454545454545456,0.20454545454545456,0.5675324675324676,0.0,0.926984126984127,0.45780122655122646,0.29292929292929293,0.29292929292929293,0.7196969696969697,36311617,101410089,67692389.65,66626015.0,60570217.5,77661892.0
0.425,0.2275,0.01,56,0.0,0.3392857142857143,0.13839285714285715,0.10714285714285714,0.10714285714285714,0.13839285714285715,0.0,0.5675324675324676,0.25175324675324673,0.20454545454545456,0.20454545454545456,0.25681818181818183,0.0,0.7196969696969697,0.34559343434343437,0.29292929292929293,0.29292929292929293,0.3583964646464647,36663746,118479522,63722197.8,60202166.5,53316798.25,64647843.5
0.45,0.23500000000000004,0.01,56,0.0,0.3392857142857143,0.07053571428571428,0.10714285714285714,0.0,0.10714285714285714,0.0,0.5675324675324676,0.13064935064935065,0.20454545454545456,0.0,0.20454545454545456,0.0,0.7196969696969697,0.18244949494949494,0.29292929292929293,0.0,0.29292929292929293,46503453,105095257,60102438.35,56903157.0,51027080.75,61587088.25
0.475,0.24250000000000002,0.01,56,0.0,0.10714285714285714,0.03749999999999999,0.0,0.0,0.10714285714285714,0.0,0.20454545454545456,0.0715909090909091,0.0,0.0,0.20454545454545456,0.0,0.29292929292929293,0.1025252525252525,0.0,0.0,0.29292929292929293,40902858,98726204,53677935.4,50339507.5,45898259.75,53294862.5
0.5,0.25,0.01,56,0.0,0.10714285714285714,0.026785714285714284,0.0,0.0,0.026785714285714284,0.0,0.20454545454545456,0.05113636363636363,0.0,0.0,0.05113636363636364,0.0,0.29292929292929293,0.07323232323232323,0.0,0.0,0.07323232323232323,36202689,81413534,45426609.6,43563015.5,40054427.0,47046966.5
0.525,0.25750000000000006,0.01,56,0.0,0.10714285714285714,0.010714285714285714,0.0,0.0,0.0,0.0,0.20454545454545456,0.020454545454545454,0.0,0.0,0.0,0.0,0.29292929292929293,0.029292929292929294,0.0,0.0,0.0,31408844,44363245,38695753.75,39765181.0,36178483.25,40703845.5
0.55,0.265,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,32495076,38598136,35504936.4,35466268.0,34839124.75,36059387.75
0.575,0.2725,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29720197,36204783,32608980.8,32120178.0,31066266.0,34094461.0
0.6,0.28,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28388194,34524065,31195839.3,30808883.5,29999962.0,32346032.5
0.625,0.28750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27558160,34865746,30133868.6,29894225.5,28924467.25,31061480.0
0.65,0.29500000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27214975,33821864,29936579.1,29831564.0,28856486.25,30995079.25
0.675,0.30250000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27974764,33381251,30004849.5,30037409.5,28757080.25,30904107.5
0.7,0.31000000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28233847,36194982,30839556.65,30610510.5,29643272.25,31594505.25
0.725,0.3175,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29143212,41971278,32578550.45,32589263.0,31083416.5,33125884.0
0.75,0.32500000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29399497,35491760,33407546.15,33562214.0,32569538.25,34564102.25
0.775,0.3325,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,30982160,36847639,34909013.7,35062507.5,34522616.5,35645484.0
0.8,0.3400000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,32390451,39277513,36656489.85,36860451.5,36141810.75,37369832.25
0.825,0.34750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,34575016,41802825,38521515.75,38464914.0,37842430.75,39140948.25
0.85,0.355,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,37227463,43689329,40830705.35,40742901.5,40245179.5,41522396.25
0.875,0.36250000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,38727473,46769816,42874315.15,42860525.5,42512126.0,43359538.5
0.9,0.3700000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41058108,48437919,45457778.3,45422918.5,44855999.25,46052563.5
0.925,0.37750000000000006,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43691826,50579770,47789642.3,47715811.5,46923558.25,48860869.5
0.95,0.385,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,47005427,53399531,50566930.75,50691864.5,49207622.5,52164715.5
0.975,0.39250000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,48085820,56370373,53302334.4,53390431.0,51863506.75,54794619.75
1.0,0.4,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,49888383,61180778,56190278.65,56842151.0,54421327.25,57916589.0


==> data/complete/partition-individual/alphas/n7_beta0.01_tripletCut_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6873199466,7110715428,6982955108.6,6989541083.5,6932276988.75,7028769571.5
0.025,0.10750000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6871433312,7120895470,6997970702.4,6993715271.5,6943163894.75,7039961989.75
0.05,0.115,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6897953010,7148820731,6973425285.6,6965893142.5,6905554126.75,7017920603.0
0.075,0.12250000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6811281848,7051230438,6942920809.7,6948320898.5,6880859704.5,7006683018.5
0.1,0.13,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6836892099,7030362171,6955605378.75,6963590155.5,6925992916.75,6996980466.75
0.125,0.1375,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6879103492,7042795219,6969325402.4,6977314322.5,6919990099.5,7002663200.25
0.15,0.14500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6849976350,7084742867,6958653468.1,6950396594.5,6925429974.0,6999725839.75
0.175,0.15250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6894743179,7235085658,6992218938.1,6973126109.5,6947983899.0,7020923781.75
0.2,0.16000000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6882497100,7247139541,7012074212.75,6992708480.5,6976022926.0,7040157084.5
0.225,0.16750000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6901263984,7158863011,7019536034.9,7001097397.5,6961474668.5,7099112707.0
0.25,0.17500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6946835711,7132242380,7023578744.65,7018198598.0,7001609531.25,7056739078.75
0.275,0.18250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6864823067,7269376493,7086469114.7,7071525383.5,7021033512.75,7146695366.5
0.3,0.19,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,6985230167,7368275099,7171419259.35,7191807187.5,7086983365.0,7221988346.75
0.325,0.1975,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7097555942,7545232284,7311512503.05,7310598047.5,7251789610.25,7358548948.25
0.35,0.20500000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244588744588744,0.9244949494949495,0.9244895382395383,0.9244949494949495,0.9244949494949495,0.9244949494949495,7276259791,7587647679,7466063114.6,7458844073.5,7428142753.25,7526943570.75
0.375,0.21250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9242424242424242,0.9244949494949495,0.9244660894660894,0.9244949494949495,0.9244588744588744,0.9244949494949495,7688323128,7996251725,7813551336.8,7804475536.0,7778402493.0,7843971344.5
0.4,0.22000000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.923051948051948,0.9244949494949495,0.9242063492063493,0.9244227994227994,0.9240981240981241,0.9244678932178931,8037258314,8536975823,8254921845.7,8242036557.0,8211697662.5,8299507176.5
0.425,0.2275,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9118326118326119,0.9244227994227994,0.921069624819625,0.922979797979798,0.919309163059163,0.9241071428571428,8578530370,9121809385,8846332926.65,8840386974.5,8729988188.5,8943845305.25
0.45,0.23500000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7777417027417027,0.9218253968253968,0.8854292929292928,0.8933441558441558,0.8721681096681096,0.917703823953824,9415175966,11451281807,10025186144.9,9892069251.0,9644600786.25,10179147761.25
0.475,0.24250000000000002,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3855339105339105,0.8840548340548341,0.682449494949495,0.7180735930735931,0.5422438672438672,0.825225468975469,10477449583,15364281132,12785184834.55,12574769992.5,11840592438.5,13818765968.0
0.5,0.25,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.049494949494949494,0.6352092352092352,0.3114953102453103,0.31634199134199137,0.20549242424242425,0.4083603896103896,13464265333,17588591552,16015584668.7,16108944739.0,15621954867.0,16532238793.75
0.525,0.25750000000000006,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22817460317460317,0.06993867243867244,0.03302669552669553,0.01011002886002886,0.09734848484848485,16939787622,18246185223,17759807856.95,17980170786.5,17370307075.25,18074732002.75
0.55,0.265,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03556998556998557,0.00683982683982684,0.00012626262626262626,0.0,0.007133838383838384,17898600126,18412962119,18126969376.6,18082758841.5,18021297173.75,18242077643.75
0.575,0.2725,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010858585858585859,0.0007359307359307359,0.0,0.0,8.116883116883117e-05,17838349343,18340579931,18009204149.0,17967586444.0,17929094579.75,18054072644.5
0.6,0.28,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0091991341991342,0.0006367243867243868,0.0,0.0,0.00010822510822510823,17625817284,18263099338,17797387814.0,17795235680.0,17719281412.5,17818198496.25
0.625,0.28750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006673881673881674,0.0004888167388167389,0.0,0.0,7.215007215007215e-05,17295462211,17958489159,17531935600.0,17510115251.5,17425388971.75,17590958046.0
0.65,0.29500000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004797979797979798,0.00033189033189033184,0.0,0.0,1.8037518037518038e-05,17114491477,17511609486,17328900186.5,17338827048.5,17252047980.5,17417110580.25
0.675,0.30250000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0025613275613275612,0.00017496392496392496,0.0,0.0,0.0,17073705641,17640210700,17300663772.45,17267861942.5,17240750997.0,17356398219.25
0.7,0.31000000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0011904761904761906,7.215007215007215e-05,0.0,0.0,0.0,17064736865,17820133414,17314304960.05,17279937768.5,17250007342.0,17356761555.25
0.725,0.3175,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0001443001443001443,9.018759018759019e-06,0.0,0.0,0.0,17081216775,17470417823,17261769072.4,17251275386.0,17205909318.75,17331549611.0
0.75,0.32500000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17114332131,17405457773,17220078293.9,17221932760.0,17136876053.5,17263308544.0
0.775,0.3325,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17053904745,17302738003,17190636600.25,17202506241.5,17140481229.75,17251135051.0
0.8,0.3400000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17008462487,17649314790,17179269759.3,17172332959.5,17127084080.0,17189458683.25
0.825,0.34750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16955410460,17222402306,17111653083.85,17125458856.0,17079115507.0,17159345176.0
0.85,0.355,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16947160432,17228679204,17095392619.35,17119133426.0,17057717629.5,17131335778.5
0.875,0.36250000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16917835069,17175528833,17069077883.95,17070491581.5,17026473253.25,17130299365.75
0.9,0.3700000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16866157198,17141726170,17020866556.75,17015614200.0,16983970085.75,17084708224.5
0.925,0.37750000000000006,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16810205556,17155166489,16976125242.35,16973645145.0,16918120965.5,17046309685.5
0.95,0.385,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16789157815,17157615029,16957763496.0,16951672694.0,16920043939.25,17006093530.25
0.975,0.39250000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16784965801,17751701621,16956736347.9,16926286133.5,16870006417.25,16968597223.25
1.0,0.4,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16744358938,17110834457,16897633088.1,16895291895.0,16847768975.25,16947351030.75


==> data/complete/partition-individual/alphas/n7_beta0.50_edgeCut_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,220379059,243617971,228214334.2,227113975.5,226274293.5,229690575.0
0.025,0.10750000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222431239,232735518,227720350.25,228178716.5,226189375.75,229536742.5
0.05,0.115,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,223184637,231753606,228096354.65,228247015.0,225724161.5,230588170.5
0.075,0.12250000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222265966,234421222,228030548.15,227937227.5,225702975.5,230634202.5
0.1,0.13,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221760812,232693714,228116145.35,228488134.0,226805199.0,229940871.0
0.125,0.1375,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222675519,231971930,227693875.15,227891536.0,226032373.5,229961048.75
0.15,0.14500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222748099,232845212,227644139.1,227504721.0,225893365.25,229251816.25
0.175,0.15250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,221088152,232080531,227895324.8,228424055.5,226701220.25,229801896.75
0.2,0.16000000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,220861918,232115265,227045033.75,227002148.0,225367061.0,228617870.5
0.225,0.16750000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,223511471,234432482,228860174.9,228947420.5,226465344.0,231014859.25
0.25,0.17500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,222397222,232584438,227445157.9,227388741.5,225338395.75,229797212.0
0.275,0.18250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7311688311688311,0.7318181818181818,0.7317857142857143,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,220228370,235749185,230208025.25,230560875.5,228453192.75,232673106.5
0.3,0.19,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7298701298701299,0.7318181818181818,0.7313311688311689,0.7314935064935064,0.7311688311688311,0.7318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,227660078,254607467,235118667.45,235086555.0,231746742.5,236277067.0
0.325,0.1975,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.6824675324675324,0.7311688311688311,0.717012987012987,0.7198051948051948,0.712987012987013,0.7292207792207792,0.0,0.0,0.0,0.0,0.0,0.0,230766474,243426392,238274147.05,238802824.5,236759723.25,240914045.5
0.35,0.20500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.17077922077922078,0.711038961038961,0.4384415584415585,0.46655844155844156,0.286525974025974,0.5608766233766234,0.0,0.0,0.0,0.0,0.0,0.0,237960587,265479884,247650193.55,246497973.0,244844370.0,250293159.75
0.375,0.21250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.20584415584415586,0.040844155844155836,0.013311688311688313,0.0011363636363636363,0.04577922077922078,0.0,0.0,0.0,0.0,0.0,0.0,253802379,268865245,259115610.15,258848379.0,256461160.0,261436605.0
0.4,0.22000000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003246753246753247,0.00019480519480519483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,266303747,286146372,273843314.05,273703935.5,270450085.0,276192351.25
0.425,0.2275,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,283109775,306727350,294708626.55,294268526.5,291900289.0,297078651.75
0.45,0.23500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,310983585,329117968,320071035.1,319546410.0,315767897.25,325036816.75
0.475,0.24250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,335921341,349901547,343082524.1,343148361.5,339895422.25,346536123.0
0.5,0.25,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,352741591,364837041,357974616.05,357750706.5,355496805.5,359888292.25
0.525,0.25750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,360969988,369892637,364878862.6,364574932.0,363190467.5,366406664.75
0.55,0.265,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,360109188,370497478,366225242.9,366089881.0,365195432.5,367661061.0
0.575,0.2725,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,358364029,366363086,361404308.3,360922587.0,360341877.0,362425903.5
0.6,0.28,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,351091023,358607322,354252035.15,353630919.5,352392495.0,355633629.75
0.625,0.28750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,347124106,353233909,349797613.7,349882673.5,349029137.75,350628740.25
0.65,0.29500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,344112292,351032984,347839288.7,348015667.0,346748673.5,348714541.25
0.675,0.30250000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,343234159,347815871,345607591.0,345797212.0,344780319.0,346749524.25
0.7,0.31000000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,342063932,345831711,343610199.1,343465769.0,343002107.5,344254628.0
0.725,0.3175,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,342055030,344972216,343297482.3,343394914.5,342727162.5,343759069.0
0.75,0.32500000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,342073937,346336412,343664970.6,343479558.0,342897405.0,344336450.25
0.775,0.3325,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,341336742,344005526,342615547.5,342706256.5,342086077.25,342984245.0
0.8,0.3400000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,339658228,344620266,342288912.05,342452248.0,341837222.0,342882411.5
0.825,0.34750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,341422217,344510829,343037428.25,343159693.0,342093641.75,343833360.25
0.85,0.355,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,342087694,345547035,344298010.2,344406669.5,343868143.0,344866394.25
0.875,0.36250000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,343045825,346207307,344551273.25,344514670.0,343964731.5,344948395.5
0.9,0.3700000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,342852783,345710139,344236421.15,344255609.0,343427965.0,345024659.5
0.925,0.37750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,340972717,344844751,342677476.45,342644220.0,341981622.75,343447630.75
0.95,0.385,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,338655666,343453848,340853725.3,340844846.5,340076150.75,341665632.75
0.975,0.39250000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,337893945,342214647,339883176.2,339795901.5,338624731.75,340744269.75
1.0,0.4,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,335823298,342298581,338944630.7,339216384.0,337966164.5,339597086.5


==> data/complete/partition-individual/alphas/n7_beta0.50_findIndependentSubsets_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,833492,872128,853098.15,853447.5,848802.25,857763.5
0.025,0.10750000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,834239,876171,852536.65,856060.5,848094.0,858242.0
0.05,0.115,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,830944,859641,849960.85,852997.0,850252.5,855525.5
0.075,0.12250000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,835915,874930,852228.7,853956.5,843707.0,857672.25
0.1,0.13,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,830800,871674,850887.4,852309.0,848944.5,855991.0
0.125,0.1375,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,835780,870253,854475.2,855544.5,852878.5,856993.0
0.15,0.14500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,833567,869964,852899.8,852303.0,850277.0,857619.75
0.175,0.15250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,833306,887286,851089.25,851693.5,844983.25,855630.5
0.2,0.16000000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,829035,875055,852856.75,854143.0,850156.75,857580.0
0.225,0.16750000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,832157,859506,849788.55,852281.5,847330.75,855646.5
0.25,0.17500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.38181818181818183,0.7318181818181818,0.714318181818182,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.5727272727272728,0.9244949494949495,0.9069065656565656,0.9244949494949495,0.9244949494949495,0.9244949494949495,837337,1533895,884715.2,853726.5,848103.25,855679.25
0.275,0.18250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.5361363636363635,0.5409090909090909,0.45340909090909093,0.7318181818181818,0.0,0.9244949494949495,0.721919191919192,0.7494949494949495,0.6801136363636364,0.9244949494949495,834315,2620378,1297509.35,1196411.0,852971.0,1388210.25
0.3,0.19,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.1352272727272727,0.0,0.0,0.22272727272727272,0.0,0.9244949494949495,0.1904671717171717,0.0,0.0,0.3340909090909091,862523,3136908,2363971.2,2535169.5,2148788.25,2740700.75
0.325,0.1975,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2189365,2897239,2432218.2,2381800.5,2355844.5,2460599.25
0.35,0.20500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060542,2387558,2185598.15,2172818.0,2131748.75,2227826.5
0.375,0.21250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2036492,2202510,2131857.5,2139714.0,2096313.75,2176493.25
0.4,0.22000000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2060555,2208396,2129010.4,2132867.0,2084817.5,2161154.25
0.425,0.2275,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2048668,2194950,2137208.85,2132669.5,2121306.5,2169667.5
0.45,0.23500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2038058,2179878,2136331.3,2141303.0,2127797.0,2160039.0
0.475,0.24250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2066502,2224754,2134255.45,2131483.0,2108662.5,2152351.0
0.5,0.25,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2080670,2183500,2129904.15,2130616.5,2109275.75,2148004.5
0.525,0.25750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2046669,2212075,2117591.25,2112729.5,2089530.0,2146312.75
0.55,0.265,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2031711,2144558,2094760.85,2103401.0,2072293.25,2110731.75
0.575,0.2725,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1979805,2138472,2060027.55,2066164.0,2026703.5,2082289.25
0.6,0.28,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1991979,2117977,2046096.2,2042853.0,2004927.25,2065442.5
0.625,0.28750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1969725,2088437,2021530.75,2022492.5,1999669.0,2038629.25
0.65,0.29500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1940086,2079104,2017801.45,2015873.0,2001100.5,2035534.0
0.675,0.30250000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1958583,2049533,2003541.1,2000512.0,1983303.75,2025050.75
0.7,0.31000000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1925979,2037160,1985015.15,1981599.0,1970485.0,2008913.5
0.725,0.3175,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1887890,2022143,1973233.3,1972588.0,1958389.5,1998315.0
0.75,0.32500000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1904600,2021588,1971700.3,1972869.5,1955525.75,1986000.25
0.775,0.3325,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1921401,1997750,1964603.65,1965859.0,1945217.25,1989308.5
0.8,0.3400000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885806,2019478,1960287.0,1957110.5,1944194.5,1989028.0
0.825,0.34750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1892257,2023552,1952359.45,1959958.0,1923471.5,1976326.5
0.85,0.355,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1885382,2027823,1953647.45,1957434.0,1920833.25,1978596.75
0.875,0.36250000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1890814,1986623,1936707.6,1933876.0,1922531.0,1954554.0
0.9,0.3700000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1889409,1990369,1942320.15,1943941.5,1926782.25,1958789.5
0.925,0.37750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1868999,1970893,1926273.65,1936947.5,1901521.75,1943523.75
0.95,0.385,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1863068,1982341,1925628.75,1924146.5,1912450.75,1937507.0
0.975,0.39250000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1871465,1989522,1928492.8,1929667.5,1914323.0,1950509.0
1.0,0.4,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1896639,1970016,1926099.45,1926789.0,1906037.5,1938518.25


==> data/complete/partition-individual/alphas/n7_beta0.50_subsetJoin_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1800984,1870284,1836724.2,1838743.5,1828125.5,1845383.0
0.025,0.10750000000000001,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1792102,1853009,1821212.6,1819998.5,1805539.0,1838099.0
0.05,0.115,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1792450,1854674,1833243.7,1838870.0,1827307.0,1847706.75
0.075,0.12250000000000001,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1793382,1854246,1826332.6,1833225.5,1804457.25,1841834.0
0.1,0.13,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1792653,1900278,1829406.45,1832089.0,1809566.5,1837725.0
0.125,0.1375,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1796399,1867367,1835325.65,1836236.5,1829592.75,1847079.75
0.15,0.14500000000000002,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1803755,1856078,1838071.1,1841386.5,1830233.5,1848290.25
0.175,0.15250000000000002,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1793056,1854013,1826911.85,1830867.5,1807952.25,1844812.0
0.2,0.16000000000000003,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1799699,1853570,1830929.3,1833535.5,1825679.75,1841647.25
0.225,0.16750000000000004,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1802785,1943589,1834715.3,1830234.0,1816723.0,1839122.0
0.25,0.17500000000000002,0.5,56,0.5714285714285714,0.9285714285714286,0.8874999999999998,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9788961038961039,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9937734487734489,0.9998556998556999,0.9998556998556999,0.9998556998556999,1795293,113543262,7929125.8,1836066.0,1828731.25,1847166.25
0.275,0.18250000000000002,0.5,56,0.5714285714285714,0.9285714285714286,0.8758928571428569,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9746753246753247,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9925541125541126,0.9998556998556999,0.9998556998556999,0.9998556998556999,1789427,113699078,8171329.3,1835158.5,1821135.75,1851076.0
0.3,0.19,0.5,56,0.5714285714285714,0.9285714285714286,0.8223214285714286,0.9285714285714286,0.6964285714285714,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9483766233766235,0.9961038961038962,0.9116883116883117,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9816233766233766,0.9998556998556999,0.9754689754689755,0.9998556998556999,1806263,115797383,25067996.45,1846588.5,1838481.25,6787816.75
0.325,0.1975,0.5,56,0.10714285714285714,0.9285714285714286,0.7098214285714286,0.8125,0.5714285714285714,0.9285714285714286,0.20454545454545456,0.9961038961038962,0.8513636363636365,0.9538961038961039,0.8207792207792208,0.9961038961038962,0.29292929292929293,0.9998556998556999,0.9024386724386725,0.9876623376623377,0.926984126984127,0.9998556998556999,1801949,115597992,48400390.65,4298826.0,1830664.5,109618228.5
0.35,0.20500000000000002,0.5,56,0.10714285714285714,0.9285714285714286,0.544642857142857,0.5714285714285714,0.5133928571428571,0.6026785714285714,0.20454545454545456,0.9961038961038962,0.7523376623376625,0.8207792207792208,0.7574675324675325,0.8435064935064935,0.29292929292929293,0.9998556998556999,0.8470454545454545,0.926984126984127,0.8751623376623376,0.9391053391053391,1796804,114371077,74591712.15,87012320.0,54725368.75,110019213.75
0.375,0.21250000000000002,0.5,56,0.10714285714285714,0.5714285714285714,0.375,0.3392857142857143,0.3125,0.5714285714285714,0.20454545454545456,0.8207792207792208,0.5833766233766233,0.5675324675324676,0.5290584415584416,0.8207792207792208,0.29292929292929293,0.926984126984127,0.7053409090909091,0.7196969696969697,0.6784722222222223,0.926984126984127,65434947,110835469,83607132.1,78412560.5,71671258.0,97205702.75
0.4,0.22000000000000003,0.5,56,0.0,0.3392857142857143,0.1955357142857143,0.10714285714285714,0.10714285714285714,0.3392857142857143,0.0,0.5675324675324676,0.33974025974025973,0.20454545454545456,0.20454545454545456,0.5675324675324676,0.0,0.7196969696969697,0.44743686868686866,0.29292929292929293,0.29292929292929293,0.7196969696969697,38464968,84469029,69279791.75,70068562.0,61361489.75,78448617.25
0.425,0.2275,0.5,56,0.0,0.3392857142857143,0.12142857142857144,0.10714285714285714,0.10714285714285714,0.10714285714285714,0.0,0.5675324675324676,0.22337662337662337,0.20454545454545456,0.20454545454545456,0.20454545454545456,0.0,0.7196969696969697,0.30960858585858586,0.29292929292929293,0.29292929292929293,0.29292929292929293,36686995,78362942,62602442.45,64242117.5,57736716.75,67198238.75
0.45,0.23500000000000004,0.5,56,0.0,0.10714285714285714,0.0482142857142857,0.0,0.0,0.10714285714285714,0.0,0.20454545454545456,0.09204545454545456,0.0,0.0,0.20454545454545456,0.0,0.29292929292929293,0.1318181818181818,0.0,0.0,0.29292929292929293,49283755,71331905,59444324.0,60470160.5,51899187.5,65501250.25
0.475,0.24250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,47474091,65212408,53544447.4,52031986.5,51315398.75,55620996.25
0.5,0.25,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41752714,54109202,47048001.5,47088653.0,44648512.75,48991431.0
0.525,0.25750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,37378139,47150798,41331311.65,41751579.5,38466842.5,42776313.5
0.55,0.265,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,34327802,40336607,37002202.35,36810861.0,36151147.5,37488551.0
0.575,0.2725,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,31368240,37822481,34120561.0,34061389.0,32710223.0,35436630.5
0.6,0.28,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29658225,35975612,32524722.3,32528389.0,31393616.25,33478002.75
0.625,0.28750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28996344,36252680,31495752.75,31774898.5,29956685.5,32583701.5
0.65,0.29500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28253627,35022385,31263318.5,31173624.5,30099106.0,32509170.0
0.675,0.30250000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29152836,35067483,31242627.3,31185079.0,30063690.0,32075981.75
0.7,0.31000000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29757073,35945849,31971827.0,31917444.5,30765892.25,32774120.0
0.725,0.3175,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,30615968,36153609,33382919.45,33490943.5,32298692.25,34381739.25
0.75,0.32500000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,30922262,37378874,34725996.4,34598533.0,34014494.75,35733187.5
0.775,0.3325,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,32800780,38688878,36290410.75,36549312.0,35863506.25,37066910.5
0.8,0.3400000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,34314514,40541642,38102700.15,38211815.5,37535980.75,39101748.5
0.825,0.34750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,36175208,43221595,40088838.15,39952717.5,39303879.5,41096724.25
0.85,0.355,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,38660974,45257599,42438136.35,42436564.5,41665115.0,43326421.5
0.875,0.36250000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,40325564,48308628,44579220.95,44506569.0,44050113.25,45157523.25
0.9,0.3700000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42656883,50140285,47336916.8,47499324.5,46457394.5,48060035.0
0.925,0.37750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,45480251,52447491,49822985.15,49887713.0,48856548.25,50960778.0
0.95,0.385,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,48688533,55456254,52657986.4,52617032.5,51555642.25,54439961.25
0.975,0.39250000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,50080123,59039802,55523391.4,55569577.0,54263223.75,57204567.25
1.0,0.4,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,52622624,62165849,58485939.3,58982478.5,56735811.25,60539794.5


==> data/complete/partition-individual/alphas/n7_beta0.50_tripletCut_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7120569587,7405645644,7292537748.75,7293025580.0,7244629870.25,7362078439.0
0.025,0.10750000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7095966756,7398722432,7310205971.65,7324965179.5,7285724846.25,7365225665.75
0.05,0.115,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7118898710,7398658334,7300026720.1,7305926036.5,7286671698.75,7348712394.25
0.075,0.12250000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7131367395,7404242956,7293456703.2,7322726733.0,7242711824.5,7359308936.5
0.1,0.13,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7169424182,7418990999,7306687918.4,7327630525.0,7252796129.25,7353941885.5
0.125,0.1375,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7160593911,7428710069,7290047185.45,7300034038.0,7247766214.75,7338814265.0
0.15,0.14500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7202080882,7406734476,7308517255.95,7308455637.0,7264719707.0,7360909422.5
0.175,0.15250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7183037744,7374543735,7304676788.45,7313186553.0,7269423362.5,7346708021.0
0.2,0.16000000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7088894764,7381137175,7300480690.55,7327791980.5,7252014864.5,7354875031.5
0.225,0.16750000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7225153701,7416430005,7329895953.15,7345571630.5,7283756756.0,7365568627.75
0.25,0.17500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7166456499,7396801866,7292049539.65,7298406138.5,7233544602.5,7358838215.5
0.275,0.18250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7109210821,7505485933,7368904458.5,7389528454.5,7327413053.75,7440060199.0
0.3,0.19,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7333848130,7680879495,7479827578.2,7495021619.5,7428284876.0,7539955328.25
0.325,0.1975,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7367565420,7732474453,7587063019.85,7626971030.5,7504163741.25,7684551575.75
0.35,0.20500000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9201298701298701,0.9244949494949495,0.9239664502164502,0.924404761904762,0.9239718614718615,0.9244678932178931,7536211372,8024461310,7757760537.8,7762631839.0,7677909228.75,7806382940.0
0.375,0.21250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4654761904761905,0.9174963924963925,0.76880772005772,0.8152236652236653,0.7097402597402597,0.8762896825396825,8016501600,12167438315,9680408624.05,9371271146.0,8887694547.75,10541783019.25
0.4,0.22000000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3264430014430014,0.11632034632034631,0.09316378066378067,0.025613275613275616,0.1806367243867244,13266784073,14589611979,13880955292.3,13677362648.0,13475387325.25,14356638761.0
0.425,0.2275,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001948051948051948,0.00011724386724386724,0.0,0.0,9.018759018759019e-06,14823589506,15600193098,15165154304.4,15134451905.0,15054001297.75,15258618606.0
0.45,0.23500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15766932351,16658570318,16289623690.7,16303079445.5,16165529856.25,16447165713.0
0.475,0.24250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16825942122,17774725511,17380716030.7,17361653998.0,17321538198.75,17456528939.0
0.5,0.25,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17938727719,18286526163,18074904159.2,18055138967.5,18020208334.75,18116390785.5
0.525,0.25750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18140778873,18401145456,18281124524.95,18267318749.0,18249855436.25,18307249118.0
0.55,0.265,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18287776905,18460637470,18393515323.95,18396509962.5,18358159640.75,18434633018.75
0.575,0.2725,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18144693857,18329920337,18248516309.15,18247515967.0,18226318362.5,18271854467.5
0.6,0.28,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17927591680,18169409156,18058955526.15,18037533610.0,18011797037.75,18128357086.5
0.625,0.28750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17777100395,17983711878,17867211679.8,17870993294.0,17804160536.75,17914577593.0
0.65,0.29500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17624697435,17846404702,17751770037.75,17751028431.0,17711291688.75,17801763021.0
0.675,0.30250000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17537655131,17702313662,17631513711.05,17632578387.5,17603996434.25,17673478625.0
0.7,0.31000000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17447421948,17586696929,17506306944.15,17506184053.0,17473676553.25,17530561583.25
0.725,0.3175,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17350676481,17536240494,17443547885.75,17446879470.5,17414986009.25,17468749707.75
0.75,0.32500000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17322723697,17477937142,17392894144.4,17391340222.0,17366719160.25,17418363842.5
0.775,0.3325,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17297732258,17379110293,17331340654.25,17323298754.0,17310526862.0,17357121508.25
0.8,0.3400000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17231162870,17407294374,17310330425.75,17310228791.0,17287885326.25,17332537111.5
0.825,0.34750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17186472955,17374159093,17287524414.9,17289689728.0,17269360461.75,17312955068.0
0.85,0.355,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17183659415,17327882468,17263361393.85,17267629362.5,17223508658.25,17288085791.25
0.875,0.36250000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17228667433,17342547604,17286935896.65,17285595365.0,17262892735.0,17304600848.5
0.9,0.3700000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17187298312,17366188713,17270763356.4,17274539312.5,17254727913.25,17285862020.25
0.925,0.37750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17174063313,17350115792,17248537401.85,17255081330.0,17202747914.5,17274957356.25
0.95,0.385,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17157814581,17319713291,17239272915.95,17244773215.0,17215892228.0,17269782911.25
0.975,0.39250000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17071902802,17296651342,17224034632.3,17234114809.5,17213943688.75,17250149969.0
1.0,0.4,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17158712672,17273810001,17230592490.8,17232227987.0,17216181592.5,17250420335.5


==> data/complete/partition-individual/alphas/n7_beta1.00_edgeCut_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.16363636363636364,0.714935064935065,0.489935064935065,0.5457792207792207,0.36314935064935067,0.6219155844155844,0.0,0.0,0.0,0.0,0.0,0.0,222254170,232487441,226460560.4,226258252.0,225027367.25,227356970.75
0.025,0.10750000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.1396103896103896,0.7253246753246754,0.5494155844155844,0.6487012987012988,0.4305194805194805,0.6974025974025975,0.0,0.0,0.0,0.0,0.0,0.0,222987967,234767910,229602740.65,228874917.0,227806028.25,232260303.5
0.05,0.115,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.16233766233766234,0.724025974025974,0.47045454545454557,0.474025974025974,0.32873376623376627,0.6146103896103896,0.0,0.0,0.0,0.0,0.0,0.0,224975550,236030704,229599771.65,229152245.5,228402920.25,230105259.25
0.075,0.12250000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.1538961038961039,0.7285714285714285,0.486461038961039,0.4672077922077922,0.3654220779220779,0.6756493506493506,0.0,0.0,0.0,0.0,0.0,0.0,226384192,235521046,230468735.25,230442613.5,228538869.75,231788762.0
0.1,0.13,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.09350649350649351,0.7285714285714285,0.492077922077922,0.5233766233766234,0.3926948051948052,0.6375,0.0,0.0,0.0,0.0,0.0,0.0,226614741,234689199,230051042.3,229445967.0,228883265.75,231371651.0
0.125,0.1375,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.1577922077922078,0.7298701298701299,0.4779220779220779,0.4646103896103896,0.31136363636363634,0.6642857142857144,0.0,0.0,0.0,0.0,0.0,0.0,224695549,234015363,229702676.3,229703991.0,228935995.0,231348488.5
0.15,0.14500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.13246753246753246,0.7311688311688311,0.4948376623376623,0.4642857142857143,0.3646103896103896,0.6517857142857142,0.0,0.0,0.0,0.0,0.0,0.0,222061717,233560140,228791662.75,229135280.5,227665146.0,230181677.75
0.175,0.15250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.14545454545454545,0.7220779220779221,0.4500324675324675,0.4055194805194805,0.3034090909090909,0.6551948051948052,0.0,0.0,0.0,0.0,0.0,0.0,223328593,233571882,229630792.45,229688011.0,228859661.75,230671734.25
0.2,0.16000000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.13506493506493505,0.7318181818181818,0.5361688311688312,0.6084415584415583,0.4147727272727273,0.6933441558441558,0.0,0.0,0.0,0.0,0.0,0.0,223699558,235360127,229740820.9,230074844.0,228330104.0,231381876.25
0.225,0.16750000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.1396103896103896,0.7311688311688311,0.5442207792207793,0.5889610389610389,0.4323051948051948,0.6709415584415584,0.0,0.0,0.0,0.0,0.0,0.0,222818386,235298837,228043999.95,227734692.5,225938190.0,229528457.75
0.25,0.17500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0987012987012987,0.7318181818181818,0.4210064935064935,0.41493506493506493,0.2435064935064935,0.634090909090909,0.0,0.0,0.0,0.0,0.0,0.0,224658086,236902007,229740329.7,228798025.0,227979268.25,232432542.5
0.275,0.18250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7285714285714285,0.3240584415584416,0.29220779220779225,0.16866883116883116,0.4590909090909091,0.0,0.0,0.0,0.0,0.0,0.0,225491310,240413528,233186703.5,232273030.5,231369478.5,234656971.75
0.3,0.19,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6032467532467533,0.09344155844155844,0.0,0.0,0.08603896103896103,0.0,0.0,0.0,0.0,0.0,0.0,228996812,246058227,237421445.45,238186621.0,235816783.75,239821640.5
0.325,0.1975,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,234896856,264035789,242475420.6,240890876.5,238106764.25,244213562.5
0.35,0.20500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,241709989,258364173,249647251.35,249857336.5,246915336.5,251896228.5
0.375,0.21250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,256447844,272981883,261258553.75,260029336.5,257929761.75,264491340.5
0.4,0.22000000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,269605124,289635887,277276220.15,276483034.0,271195838.75,282191411.0
0.425,0.2275,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,288140642,311702055,297195541.75,297270524.5,293630657.0,299417144.25
0.45,0.23500000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,310955441,334564074,322622357.75,322651512.5,315985359.0,328910957.0
0.475,0.24250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,336104567,356242828,348050294.2,347891974.5,346207213.0,351864698.25
0.5,0.25,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,351873920,369409205,362050229.65,362383179.0,358683442.5,365792303.75
0.525,0.25750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,363031349,373482107,369732603.95,370961304.0,368761985.75,371877886.75
0.55,0.265,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,362971271,376761146,371050461.85,370992181.5,368745181.75,373610105.25
0.575,0.2725,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,359613353,372754646,365010647.4,364734611.5,362754215.5,367539020.0
0.6,0.28,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,349176496,363194979,356520434.05,357082196.0,355944110.5,358258349.25
0.625,0.28750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,347579193,357041947,353305581.5,353711354.5,352856897.75,354686347.0
0.65,0.29500000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,343778897,354805925,349734496.0,350844761.0,346746033.75,352348988.5
0.675,0.30250000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,341905633,349902237,347247688.9,347773093.5,345765001.75,349138247.75
0.7,0.31000000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,340108526,350285801,344592506.0,345972347.5,340916903.75,347113616.0
0.725,0.3175,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,338660233,348847225,344906278.05,345730675.5,344514993.75,346556761.75
0.75,0.32500000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,339475369,348376404,345514069.55,346246601.0,345177661.0,347486542.25
0.775,0.3325,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,338883170,347213722,343646464.8,344554773.0,340954076.5,345925895.75
0.8,0.3400000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,337960002,346921342,343206920.1,344476849.0,339830255.5,345601593.25
0.825,0.34750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,337901274,348084185,343674117.3,345083562.0,339911926.25,346691708.5
0.85,0.355,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,339634194,348009254,345273951.65,346103480.0,345183910.0,346505092.75
0.875,0.36250000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,338804509,351573000,344871281.75,346291655.5,340779132.25,347674427.5
0.9,0.3700000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,340513003,348158007,345504047.75,345953855.0,344685902.75,346809984.0
0.925,0.37750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,336856003,346735508,343416023.35,344768781.0,342326687.5,345530962.0
0.95,0.385,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,335160583,345943164,341518430.25,342341479.0,339208332.75,343838136.0
0.975,0.39250000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,334091423,345399481,339704698.55,340724765.5,336362240.25,342147992.25
1.0,0.4,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,332907913,342952732,338700672.6,339538609.0,336482698.0,340331753.0


==> data/complete/partition-individual/alphas/n7_beta1.00_findIndependentSubsets_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1107387,1150075,1122746.4,1120926.0,1116316.25,1123862.25
0.025,0.10750000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1109170,1208472,1135938.6,1130212.0,1116677.0,1146036.5
0.05,0.115,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1109447,1164616,1135166.1,1138544.5,1121651.0,1143088.75
0.075,0.12250000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1113700,1149768,1133734.6,1133495.5,1131680.25,1138491.75
0.1,0.13,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1109928,1204818,1136788.5,1135141.0,1131623.0,1138441.5
0.125,0.1375,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1107519,1159084,1132706.6,1135746.0,1123307.5,1139798.5
0.15,0.14500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1109544,1174176,1134368.9,1136407.5,1128195.75,1141477.25
0.175,0.15250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1110947,1146444,1130241.45,1135047.5,1116343.0,1138405.0
0.2,0.16000000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1109998,1163979,1132179.3,1135150.0,1119224.0,1139865.75
0.225,0.16750000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.7318181818181818,0.7318181818181819,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,1107079,1146344,1132241.3,1137012.5,1123862.75,1139267.75
0.25,0.17500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.38181818181818183,0.7318181818181818,0.714318181818182,0.7318181818181818,0.7318181818181818,0.7318181818181818,0.5727272727272728,0.9244949494949495,0.9069065656565656,0.9244949494949495,0.9244949494949495,0.9244949494949495,1106873,11627022,1653806.25,1132822.5,1122732.25,1137096.0
0.275,0.18250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.5361363636363635,0.5409090909090909,0.45340909090909093,0.7318181818181818,0.0,0.9244949494949495,0.721919191919192,0.7494949494949495,0.6801136363636364,0.9244949494949495,1118910,27789733,6596381.2,5059810.0,1137632.5,8624025.0
0.3,0.19,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7318181818181818,0.1352272727272727,0.0,0.0,0.22272727272727272,0.0,0.9244949494949495,0.1904671717171717,0.0,0.0,0.3340909090909091,1117577,27570167,18833282.05,19236190.5,14688199.75,26919269.5
0.325,0.1975,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22580262,27073444,24843912.35,25098343.5,24193775.75,25643766.0
0.35,0.20500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18050862,24155912,21480740.65,21605862.5,19864259.0,23268683.25
0.375,0.21250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10085838,18293055,15542710.1,15736559.0,14764115.5,16458085.75
0.4,0.22000000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7233297,13110417,10453904.7,10535998.0,9577698.5,11254210.0
0.425,0.2275,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5142668,8781632,7054004.7,7035433.0,6210495.0,8093773.25
0.45,0.23500000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4334315,6495402,5295034.95,5323260.0,4900034.5,5619493.25
0.475,0.24250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3551159,4812910,4254953.55,4377556.0,4063076.5,4449183.5
0.5,0.25,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3148826,4085065,3601338.05,3595121.5,3483657.75,3789567.5
0.525,0.25750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2969137,3515953,3247020.2,3265820.0,3136086.25,3363586.5
0.55,0.265,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2864564,3234988,3011049.35,3006068.0,2964821.25,3071712.25
0.575,0.2725,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2791968,2980300,2893446.5,2901538.0,2850472.25,2930564.75
0.6,0.28,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2768270,2932464,2831110.95,2830494.0,2789455.5,2859054.25
0.625,0.28750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717468,2848742,2787821.3,2787183.0,2764141.0,2811839.25
0.65,0.29500000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2705831,2843090,2787007.3,2788685.0,2766172.25,2812890.0
0.675,0.30250000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2690887,2827548,2777781.1,2789538.5,2767680.0,2799527.5
0.7,0.31000000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2698017,2827588,2767463.7,2768928.0,2743025.75,2795392.75
0.725,0.3175,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2690089,2835939,2774665.9,2777212.5,2760445.75,2789305.0
0.75,0.32500000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2717019,2821238,2784234.05,2795174.5,2761228.25,2804673.25
0.775,0.3325,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2727700,2826732,2786718.05,2786539.0,2772915.5,2804008.5
0.8,0.3400000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2699288,2836273,2778763.75,2787178.5,2745270.0,2802241.25
0.825,0.34750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2690595,2820051,2776718.8,2791933.0,2752893.75,2800065.75
0.85,0.355,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2733101,2823176,2788823.25,2796512.5,2777993.25,2804491.75
0.875,0.36250000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2695487,2819992,2779449.95,2786645.0,2759490.25,2803846.0
0.9,0.3700000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2690188,2825065,2763942.35,2770871.5,2740871.25,2797485.25
0.925,0.37750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2705453,2814353,2778186.95,2790433.0,2756105.5,2804208.25
0.95,0.385,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2676741,2827491,2772902.1,2776443.0,2752144.75,2805769.75
0.975,0.39250000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2665363,2820316,2768940.45,2778985.5,2737935.0,2806701.25
1.0,0.4,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2687050,2827550,2765796.15,2766812.0,2745609.0,2791780.75


==> data/complete/partition-individual/alphas/n7_beta1.00_subsetJoin_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1809726,1885917,1828363.1,1825537.5,1817577.25,1831005.5
0.025,0.10750000000000001,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1797964,1908934,1836142.05,1829121.5,1816300.25,1859496.0
0.05,0.115,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1793002,1866497,1838080.15,1839546.0,1828965.0,1853200.5
0.075,0.12250000000000001,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1813766,1881645,1848532.1,1852758.0,1839841.75,1856567.0
0.1,0.13,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1804157,1870653,1846265.35,1852000.5,1837490.25,1860067.25
0.125,0.1375,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1803496,1871760,1840716.1,1847516.0,1820945.25,1855413.25
0.15,0.14500000000000002,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1797128,1868822,1842075.75,1850458.0,1834418.75,1856757.75
0.175,0.15250000000000002,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1798715,1884527,1836915.55,1841032.5,1815961.0,1857487.5
0.2,0.16000000000000003,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1801052,1867514,1842238.6,1849215.0,1829227.25,1858471.75
0.225,0.16750000000000004,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9961038961038962,0.9961038961038962,0.9961038961038963,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9998556998556999,0.9998556998556999,0.9998556998557,0.9998556998556999,0.9998556998556999,0.9998556998556999,1801718,1862329,1840761.0,1850821.0,1825663.0,1856734.0
0.25,0.17500000000000002,1.0,56,0.6964285714285714,0.9285714285714286,0.9053571428571427,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9116883116883117,0.9961038961038962,0.9876623376623378,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9754689754689755,0.9998556998556999,0.9974170274170275,0.9998556998556999,0.9998556998556999,0.9998556998556999,1802819,6993455,2352024.7,1844281.0,1823452.75,1853994.25
0.275,0.18250000000000002,1.0,56,0.6964285714285714,0.9285714285714286,0.8937499999999998,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9116883116883117,0.9961038961038962,0.9834415584415586,0.9961038961038962,0.9961038961038962,0.9961038961038962,0.9754689754689755,0.9998556998556999,0.9961976911976913,0.9998556998556999,0.9998556998556999,0.9998556998556999,1795152,6976779,2594393.7,1854603.5,1830276.75,1863470.0
0.3,0.19,1.0,56,0.5714285714285714,0.9285714285714286,0.8401785714285716,0.9285714285714286,0.6964285714285714,0.9285714285714286,0.8207792207792208,0.9961038961038962,0.9571428571428573,0.9961038961038962,0.9116883116883117,0.9961038961038962,0.926984126984127,0.9998556998556999,0.9852669552669553,0.9998556998556999,0.9754689754689755,0.9998556998556999,1802512,117335923,19676071.9,1857274.5,1840396.0,6639179.25
0.325,0.1975,1.0,56,0.10714285714285714,0.9285714285714286,0.7098214285714286,0.8125,0.5714285714285714,0.9285714285714286,0.20454545454545456,0.9961038961038962,0.8513636363636365,0.9538961038961039,0.8207792207792208,0.9961038961038962,0.29292929292929293,0.9998556998556999,0.9024386724386725,0.9876623376623377,0.926984126984127,0.9998556998556999,1804264,116672081,51593464.95,4272236.0,1846639.5,113817049.75
0.35,0.20500000000000002,1.0,56,0.10714285714285714,0.9285714285714286,0.544642857142857,0.5714285714285714,0.5133928571428571,0.6026785714285714,0.20454545454545456,0.9961038961038962,0.7523376623376625,0.8207792207792208,0.7574675324675325,0.8435064935064935,0.29292929292929293,0.9998556998556999,0.8470454545454545,0.926984126984127,0.8751623376623376,0.9391053391053391,1817543,119181823,79967535.95,103103305.0,58739775.75,112681321.5
0.375,0.21250000000000002,1.0,56,0.10714285714285714,0.5714285714285714,0.38035714285714284,0.3392857142857143,0.3125,0.5714285714285714,0.20454545454545456,0.8207792207792208,0.5885389610389611,0.5675324675324676,0.5290584415584416,0.8207792207792208,0.29292929292929293,0.926984126984127,0.7090133477633478,0.7196969696969697,0.6784722222222223,0.926984126984127,71037533,114935788,94966991.55,93716472.5,84666709.0,106795630.0
0.4,0.22000000000000003,1.0,56,0.10714285714285714,0.5714285714285714,0.2642857142857143,0.3392857142857143,0.10714285714285714,0.3392857142857143,0.20454545454545456,0.8207792207792208,0.4454545454545455,0.5675324675324676,0.20454545454545456,0.5675324675324676,0.29292929292929293,0.926984126984127,0.5724476911976911,0.7196969696969697,0.29292929292929293,0.7196969696969697,55155998,96901804,79215833.7,82902746.5,69622662.5,87908198.0
0.425,0.2275,1.0,56,0.0,0.3392857142857143,0.14285714285714288,0.10714285714285714,0.10714285714285714,0.10714285714285714,0.0,0.5675324675324676,0.2566883116883117,0.20454545454545456,0.20454545454545456,0.20454545454545456,0.0,0.7196969696969697,0.34898989898989907,0.29292929292929293,0.29292929292929293,0.29292929292929293,52040677,104729311,80881502.85,81918151.0,75441468.5,88528267.0
0.45,0.23500000000000004,1.0,56,0.0,0.10714285714285714,0.04821428571428571,0.0,0.0,0.10714285714285714,0.0,0.20454545454545456,0.09204545454545456,0.0,0.0,0.20454545454545456,0.0,0.29292929292929293,0.1318181818181818,0.0,0.0,0.29292929292929293,72360037,101606843,85702557.25,88494652.5,78465868.0,91203846.5
0.475,0.24250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,83093159,99903796,87952845.6,87505223.5,84242483.75,89694122.5
0.5,0.25,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,79109478,93225051,84449467.65,83458348.0,82271472.75,85217526.75
0.525,0.25750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,76336223,86577181,80458925.05,80339334.0,79388614.0,80937014.5
0.55,0.265,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,73391043,82082083,78075585.55,77896490.5,77056295.5,80149546.5
0.575,0.2725,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,74111906,81928198,77996195.7,77763094.0,76987335.5,79122895.75
0.6,0.28,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,75696116,81717411,78482462.05,78600616.5,77246143.25,79551360.5
0.625,0.28750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,78233027,82754946,80632872.05,80846053.0,80055635.75,81305823.0
0.65,0.29500000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,81237127,85740533,83289316.65,83143599.5,82677765.75,83902828.75
0.675,0.30250000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,84265724,89767460,86891059.6,86915238.5,86075529.25,87900811.75
0.7,0.31000000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,89187200,94328146,91348683.6,91281224.5,90141283.75,92659310.5
0.725,0.3175,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,93153158,99756346,97346372.3,97394683.5,96696642.5,98246511.25
0.75,0.32500000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,101314759,106333771,103294895.95,103334245.0,102494040.75,103805116.0
0.775,0.3325,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,107377992,112950438,109944401.5,109937691.5,109140434.25,110602835.75
0.8,0.3400000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,112541527,118403606,115796577.95,115902193.0,115083295.25,116564614.0
0.825,0.34750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,119347545,123564895,121536254.4,121751271.0,120586637.25,122436683.0
0.85,0.355,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,124647849,130659977,127564011.4,127525349.5,126782203.25,128145474.75
0.875,0.36250000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,130440714,136317832,133160315.65,132932195.0,132423059.0,134146998.5
0.9,0.3700000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,134761519,142497178,137716939.15,138022982.5,136281609.75,138464073.5
0.925,0.37750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,139497581,147364628,143386602.8,143786408.0,142261419.25,144267901.25
0.95,0.385,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,145232645,150400610,148429596.5,148732573.5,147546946.25,149211808.0
0.975,0.39250000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,150597916,155156561,153015144.95,153215314.5,151595985.0,154291886.0
1.0,0.4,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,154256750,160366204,157575587.8,158202634.5,156259232.5,158816584.25


==> data/complete/partition-individual/alphas/n7_beta1.00_tripletCut_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7122372481,7554219930,7225687218.75,7199890039.0,7163106056.0,7253027775.75
0.025,0.10750000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7167927388,7540728643,7300737679.0,7294288095.0,7218849269.75,7378605826.25
0.05,0.115,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7158209695,7426398709,7288161912.75,7278243581.0,7240428940.75,7339692024.5
0.075,0.12250000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7193957280,7424113058,7309477861.05,7317910435.5,7244259273.5,7356308751.25
0.1,0.13,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7183262472,7389953882,7298591367.4,7301665111.5,7259914212.25,7347559334.5
0.125,0.1375,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7081440074,7351473379,7275690209.8,7298966338.5,7250002874.0,7322191811.75
0.15,0.14500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7137501322,7371559770,7283030230.0,7292791805.0,7257885507.75,7344306188.25
0.175,0.15250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7136130556,7370508370,7270937557.2,7264175909.0,7243540248.25,7298403506.75
0.2,0.16000000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7139185885,7398023715,7298256004.8,7311207312.0,7252257802.25,7352868265.75
0.225,0.16750000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,0.9244949494949495,7133881256,7431641528,7288894771.55,7293408303.5,7212360388.25,7360945863.75
0.25,0.17500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9244588744588744,0.9244949494949495,0.9244931457431458,0.9244949494949495,0.9244949494949495,0.9244949494949495,7158047600,7370314963,7286424619.75,7279237845.5,7257558263.0,7323897879.25
0.275,0.18250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9243867243867244,0.9244949494949495,0.9244534632034632,0.9244588744588744,0.9244227994227994,0.9244949494949495,7205452358,7457857664,7327923211.05,7338360291.5,7261934875.75,7377671672.75
0.3,0.19,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9222222222222223,0.9244949494949495,0.9240223665223665,0.9241702741702742,0.9238275613275613,0.9243235930735931,7342655048,7553752340,7467778448.3,7473490351.0,7431302998.75,7511338211.0
0.325,0.1975,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8658008658008658,0.9238816738816739,0.9101966089466089,0.9141955266955267,0.9051497113997115,0.9213744588744589,7422161786,8158370746,7742641341.1,7785624281.0,7571544225.0,7873461118.5
0.35,0.20500000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2528499278499278,0.911002886002886,0.598997113997114,0.6420454545454546,0.41484487734487735,0.746816378066378,7704558116,12653240630,10290141702.15,10130289415.5,9403561905.0,11260079082.5
0.375,0.21250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.315007215007215,0.06856240981240982,0.023376623376623377,0.0027146464646464648,0.09526515151515151,12529966864,14152227079,13529568693.3,13713576210.5,13202377430.75,13869589966.75
0.4,0.22000000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002453102453102453,0.00018037518037518038,0.0,0.0,0.0,14147931724,14823313489,14378033677.7,14384235337.0,14217908767.25,14461596468.25
0.425,0.2275,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14937266940,15891392222,15364491965.95,15328921388.5,15213253393.75,15522779774.0
0.45,0.23500000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15955932150,16858470331,16436148786.1,16472455726.5,16243364391.0,16537573732.25
0.475,0.24250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16781625549,18218165157,17610293696.35,17578173537.0,17457078447.75,17780497897.75
0.5,0.25,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18060860693,18518221762,18249666489.45,18224974990.0,18125823356.0,18347449796.0
0.525,0.25750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18139959404,18619796426,18444424057.2,18460126493.5,18409167649.25,18526041923.5
0.55,0.265,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18353123766,18788065966,18580638036.1,18601605051.0,18492647519.75,18658723340.5
0.575,0.2725,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18169553008,18670475690,18442966718.3,18483850834.5,18393611547.0,18530390107.75
0.6,0.28,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18052924581,18403021058,18214177376.85,18244091377.5,18119837457.75,18285137534.25
0.625,0.28750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17811140527,18265521976,18057640093.3,18055744584.5,18003354299.75,18105741596.25
0.65,0.29500000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17659452615,19662799021,17952317540.1,17915221202.0,17764879338.0,17953143836.0
0.675,0.30250000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17489970135,17867555814,17725536950.75,17751751647.5,17659532449.5,17806064310.25
0.7,0.31000000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17372545904,17770198627,17611821361.95,17656161463.0,17529200481.0,17685709022.0
0.725,0.3175,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17257961468,17630340216,17511688570.15,17505281057.5,17468594734.5,17596256792.25
0.75,0.32500000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17255467747,17563163333,17457134450.55,17487408060.5,17374007229.0,17524921173.5
0.775,0.3325,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17191899191,17532612533,17388881657.7,17408269960.0,17320836641.75,17450520715.75
0.8,0.3400000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17172371319,17504459607,17345845251.85,17389147510.5,17243616927.75,17433851732.5
0.825,0.34750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17020684553,17500048606,17319043241.75,17311006645.5,17259925358.75,17404503607.5
0.85,0.355,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17133427254,17435767007,17342300195.15,17360666592.5,17291857394.25,17399429268.0
0.875,0.36250000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17080334409,17470023582,17340618779.75,17359567915.0,17299112199.5,17411715333.5
0.9,0.3700000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17046583166,19181309669,17404201461.3,17363475281.5,17262970318.25,17388353406.25
0.925,0.37750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17017929475,17417829247,17251633280.2,17248712175.0,17207117350.5,17319355153.75
0.95,0.385,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17045814441,17410713030,17265500804.25,17282394533.5,17243213061.75,17340539093.75
0.975,0.39250000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17021230206,17398577162,17220845040.9,17232560647.5,17110035764.5,17330095667.0
1.0,0.4,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17087946235,18423733216,17317736496.75,17269127219.5,17222747424.25,17307965143.0


==> data/complete/partition/alphas/n7_beta0.00_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2066088,2132919,2082473.55,2078475.0,2073784.5,2087217.75
0.025,0.10750000000000001,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2060399,2113641,2078797.95,2081381.5,2070286.25,2085204.25
0.05,0.115,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2068480,2092881,2081043.85,2079197.0,2075477.0,2088227.0
0.075,0.12250000000000001,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2073691,2139995,2089339.0,2086926.5,2078948.5,2091607.0
0.1,0.13,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2060053,2096623,2078805.1,2079886.5,2075394.0,2084832.25
0.125,0.1375,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2063058,2099488,2078996.25,2078521.5,2073346.75,2083400.75
0.15,0.14500000000000002,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2062651,2115396,2083098.95,2079489.0,2072803.75,2090363.25
0.175,0.15250000000000002,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2062155,2107784,2082456.6,2081694.5,2072781.75,2089873.75
0.2,0.16000000000000003,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2055786,2116188,2080395.7,2080500.0,2071032.75,2087604.0
0.225,0.16750000000000004,0.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2063005,2094929,2082089.9,2083185.5,2078172.25,2089108.75
0.25,0.17500000000000002,0.0,56,0.5714285714285714,0.9285714285714286,0.9107142857142856,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9931818181818182,1.0,1.0,1.0,0.952020202020202,1.0,0.99760101010101,1.0,1.0,1.0,2052553,295255882,16738407.65,2081689.0,2077687.25,2084097.0
0.275,0.18250000000000002,0.0,56,0.5714285714285714,0.9285714285714286,0.9107142857142856,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9931818181818182,1.0,1.0,1.0,0.952020202020202,1.0,0.99760101010101,1.0,1.0,1.0,2066859,295471621,16751263.2,2081121.0,2073777.0,2094132.5
0.3,0.19,0.0,56,0.5714285714285714,0.9285714285714286,0.9107142857142856,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9931818181818182,1.0,1.0,1.0,0.952020202020202,1.0,0.99760101010101,1.0,1.0,1.0,2068593,296721546,16849304.1,2076728.5,2072987.25,2085623.5
0.325,0.1975,0.0,56,0.5714285714285714,0.9285714285714286,0.9107142857142856,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9931818181818182,1.0,1.0,1.0,0.952020202020202,1.0,0.99760101010101,1.0,1.0,1.0,2066530,331494974,18669147.35,2083773.0,2079039.25,2380589.25
0.35,0.20500000000000002,0.0,56,0.5714285714285714,0.9285714285714286,0.8991071428571427,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9902272727272727,1.0,1.0,1.0,0.952020202020202,1.0,0.9969444444444445,1.0,1.0,1.0,2053437,401881604,23495575.1,2303669.0,2078269.5,2577920.5
0.375,0.21250000000000002,0.0,56,0.3392857142857143,0.9285714285714286,0.8401785714285713,0.9285714285714286,0.9017857142857143,0.9285714285714286,0.8045454545454546,1.0,0.969090909090909,1.0,0.9965909090909091,1.0,0.9388888888888889,1.0,0.9896843434343434,1.0,0.9996843434343434,1.0,2072801,407382764,75309180.65,3681305.5,2619191.75,4243158.5
0.4,0.22000000000000003,0.0,56,0.10714285714285714,0.9285714285714286,0.6526785714285713,0.6339285714285714,0.5714285714285714,0.8482142857142857,0.7441558441558441,1.0,0.9103896103896105,0.9107142857142857,0.8636363636363636,0.9897727272727272,0.9257575757575758,1.0,0.9723683261183259,0.9802849927849928,0.952020202020202,0.9990530303030303,2592938,2904025777,435523052.15,178468849.5,4251580.25,476645168.25
0.425,0.2275,0.0,56,0.10714285714285714,0.9285714285714286,0.47142857142857136,0.4642857142857143,0.3392857142857143,0.5758928571428571,0.6292207792207792,1.0,0.840974025974026,0.8561688311688311,0.7857142857142857,0.8913961038961039,0.9209235209235209,1.0,0.9550162337662336,0.9513708513708514,0.9375631313131313,0.9767045454545455,4196783,15149339395,3216873351.4,1083053712.0,365367518.5,3314985986.0
0.45,0.23500000000000004,0.0,56,0.0,0.9285714285714286,0.3723214285714286,0.4017857142857143,0.10714285714285714,0.5714285714285714,0.33506493506493507,1.0,0.7431493506493506,0.8198051948051948,0.6834415584415585,0.8636363636363636,0.8503607503607503,1.0,0.9370887445887446,0.9446248196248197,0.9226280663780664,0.952020202020202,4206177,27959787803,7345113397.35,2066915527.5,508280967.5,15104552067.0
0.475,0.24250000000000002,0.0,56,0.0,0.6964285714285714,0.20357142857142857,0.10714285714285714,0.08035714285714285,0.3392857142857143,0.11623376623376623,0.9409090909090909,0.5307142857142858,0.5431818181818182,0.28100649350649354,0.7431818181818182,0.5437950937950938,0.9868686868686869,0.8462427849927849,0.900974025974026,0.7891143578643579,0.9331800144300144,70357649,29939503629,14137845093.05,15365723941.0,3240622707.75,19769941103.5
0.5,0.25,0.0,56,0.0,0.6964285714285714,0.12232142857142858,0.10714285714285714,0.0,0.10714285714285714,0.032467532467532464,0.9409090909090909,0.3126948051948052,0.2435064935064935,0.1232142857142857,0.4301948051948052,0.2858225108225108,0.9868686868686869,0.6411598124098123,0.6364718614718614,0.4811778499278499,0.8010371572871573,69657735,32112111906,19351845975.1,16892523972.0,15956402534.0,30110286283.25
0.525,0.25750000000000006,0.0,56,0.0,0.3392857142857143,0.07142857142857142,0.05357142857142857,0.0,0.10714285714285714,0.0,0.7668831168831168,0.1699350649350649,0.16428571428571428,0.011201298701298702,0.24155844155844156,0.00367965367965368,0.9351731601731602,0.35544552669552665,0.3349747474747475,0.17716450216450216,0.5300414862914863,3340849523,33449266572,23800400094.4,25105681542.0,17210915097.25,32359755064.25
0.55,0.265,0.0,56,0.0,0.3392857142857143,0.049107142857142856,0.0,0.0,0.10714285714285714,0.0,0.7071428571428572,0.1065909090909091,0.0003246753246753247,0.0,0.23636363636363636,0.0,0.9200216450216451,0.17275252525252524,0.05838744588744589,0.001984126984126984,0.3355429292929293,3382817254,33986111996,27335936538.1,32994605293.0,18255517126.75,33655647163.25
0.575,0.2725,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.018867243867243866,0.0031547619047619046,0.00021645021645021645,0.0,0.0034361471861471863,33525801376,34369784404,33912022780.5,33977616153.0,33764047651.5,34045699708.5
0.6,0.28,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.01782106782106782,0.0013762626262626262,0.0,0.0,0.0007846320346320346,33804778512,34391489002,34111375862.55,34175683180.5,33923373348.25,34263582275.25
0.625,0.28750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.016305916305916306,0.0013401875901875903,0.0,0.0,0.0008838383838383839,33885555745,34531955408,34226964161.7,34215520429.0,34079972427.75,34334849841.5
0.65,0.29500000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.014862914862914862,0.0011814574314574313,0.0,0.0,0.0006854256854256854,34091441231,34662362535,34417127791.35,34429837662.0,34285597498.0,34546648681.75
0.675,0.30250000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.013203463203463203,0.0009343434343434345,0.0,0.0,0.00031565656565656563,34270076971,34908065531,34704622430.75,34730783654.0,34636409320.25,34828984453.5
0.7,0.31000000000000005,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.010425685425685425,0.0006673881673881673,0.0,0.0,0.00012626262626262626,34539262637,35267872119,34991398625.65,35007071966.0,34814732757.25,35134211473.5
0.725,0.3175,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.005266955266955267,0.0003391053391053391,0.0,0.0,9.018759018759019e-06,34944957067,35638528156,35302502319.8,35321788835.0,35130321415.0,35471331791.25
0.75,0.32500000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001875901875901876,0.00013167388167388167,0.0,0.0,0.0,35207114191,35986949149,35598989817.0,35627844029.5,35376882000.0,35804095144.5
0.775,0.3325,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0001443001443001443,1.2626262626262626e-05,0.0,0.0,0.0,35459916736,36315506445,35895628238.05,35893722052.0,35776502934.25,36048801831.75
0.8,0.3400000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.6075036075036075e-05,1.8037518037518038e-06,0.0,0.0,0.0,35542571954,36607892869,36171214314.4,36163008390.5,36024628622.0,36389820701.5
0.825,0.34750000000000003,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,35805364685,37003486209,36501358959.2,36482273872.5,36379281715.75,36726740167.75
0.85,0.355,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,36108242912,37242018152,36822582711.1,36820655048.0,36613684892.25,37041527170.0
0.875,0.36250000000000004,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,36462751747,37514072766,37120758568.8,37148751065.0,36990997296.75,37292829652.0
0.9,0.3700000000000001,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,36663197729,37934354918,37473041338.55,37525341195.0,37310060434.75,37649456366.75
0.925,0.37750000000000006,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,37077192852,38240456090,37762324250.0,37741556867.0,37649031490.5,37974852157.0
0.95,0.385,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,37386725541,38583651005,38044206546.4,37993866190.0,37898227044.75,38313613780.75
0.975,0.39250000000000007,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,37620904335,39010796394,38380051389.6,38394644094.5,38210041096.5,38602034570.5
1.0,0.4,0.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,37874212494,39351385468,38743107962.75,38697014529.5,38549038695.5,38981466985.25


==> data/complete/partition/alphas/n7_beta0.01_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2059221,2122787,2082665.15,2080781.0,2072843.75,2090782.75
0.025,0.10750000000000001,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2066727,2094630,2081796.35,2081043.0,2076013.0,2089972.5
0.05,0.115,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2065767,2120240,2085492.9,2084457.0,2076370.5,2094205.75
0.075,0.12250000000000001,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2068408,2138819,2089804.85,2079851.0,2076970.0,2096415.75
0.1,0.13,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2067376,2303314,2121403.8,2118218.0,2095784.5,2130958.5
0.125,0.1375,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2065772,2099716,2084146.1,2083234.5,2079510.75,2090557.75
0.15,0.14500000000000002,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2054046,2113359,2079256.9,2081196.0,2067789.5,2087533.5
0.175,0.15250000000000002,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2062206,2105847,2085723.0,2085180.5,2080669.25,2090530.75
0.2,0.16000000000000003,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2068378,2103941,2080945.55,2078431.0,2076309.25,2083996.5
0.225,0.16750000000000004,0.01,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2060069,2095584,2079195.85,2080830.5,2073543.25,2085392.75
0.25,0.17500000000000002,0.01,56,0.5714285714285714,0.9285714285714286,0.8874999999999998,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9872727272727273,1.0,1.0,1.0,0.952020202020202,1.0,0.9962878787878788,1.0,1.0,1.0,2057509,295212697,19211381.35,2077207.0,2072220.25,2099092.25
0.275,0.18250000000000002,0.01,56,0.5714285714285714,0.9285714285714286,0.8758928571428569,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9843181818181819,1.0,1.0,1.0,0.952020202020202,1.0,0.995631313131313,1.0,1.0,1.0,2066845,295819730,21578493.1,2721767.0,2461296.5,4213969.75
0.3,0.19,0.01,56,0.5714285714285714,0.9285714285714286,0.8223214285714286,0.9285714285714286,0.6964285714285714,0.9285714285714286,0.8636363636363636,1.0,0.9638636363636364,1.0,0.9409090909090909,1.0,0.952020202020202,1.0,0.9884343434343433,1.0,0.9868686868686869,1.0,2076978,506559506,108392878.15,4743802.0,4074327.0,65092758.25
0.325,0.1975,0.01,56,0.10714285714285714,0.9285714285714286,0.7098214285714286,0.8125,0.5714285714285714,0.9285714285714286,0.7448051948051948,1.0,0.9238311688311688,0.9704545454545455,0.8636363636363636,1.0,0.9257575757575758,1.0,0.9751262626262625,0.9934343434343434,0.952020202020202,1.0,4355074,15116464841,1685123357.3,34431196.5,4481126.25,502202215.5
0.35,0.20500000000000002,0.01,56,0.10714285714285714,0.9285714285714286,0.544642857142857,0.5714285714285714,0.5133928571428571,0.6026785714285714,0.7448051948051948,1.0,0.8680844155844156,0.8636363636363636,0.8488636363636364,0.8829545454545454,0.9257575757575758,1.0,0.9574494949494946,0.952020202020202,0.9487373737373737,0.9607323232323233,4236992,15525054522,2292484310.45,500865330.0,369816346.25,1179746631.0
0.375,0.21250000000000002,0.01,56,0.10714285714285714,0.5714285714285714,0.375,0.3392857142857143,0.3125,0.5714285714285714,0.7415584415584415,0.8636363636363636,0.8142207792207792,0.8045454545454546,0.7962662337662337,0.8636363636363636,0.9257575757575758,0.952020202020202,0.9413852813852813,0.9388888888888889,0.9385191197691197,0.952020202020202,467816957,15771430921,4892054857.85,3284802074.0,500186179.75,4320636269.25
0.4,0.22000000000000003,0.01,56,0.0,0.5714285714285714,0.20714285714285713,0.10714285714285714,0.10714285714285714,0.3392857142857143,0.6948051948051948,0.8636363636363636,0.765974025974026,0.7448051948051948,0.7389610389610389,0.7996753246753247,0.9231240981240981,0.952020202020202,0.9320039682539683,0.9257575757575758,0.925712481962482,0.9388528138528138,496589609,30043358096,11946070833.4,16248859687.0,3408305923.0,16419346296.25
0.425,0.2275,0.01,56,0.0,0.3392857142857143,0.13839285714285715,0.10714285714285714,0.10714285714285714,0.13839285714285715,0.561038961038961,0.8012987012987013,0.7113636363636363,0.7288961038961039,0.6816558441558441,0.7423701298701298,0.9142135642135643,0.9388167388167388,0.9267514430014432,0.9255411255411256,0.9238455988455989,0.9284451659451659,3508115447,31556727827,15726814229.0,17017190511.0,14559488675.0,17106093236.25
0.45,0.23500000000000004,0.01,56,0.0,0.3392857142857143,0.07053571428571428,0.10714285714285714,0.0,0.10714285714285714,0.2525974025974026,0.7194805194805195,0.5064285714285715,0.5136363636363637,0.33668831168831165,0.6623376623376623,0.8193362193362194,0.9310966810966811,0.8958838383838383,0.9058982683982684,0.8736652236652237,0.9222132034632035,3616658019,34531560087,24382060992.4,18406234022.5,18011454065.0,33750577066.75
0.475,0.24250000000000002,0.01,56,0.0,0.10714285714285714,0.03749999999999999,0.0,0.0,0.10714285714285714,0.016883116883116882,0.5181818181818182,0.24805194805194808,0.2357142857142857,0.1262987012987013,0.35633116883116883,0.42972582972582973,0.904076479076479,0.7178733766233767,0.7383297258297259,0.5919462481962482,0.8610119047619047,19054307763,40456589976,31469452724.95,36522825320.5,19994099939.25,38304911970.75
0.5,0.25,0.01,56,0.0,0.10714285714285714,0.026785714285714284,0.0,0.0,0.026785714285714284,0.0,0.275974025974026,0.08922077922077923,0.032467532467532464,0.00974025974025974,0.17305194805194804,0.049494949494949494,0.7308802308802309,0.3661020923520924,0.35211038961038965,0.24308261183261184,0.4357142857142857,20865658788,43827495817,36902694167.4,41736684242.5,35133777003.75,42325808009.0
0.525,0.25750000000000006,0.01,56,0.0,0.10714285714285714,0.010714285714285714,0.0,0.0,0.0,0.0,0.23636363636363636,0.02642857142857143,0.0,0.0,0.011201298701298702,0.0,0.4080808080808081,0.10325216450216453,0.04345238095238095,0.01011002886002886,0.1995400432900433,22983720721,44734044978,42121454592.9,44316232487.0,43709593518.0,44597574337.25
0.55,0.265,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006493506493506494,3.246753246753247e-05,0.0,0.0,0.0,0.0,0.03556998556998557,0.00683982683982684,0.00012626262626262626,0.0,0.007133838383838384,44570474226,45188829540,44853462654.5,44846436279.0,44711222393.75,44994696644.25
0.575,0.2725,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010858585858585859,0.0007359307359307359,0.0,0.0,8.116883116883117e-05,44439203935,45182330805,44794162737.65,44780780659.5,44624504244.0,44935421982.0
0.6,0.28,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0091991341991342,0.0006367243867243868,0.0,0.0,0.00010822510822510823,44063263331,44927086082,44434652548.95,44447357375.0,44251624784.75,44525482479.75
0.625,0.28750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006673881673881674,0.0004888167388167389,0.0,0.0,7.215007215007215e-05,43573048724,44515218046,43990913906.1,43951590872.5,43871014957.0,44129134883.75
0.65,0.29500000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004797979797979798,0.00033189033189033184,0.0,0.0,1.8037518037518038e-05,43407672016,44098704043,43756656692.1,43792230943.5,43628408118.75,43897022664.0
0.675,0.30250000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0025613275613275612,0.00017496392496392496,0.0,0.0,0.0,43295046459,44286703816,43752512562.4,43765607706.0,43642959515.75,43824473596.75
0.7,0.31000000000000005,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0011904761904761906,7.215007215007215e-05,0.0,0.0,0.0,43228619528,44325746708,43829251122.75,43826601296.5,43714517328.25,43908765889.0
0.725,0.3175,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0001443001443001443,9.018759018759019e-06,0.0,0.0,0.0,43554136798,44240690805,43896846402.2,43857572511.0,43778042342.0,43993196987.25
0.75,0.32500000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43630052156,44269371121,43949888299.45,43914255000.5,43834028798.5,44084291239.5
0.775,0.3325,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43821202312,44369315404,44073560700.9,44063685898.0,43992558481.0,44144560883.0
0.8,0.3400000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42273027455,44416656725,43592371050.1,44071078869.0,42654073044.75,44265746434.25
0.825,0.34750000000000003,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42282404786,43073749919,42750568954.0,42763837652.5,42695042052.25,42859443622.25
0.85,0.355,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42471052823,43117171187,42839659883.85,42887907782.0,42762042128.75,42945011504.75
0.875,0.36250000000000004,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42519140045,43329892426,42968325620.85,42986606436.5,42862093379.5,43084382610.0
0.9,0.3700000000000001,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42596149262,43558170405,43156297342.55,43143947978.5,43070860790.0,43303067790.75
0.925,0.37750000000000006,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42764740475,43707827209,43289113503.5,43286452218.5,43189868547.0,43383112496.75
0.95,0.385,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42947781927,43893158187,43432367236.25,43410601605.0,43351696080.75,43519287625.5
0.975,0.39250000000000007,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43155459512,43974056684,43580029734.65,43577138102.0,43460678197.5,43669141184.0
1.0,0.4,0.01,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43240138699,44189737737,43716084598.15,43703376093.0,43597543131.75,43845809652.25


==> data/complete/partition/alphas/n7_beta0.50_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2048243,2195924,2101723.25,2104364.0,2074361.25,2121943.5
0.025,0.10750000000000001,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2058337,2100580,2077583.85,2077686.0,2069764.75,2084244.0
0.05,0.115,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2048735,2182366,2104838.8,2109075.0,2078264.25,2127893.5
0.075,0.12250000000000001,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2048618,2125155,2084373.0,2082084.0,2064752.5,2101734.5
0.1,0.13,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2056291,2175482,2098233.95,2093517.5,2080640.25,2109420.25
0.125,0.1375,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2042258,2103797,2075412.75,2073324.0,2064940.25,2089668.0
0.15,0.14500000000000002,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2058649,2097485,2076943.6,2076231.0,2066280.25,2083336.5
0.175,0.15250000000000002,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2056599,2159313,2083911.0,2081677.5,2071169.0,2091476.25
0.2,0.16000000000000003,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2052525,2099292,2076935.3,2077100.5,2070563.0,2085890.25
0.225,0.16750000000000004,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2048708,2106510,2074902.2,2073729.5,2063524.5,2084551.75
0.25,0.17500000000000002,0.5,56,0.5714285714285714,0.9285714285714286,0.8874999999999998,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9872727272727273,1.0,1.0,1.0,0.952020202020202,1.0,0.9962878787878788,1.0,1.0,1.0,2064273,291903172,19018407.55,2080169.0,2070850.5,2089693.0
0.275,0.18250000000000002,0.5,56,0.5714285714285714,0.9285714285714286,0.8758928571428569,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.8636363636363636,1.0,0.9843181818181819,1.0,1.0,1.0,0.952020202020202,1.0,0.995631313131313,1.0,1.0,1.0,2062118,291463661,21363686.9,2744947.5,2452545.5,4298777.0
0.3,0.19,0.5,56,0.5714285714285714,0.9285714285714286,0.8223214285714286,0.9285714285714286,0.6964285714285714,0.9285714285714286,0.8636363636363636,1.0,0.9638636363636364,1.0,0.9409090909090909,1.0,0.952020202020202,1.0,0.9884343434343433,1.0,0.9868686868686869,1.0,2084382,500758602,107489830.85,4717776.0,4127712.25,63960240.75
0.325,0.1975,0.5,56,0.10714285714285714,0.9285714285714286,0.7098214285714286,0.8125,0.5714285714285714,0.9285714285714286,0.7415584415584415,1.0,0.9236363636363636,0.9704545454545455,0.8636363636363636,1.0,0.9257575757575758,1.0,0.9751262626262625,0.9934343434343434,0.952020202020202,1.0,4439816,15123100824,1693795429.75,34755011.0,4564328.25,509532488.25
0.35,0.20500000000000002,0.5,56,0.10714285714285714,0.9285714285714286,0.544642857142857,0.5714285714285714,0.5133928571428571,0.6026785714285714,0.6097402597402597,1.0,0.8543831168831171,0.8636363636363636,0.8488636363636364,0.8829545454545454,0.9257215007215007,1.0,0.957447691197691,0.952020202020202,0.9487373737373737,0.9607323232323233,4214105,15506558890,2294082396.05,497669557.0,369661846.0,1178281823.0
0.375,0.21250000000000002,0.5,56,0.10714285714285714,0.5714285714285714,0.375,0.3392857142857143,0.3125,0.5714285714285714,0.2396103896103896,0.8636363636363636,0.7013961038961039,0.7782467532467532,0.6805194805194805,0.8636363636363636,0.9062409812409813,0.952020202020202,0.939642857142857,0.9388888888888889,0.9379509379509379,0.952020202020202,464903560,15821860451,4886669887.9,3279134914.0,497492628.0,4334814399.0
0.4,0.22000000000000003,0.5,56,0.0,0.3392857142857143,0.1955357142857143,0.10714285714285714,0.10714285714285714,0.3392857142857143,0.0,0.7318181818181818,0.38922077922077924,0.23636363636363636,0.23636363636363636,0.6172077922077922,0.02665945165945166,0.9388167388167388,0.62380772005772,0.6108405483405484,0.4031746031746032,0.9343073593073593,3285404382,35573994466,13596277918.25,17835391539.0,3445493724.25,18619652008.25
0.425,0.2275,0.5,56,0.0,0.3392857142857143,0.12142857142857144,0.10714285714285714,0.10714285714285714,0.10714285714285714,0.0,0.6136363636363636,0.25045454545454543,0.23636363636363636,0.23636363636363636,0.23636363636363636,0.0,0.9143217893217893,0.3581619769119769,0.33535353535353535,0.33535353535353535,0.33535353535353535,3508668376,37911074161,20008160107.05,19877456073.5,19633330716.5,19994081038.0
0.45,0.23500000000000004,0.5,56,0.0,0.10714285714285714,0.0482142857142857,0.0,0.0,0.10714285714285714,0.0,0.23636363636363636,0.10636363636363637,0.0,0.0,0.23636363636363636,0.0,0.33535353535353535,0.1509090909090909,0.0,0.0,0.33535353535353535,20367959757,40342447144,31199518830.7,39094052707.0,20814851357.0,39811862283.75
0.475,0.24250000000000002,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,40632543050,42548564338,41807493193.85,41793645519.5,41687891340.5,42000824889.75
0.5,0.25,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42660810958,43553519906,43150381697.9,43141232628.0,43082867043.5,43249594789.0
0.525,0.25750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43484214121,43884664056,43663280122.1,43660329224.0,43565093091.0,43718342749.25
0.55,0.265,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43782073512,44169959620,43984273703.65,44001715726.5,43907524593.0,44051549081.5
0.575,0.2725,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43668263152,44054238905,43830644307.75,43828684131.0,43752870158.25,43897730529.5
0.6,0.28,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43157103431,43593885288,43375848679.95,43371266865.0,43314985112.5,43421776504.25
0.625,0.28750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42909076441,43368774577,43133139421.4,43132000647.5,43045812746.5,43230178198.5
0.65,0.29500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42795339045,43193752564,42996323233.9,42987916141.5,42915430784.0,43101080641.5
0.675,0.30250000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42644551833,42992526448,42779397847.05,42796023373.5,42707260887.75,42824390753.0
0.7,0.31000000000000005,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42481139481,43130819109,42739914187.4,42719094041.0,42639358171.25,42840843806.25
0.725,0.3175,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42407001807,42757459099,42574839434.05,42593267633.5,42513424127.5,42647934133.75
0.75,0.32500000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42390195454,42782922509,42612646418.0,42628731162.5,42577696384.0,42664970183.0
0.775,0.3325,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42373251649,42900748846,42651766891.2,42650808534.0,42573577295.75,42719657598.25
0.8,0.3400000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42612413028,42972379132,42800804736.65,42773052067.0,42706488355.75,42901352844.75
0.825,0.34750000000000003,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42558541420,43156505524,42970959045.85,42979269343.5,42889031014.5,43073499829.5
0.85,0.355,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42791561765,43442886389,43160863535.4,43171834504.5,43090286656.25,43248749439.0
0.875,0.36250000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42971446899,43608458488,43408698809.3,43443637357.5,43360815138.0,43488247963.5
0.9,0.3700000000000001,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43234984775,43866457778,43641441950.6,43652970851.5,43574269169.0,43743827249.5
0.925,0.37750000000000006,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43441765396,44148712112,43831102518.35,43865697043.5,43757690695.0,43927272051.75
0.95,0.385,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43603513236,44340514214,44057956745.75,44084097881.5,43991013136.75,44152548382.5
0.975,0.39250000000000007,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43734716082,44578775025,44242138285.45,44247890965.0,44117041715.75,44373075257.75
1.0,0.4,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43961465144,44838791115,44513364011.75,44508707052.0,44417686619.25,44671658129.25


==> data/complete/partition/alphas/n7_beta1.00_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriples,maxEliminatedTriples,meanEliminatedTriples,medianEliminatedTriples,q25EliminatedTriples,q75EliminatedTriples,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2255602,2331142,2278005.0,2271649.0,2264810.75,2276976.5
0.025,0.10750000000000001,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2244353,2282672,2262691.7,2263958.0,2254384.5,2268640.5
0.05,0.115,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2234632,2347553,2283755.3,2279809.5,2263703.25,2305482.75
0.075,0.12250000000000001,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2249290,2337470,2303065.55,2306442.0,2290536.25,2320982.75
0.1,0.13,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2253299,2341000,2293073.95,2300020.5,2264918.0,2312581.5
0.125,0.1375,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2239777,2335602,2266884.0,2267212.5,2253168.0,2274955.0
0.15,0.14500000000000002,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2240438,2283858,2267008.4,2270371.5,2259905.25,2272744.25
0.175,0.15250000000000002,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2251370,2338123,2294441.4,2298893.5,2272138.0,2316868.25
0.2,0.16000000000000003,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2246981,2334003,2278003.4,2271421.0,2263703.0,2289627.5
0.225,0.16750000000000004,1.0,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2237097,2280373,2264543.6,2264753.5,2258997.25,2274654.25
0.25,0.17500000000000002,1.0,56,0.6964285714285714,0.9285714285714286,0.9053571428571427,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9409090909090909,1.0,0.9940909090909091,1.0,1.0,1.0,0.9868686868686869,1.0,0.9986868686868686,1.0,1.0,1.0,2242224,25659012,5075541.6,2266233.0,2261087.5,2278959.25
0.275,0.18250000000000002,1.0,56,0.6964285714285714,0.9285714285714286,0.8937499999999998,0.9285714285714286,0.9285714285714286,0.9285714285714286,0.9409090909090909,1.0,0.9911363636363637,1.0,1.0,1.0,0.9868686868686869,1.0,0.998030303030303,1.0,1.0,1.0,2242669,39625374,11606028.2,7411827.0,2277898.5,14416754.25
0.3,0.19,1.0,56,0.5714285714285714,0.9285714285714286,0.8401785714285716,0.9285714285714286,0.6964285714285714,0.9285714285714286,0.8636363636363636,1.0,0.9706818181818182,1.0,0.9409090909090909,1.0,0.952020202020202,1.0,0.9908333333333331,1.0,0.9868686868686869,1.0,2264682,507392153,99856758.45,25330411.0,16453778.0,73347242.0
0.325,0.1975,1.0,56,0.10714285714285714,0.9285714285714286,0.7098214285714286,0.8125,0.5714285714285714,0.9285714285714286,0.23636363636363636,1.0,0.8729545454545455,0.9704545454545455,0.8636363636363636,1.0,0.9224747474747474,1.0,0.9749350649350648,0.9934343434343434,0.952020202020202,1.0,23783351,14533953501,1639579185.6,54034911.0,25997533.75,503537643.5
0.35,0.20500000000000002,1.0,56,0.10714285714285714,0.9285714285714286,0.544642857142857,0.5714285714285714,0.5133928571428571,0.6026785714285714,0.23636363636363636,1.0,0.7915909090909091,0.8636363636363636,0.8159090909090909,0.8829545454545454,0.7772005772005772,1.0,0.9456547619047617,0.952020202020202,0.9487373737373737,0.9607323232323233,18952824,15672422891,2279622606.1,499874459.5,387799869.75,1146742026.5
0.375,0.21250000000000002,1.0,56,0.10714285714285714,0.5714285714285714,0.38035714285714284,0.3392857142857143,0.3125,0.5714285714285714,0.23636363636363636,0.8636363636363636,0.6295454545454545,0.6136363636363636,0.5704545454545454,0.8636363636363636,0.34065656565656566,0.952020202020202,0.82119227994228,0.919877344877345,0.8327290764790765,0.952020202020202,483251823,17675731011,5130666672.6,3213345963.5,492555066.0,4323549406.25
0.4,0.22000000000000003,1.0,56,0.10714285714285714,0.5714285714285714,0.2642857142857143,0.3392857142857143,0.10714285714285714,0.3392857142857143,0.23636363636363636,0.8636363636363636,0.48545454545454547,0.6136363636363636,0.23636363636363636,0.6136363636363636,0.33535353535353535,0.952020202020202,0.6440349927849928,0.7662157287157287,0.33535353535353535,0.8257575757575757,464703999,18820561856,8816521828.4,3664790818.5,3421436443.25,18315562219.75
0.425,0.2275,1.0,56,0.0,0.3392857142857143,0.14285714285714288,0.10714285714285714,0.10714285714285714,0.10714285714285714,0.0,0.6136363636363636,0.2881818181818182,0.23636363636363636,0.23636363636363636,0.23636363636363636,0.0,0.765079365079365,0.3875955988455988,0.33535353535353535,0.33535353535353535,0.33535353535353535,3650464995,36427207003,17745016083.15,19101824974.0,18856346781.5,19218169378.75
0.45,0.23500000000000004,1.0,56,0.0,0.10714285714285714,0.04821428571428571,0.0,0.0,0.10714285714285714,0.0,0.23636363636363636,0.10636363636363637,0.0,0.0,0.23636363636363636,0.0,0.33535353535353535,0.1509090909090909,0.0,0.0,0.33535353535353535,19602632849,38943000845,30059304702.35,37780569125.0,19935092821.25,38399755269.25
0.475,0.24250000000000002,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,39081155371,41065653921,40280831626.8,40241474037.0,40150725549.75,40470680640.5
0.5,0.25,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41268310260,42065195237,41640962834.25,41637237102.5,41575700577.75,41682024474.0
0.525,0.25750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41898223764,42275844011,42088973197.75,42096272389.0,42007972684.0,42145271098.25
0.55,0.265,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42450042829,42835210426,42616476386.8,42594823002.0,42541525206.25,42693855452.75
0.575,0.2725,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42220705861,42667351875,42427834944.05,42423261565.0,42385848481.25,42470721888.25
0.6,0.28,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41951713272,42236464590,42150683880.8,42173053150.0,42103951319.5,42206617218.5
0.625,0.28750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41702004887,42209708896,41951645037.6,41933137414.0,41851930559.75,42062871301.75
0.65,0.29500000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41613839829,42063955221,41847431714.7,41867294157.0,41780229620.25,41919357595.0
0.675,0.30250000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41632298705,41944010586,41750603686.65,41753373084.5,41696138618.0,41790227680.5
0.7,0.31000000000000005,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41574864332,41917261367,41709156318.55,41699445976.5,41660959447.25,41772970757.0
0.725,0.3175,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41599815621,41897401086,41761749652.7,41762329123.5,41726534814.25,41799548737.5
0.75,0.32500000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,41777667112,42041475648,41942761595.15,41959991804.0,41904036676.5,41990873342.25
0.775,0.3325,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42061678080,42284336078,42170989984.75,42175574491.0,42124323118.0,42218515528.5
0.8,0.3400000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42297633162,42535299018,42431701229.9,42428462768.5,42399980533.0,42465493511.5
0.825,0.34750000000000003,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42558925478,42779548925,42671608162.0,42690971840.0,42646332925.0,42708015571.75
0.85,0.355,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,42806717746,43095355302,42943443613.5,42944252874.5,42897121105.5,42983569714.0
0.875,0.36250000000000004,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43113813325,43360869235,43252279603.15,43260920255.0,43199647528.25,43287440590.25
0.9,0.3700000000000001,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43409987455,43640778193,43546297091.7,43547960844.5,43520872279.0,43577688981.5
0.925,0.37750000000000006,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43538158205,43954132322,43810357911.8,43830695545.5,43756440559.0,43898625956.25
0.95,0.385,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43878600169,44182585976,44055113069.5,44057258813.0,44007344753.0,44115943222.5
0.975,0.39250000000000007,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,44191892418,44478707814,44361141831.5,44379939952.5,44293376685.0,44415637181.25
1.0,0.4,1.0,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,44415185408,44667300654,44546527041.95,44554076243.5,44497303102.25,44581456174.0


==> data/complete/partition/ns/alpha0.00_beta0.50_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0,0.1,0.5,8,0.5,0.5,0.5,0.5,0.5,0.5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,43623,75276,47309.65,45330.0,44301.5,46852.5
0.0,0.1,0.5,16,0.75,0.75,0.75,0.75,0.75,0.75,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,103286,135560,112606.3,109971.5,107704.25,113971.25
0.0,0.1,0.5,24,0.8333333333333334,0.8333333333333334,0.8333333333333334,0.8333333333333334,0.8333333333333334,0.8333333333333334,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,252037,274333,261523.25,259565.0,254531.75,268003.5
0.0,0.1,0.5,32,0.875,0.875,0.875,0.875,0.875,0.875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,500856,522919,510234.8,508702.0,505750.25,514215.5
0.0,0.1,0.5,40,0.9,0.9,0.8999999999999998,0.9,0.9,0.9,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,891903,912240,900634.5,900404.5,897736.25,903795.0
0.0,0.1,0.5,48,0.9166666666666666,0.9166666666666666,0.9166666666666667,0.9166666666666666,0.9166666666666666,0.9166666666666666,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1373809,1411605,1394238.9,1395451.0,1386024.75,1401145.0
0.0,0.1,0.5,56,0.9285714285714286,0.9285714285714286,0.9285714285714285,0.9285714285714286,0.9285714285714286,0.9285714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2119950,2158732,2141234.2,2142347.5,2134499.5,2148413.25
0.0,0.1,0.5,64,0.9375,0.9375,0.9375,0.9375,0.9375,0.9375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2773445,2823981,2796373.6,2795413.5,2786724.0,2804601.5
0.0,0.1,0.5,72,0.9444444444444444,0.9444444444444444,0.9444444444444441,0.9444444444444444,0.9444444444444444,0.9444444444444444,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4138579,4257994,4186176.95,4190120.0,4153790.25,4207594.0
0.0,0.1,0.5,80,0.95,0.95,0.9499999999999998,0.95,0.95,0.95,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,5380935,5534015,5458178.3,5463667.0,5438273.0,5488099.0
0.0,0.1,0.5,88,0.9545454545454546,0.9545454545454546,0.9545454545454544,0.9545454545454546,0.9545454545454546,0.9545454545454546,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,7214003,7489542,7343693.85,7359063.0,7252709.0,7402465.5
0.0,0.1,0.5,96,0.9583333333333334,0.9583333333333334,0.9583333333333333,0.9583333333333334,0.9583333333333334,0.9583333333333334,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,8987308,16142659,9485582.7,9110989.0,9032666.5,9238257.25
0.0,0.1,0.5,104,0.9615384615384616,0.9615384615384616,0.9615384615384613,0.9615384615384616,0.9615384615384616,0.9615384615384616,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,12026500,12441990,12228034.9,12237874.5,12126663.75,12327634.75
0.0,0.1,0.5,112,0.9642857142857143,0.9642857142857143,0.9642857142857144,0.9642857142857143,0.9642857142857143,0.9642857142857143,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14885003,15396004,15166669.1,15186493.0,15025673.25,15285864.0
0.0,0.1,0.5,120,0.9666666666666667,0.9666666666666667,0.9666666666666665,0.9666666666666667,0.9666666666666667,0.9666666666666667,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,18921479,19646094,19356971.95,19427488.5,19169324.25,19544682.75
0.0,0.1,0.5,128,0.96875,0.96875,0.96875,0.96875,0.96875,0.96875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,22616328,23205995,22912336.9,22893827.5,22800566.25,23026505.75
0.0,0.1,0.5,136,0.9705882352941176,0.9705882352941176,0.9705882352941174,0.9705882352941176,0.9705882352941176,0.9705882352941176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,29131214,30169368,29677856.75,29692113.5,29575100.25,29792989.75
0.0,0.1,0.5,144,0.9722222222222222,0.9722222222222222,0.9722222222222221,0.9722222222222222,0.9722222222222222,0.9722222222222222,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,35098034,35980538,35431144.5,35400380.0,35269767.0,35550936.5
0.0,0.1,0.5,152,0.9736842105263158,0.9736842105263158,0.9736842105263157,0.9736842105263158,0.9736842105263158,0.9736842105263158,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,42182672,43462983,42791641.0,42773656.0,42556672.75,43037061.25
0.0,0.1,0.5,160,0.975,0.975,0.9750000000000002,0.975,0.975,0.975,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,48479933,50833691,49723856.0,49963966.0,49122294.75,50167532.25
0.0,0.1,0.5,168,0.9761904761904762,0.9761904761904762,0.9761904761904759,0.9761904761904762,0.9761904761904762,0.9761904761904762,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,58979376,63866980,59922977.05,59538829.5,59245730.25,60237717.5
0.0,0.1,0.5,176,0.9772727272727273,0.9772727272727273,0.9772727272727272,0.9772727272727273,0.9772727272727273,0.9772727272727273,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,68554913,74957849,70612014.3,70023435.0,69122672.5,70718277.75
0.0,0.1,0.5,184,0.9782608695652174,0.9782608695652174,0.9782608695652175,0.9782608695652174,0.9782608695652174,0.9782608695652174,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,81056122,83786556,82250291.5,82011435.5,81789229.25,82833779.25
0.0,0.1,0.5,192,0.9791666666666666,0.9791666666666666,0.9791666666666667,0.9791666666666666,0.9791666666666666,0.9791666666666666,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,91311933,96247891,93557332.4,93596727.5,92756534.75,94283740.5
0.0,0.1,0.5,200,0.98,0.98,0.9800000000000001,0.98,0.98,0.98,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,108195985,111697706,109874280.3,110037351.0,109027501.5,110354400.0
0.0,0.1,0.5,208,0.9807692307692307,0.9807692307692307,0.9807692307692306,0.9807692307692307,0.9807692307692307,0.9807692307692307,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,124529255,129183536,125808856.1,125549924.0,125229264.5,126248338.0
0.0,0.1,0.5,216,0.9814814814814815,0.9814814814814815,0.9814814814814815,0.9814814814814815,0.9814814814814815,0.9814814814814815,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,143893010,148400567,145639030.4,145427464.0,144656905.0,146524325.0
0.0,0.1,0.5,224,0.9821428571428571,0.9821428571428571,0.9821428571428571,0.9821428571428571,0.9821428571428571,0.9821428571428571,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,159656682,165158958,162706612.25,162662834.0,162216121.0,163582621.75
0.0,0.1,0.5,232,0.9827586206896551,0.9827586206896551,0.9827586206896551,0.9827586206896551,0.9827586206896551,0.9827586206896551,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,185259772,192782925,187351878.0,186910000.5,186372960.5,187712094.25
0.0,0.1,0.5,240,0.9833333333333333,0.9833333333333333,0.9833333333333334,0.9833333333333333,0.9833333333333333,0.9833333333333333,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,209284182,218512482,213010944.55,211548561.5,210924280.5,215375978.0
0.0,0.1,0.5,248,0.9838709677419355,0.9838709677419355,0.9838709677419356,0.9838709677419355,0.9838709677419355,0.9838709677419355,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,239960421,251267636,244265019.0,243963866.0,240919541.25,246260355.0
0.0,0.1,0.5,256,0.984375,0.984375,0.984375,0.984375,0.984375,0.984375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,262495920,273376603,267718629.05,267074853.5,265360613.0,270526624.5
0.0,0.1,0.5,264,0.9848484848484849,0.9848484848484849,0.9848484848484848,0.9848484848484849,0.9848484848484849,0.9848484848484849,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,298734932,312254245,302039973.3,301339436.0,299869017.0,302695371.5
0.0,0.1,0.5,272,0.9852941176470589,0.9852941176470589,0.9852941176470587,0.9852941176470589,0.9852941176470589,0.9852941176470589,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,334887093,343230422,339165348.85,338966529.5,337397828.5,340085867.25
0.0,0.1,0.5,280,0.9857142857142858,0.9857142857142858,0.9857142857142861,0.9857142857142858,0.9857142857142858,0.9857142857142858,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,379290661,392423484,384382354.4,384420764.5,382480335.75,385947976.75
0.0,0.1,0.5,288,0.9861111111111112,0.9861111111111112,0.986111111111111,0.9861111111111112,0.9861111111111112,0.9861111111111112,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,415057751,434320092,424352968.15,423823414.5,418556163.5,428141242.75
0.0,0.1,0.5,296,0.9864864864864865,0.9864864864864865,0.9864864864864866,0.9864864864864865,0.9864864864864865,0.9864864864864865,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,469574178,491131678,478120236.15,476399107.0,474116682.75,480037330.0
0.0,0.1,0.5,304,0.9868421052631579,0.9868421052631579,0.9868421052631579,0.9868421052631579,0.9868421052631579,0.9868421052631579,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,509572867,529437811,519221747.5,519907308.5,516889951.5,522194231.5
0.0,0.1,0.5,312,0.9871794871794872,0.9871794871794872,0.9871794871794876,0.9871794871794872,0.9871794871794872,0.9871794871794872,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,566119384,581641424,574948791.7,574605072.0,573607448.75,577955660.5
0.0,0.1,0.5,320,0.9875,0.9875,0.9875000000000002,0.9875,0.9875,0.9875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,620665442,631432011,626148597.5,626456784.5,624803651.0,627661394.0
0.0,0.1,0.5,328,0.9878048780487805,0.9878048780487805,0.9878048780487806,0.9878048780487805,0.9878048780487805,0.9878048780487805,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,684270241,702193115,690481060.1,689865270.5,687299686.0,693185737.0
0.0,0.1,0.5,336,0.9880952380952381,0.9880952380952381,0.9880952380952379,0.9880952380952381,0.9880952380952381,0.9880952380952381,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,735595025,762957276,749164732.7,748849564.0,744589899.75,753600154.25
0.0,0.1,0.5,344,0.9883720930232558,0.9883720930232558,0.9883720930232556,0.9883720930232558,0.9883720930232558,0.9883720930232558,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,811090407,831446015,816612142.8,815732849.5,814760809.75,817468245.0
0.0,0.1,0.5,352,0.9886363636363636,0.9886363636363636,0.9886363636363636,0.9886363636363636,0.9886363636363636,0.9886363636363636,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,864567123,911412830,880322601.35,880310422.0,870822497.75,883628758.5
0.0,0.1,0.5,360,0.9888888888888889,0.9888888888888889,0.9888888888888886,0.9888888888888889,0.9888888888888889,0.9888888888888889,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,949267579,975206296,959745777.25,958779666.5,954303352.25,965910916.25
0.0,0.1,0.5,368,0.9891304347826086,0.9891304347826086,0.9891304347826088,0.9891304347826086,0.9891304347826086,0.9891304347826086,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1020042934,1042723153,1031093180.55,1029234853.0,1025018873.0,1038428862.25
0.0,0.1,0.5,376,0.9893617021276596,0.9893617021276596,0.9893617021276595,0.9893617021276596,0.9893617021276596,0.9893617021276596,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1122242046,1141466335,1131505081.55,1130664598.0,1128323660.5,1133884570.75
0.0,0.1,0.5,384,0.9895833333333334,0.9895833333333334,0.9895833333333333,0.9895833333333334,0.9895833333333334,0.9895833333333334,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1198526841,1225917432,1209969711.7,1211298851.5,1202122569.5,1214755791.5
0.0,0.1,0.5,392,0.9897959183673469,0.9897959183673469,0.9897959183673468,0.9897959183673469,0.9897959183673469,0.9897959183673469,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1310655899,1344803702,1320623813.5,1320582235.0,1314843835.5,1323284697.0
0.0,0.1,0.5,400,0.99,0.99,0.9899999999999997,0.99,0.99,0.99,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1382757315,1473054653,1406168237.65,1404541562.5,1395457174.25,1410171280.0
0.0,0.1,0.5,408,0.9901960784313726,0.9901960784313726,0.9901960784313729,0.9901960784313726,0.9901960784313726,0.9901960784313726,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1499270579,1725183735,1537906922.8,1528796833.5,1518027728.5,1532045240.0
0.0,0.1,0.5,416,0.9903846153846154,0.9903846153846154,0.9903846153846156,0.9903846153846154,0.9903846153846154,0.9903846153846154,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1615715383,1708310764,1639483201.35,1635928849.0,1632362053.25,1641442502.5
0.0,0.1,0.5,424,0.9905660377358491,0.9905660377358491,0.9905660377358491,0.9905660377358491,0.9905660377358491,0.9905660377358491,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1739084405,1796563570,1764918684.45,1761571507.5,1757067430.5,1779444671.25
0.0,0.1,0.5,432,0.9907407407407407,0.9907407407407407,0.9907407407407407,0.9907407407407407,0.9907407407407407,0.9907407407407407,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1848681914,1916488518,1878807245.05,1880930732.5,1859760434.75,1893913581.5
0.0,0.1,0.5,440,0.990909090909091,0.990909090909091,0.9909090909090912,0.990909090909091,0.990909090909091,0.990909090909091,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1989624146,2054070581,2018149871.4,2015932154.0,2010985802.75,2026101516.75
0.0,0.1,0.5,448,0.9910714285714286,0.9910714285714286,0.9910714285714283,0.9910714285714286,0.9910714285714286,0.9910714285714286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2125360052,2254093212,2163440057.3,2155889794.0,2144108949.0,2168838522.25
0.0,0.1,0.5,456,0.9912280701754386,0.9912280701754386,0.9912280701754386,0.9912280701754386,0.9912280701754386,0.9912280701754386,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2286480452,2367724338,2313997724.2,2307470932.5,2302636747.25,2321818065.25
0.0,0.1,0.5,464,0.9913793103448276,0.9913793103448276,0.991379310344828,0.9913793103448276,0.9913793103448276,0.9913793103448276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2421372152,2467461695,2444823636.9,2446746825.0,2439496673.5,2449959419.75
0.0,0.1,0.5,472,0.9915254237288136,0.9915254237288136,0.9915254237288135,0.9915254237288136,0.9915254237288136,0.9915254237288136,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2569074940,2643532503,2606860720.5,2607222306.0,2601110551.5,2613946751.25
0.0,0.1,0.5,480,0.9916666666666667,0.9916666666666667,0.9916666666666668,0.9916666666666667,0.9916666666666667,0.9916666666666667,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2757516464,2837319118,2781631040.85,2773094247.0,2767234700.25,2791371931.75
0.0,0.1,0.5,488,0.9918032786885246,0.9918032786885246,0.9918032786885247,0.9918032786885246,0.9918032786885246,0.9918032786885246,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2933430955,3091496549,2980050747.15,2975405143.5,2963962913.0,2987711297.0
0.0,0.1,0.5,496,0.9919354838709677,0.9919354838709677,0.9919354838709677,0.9919354838709677,0.9919354838709677,0.9919354838709677,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3118762219,3395469202,3181476651.65,3178036249.0,3149901957.25,3200841745.5
0.0,0.1,0.5,504,0.9920634920634921,0.9920634920634921,0.9920634920634924,0.9920634920634921,0.9920634920634921,0.9920634920634921,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3344329022,3882523809,3460377610.55,3391462706.0,3363457873.0,3467554493.5
0.0,0.1,0.5,512,0.9921875,0.9921875,0.9921875,0.9921875,0.9921875,0.9921875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3486682355,4097512240,3564798213.2,3533572783.0,3512538587.5,3556246918.0
0.0,0.1,0.5,520,0.9923076923076923,0.9923076923076923,0.992307692307692,0.9923076923076923,0.9923076923076923,0.9923076923076923,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3710831775,3894782799,3766896865.7,3757444020.0,3745182808.25,3780686874.75
0.0,0.1,0.5,528,0.9924242424242424,0.9924242424242424,0.9924242424242424,0.9924242424242424,0.9924242424242424,0.9924242424242424,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3957149752,4042314548,3999208899.55,3993308554.5,3979574241.5,4022450491.5
0.0,0.1,0.5,536,0.9925373134328358,0.9925373134328358,0.992537313432836,0.9925373134328358,0.9925373134328358,0.9925373134328358,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4150084754,4357521355,4257411275.85,4245023626.5,4229543933.75,4287522782.5
0.0,0.1,0.5,544,0.9926470588235294,0.9926470588235294,0.9926470588235293,0.9926470588235294,0.9926470588235294,0.9926470588235294,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4375120877,4493892634,4440469409.7,4457268841.0,4414010206.5,4463638865.0
0.0,0.1,0.5,552,0.9927536231884058,0.9927536231884058,0.9927536231884059,0.9927536231884058,0.9927536231884058,0.9927536231884058,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4681649596,5474204637,4798706319.6,4753507434.0,4704576004.75,4816298154.75
0.0,0.1,0.5,560,0.9928571428571429,0.9928571428571429,0.9928571428571431,0.9928571428571429,0.9928571428571429,0.9928571428571429,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4969764176,5666617304,5145061223.7,5118663781.0,5032605355.5,5196067330.0
0.0,0.1,0.5,568,0.9929577464788732,0.9929577464788732,0.992957746478873,0.9929577464788732,0.9929577464788732,0.9929577464788732,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,5148071061,5407823065,5260248787.3,5256731375.5,5233763719.5,5272204482.5
0.0,0.1,0.5,576,0.9930555555555556,0.9930555555555556,0.9930555555555559,0.9930555555555556,0.9930555555555556,0.9930555555555556,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,5418751893,5641579690,5527205741.35,5531949202.0,5514566348.5,5545938895.25
0.0,0.1,0.5,584,0.9931506849315068,0.9931506849315068,0.9931506849315068,0.9931506849315068,0.9931506849315068,0.9931506849315068,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,5763919127,5884009464,5828581446.2,5839904185.5,5806462257.0,5849508592.0
0.0,0.1,0.5,592,0.9932432432432432,0.9932432432432432,0.993243243243243,0.9932432432432432,0.9932432432432432,0.9932432432432432,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,6062469040,6497872342,6220125511.85,6181318319.0,6155242916.75,6273135549.5
0.0,0.1,0.5,600,0.9933333333333333,0.9933333333333333,0.9933333333333332,0.9933333333333333,0.9933333333333333,0.9933333333333333,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,6417369476,6624796993,6509169557.5,6494179021.0,6455301208.0,6567020584.75
0.0,0.1,0.5,608,0.993421052631579,0.993421052631579,0.993421052631579,0.993421052631579,0.993421052631579,0.993421052631579,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,6777784839,7426769048,6904294985.3,6871449007.5,6832832305.5,6892086569.75
0.0,0.1,0.5,616,0.9935064935064936,0.9935064935064936,0.9935064935064937,0.9935064935064936,0.9935064935064936,0.9935064935064936,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,7065514422,7416738752,7182668191.7,7185313686.5,7149179252.25,7211696128.0
0.0,0.1,0.5,624,0.9935897435897436,0.9935897435897436,0.9935897435897438,0.9935897435897436,0.9935897435897436,0.9935897435897436,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,7446877555,7796552896,7540735851.95,7528802681.5,7483262789.25,7588327179.25
0.0,0.1,0.5,632,0.9936708860759493,0.9936708860759493,0.9936708860759496,0.9936708860759493,0.9936708860759493,0.9936708860759493,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,7888011571,9147684323,8481541872.55,8541639181.5,8027347725.0,8833500733.75
0.0,0.1,0.5,640,0.99375,0.99375,0.9937499999999998,0.99375,0.99375,0.99375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,8271639153,9373181424,8673650650.7,8623639623.5,8392907626.5,8791779154.75
0.0,0.1,0.5,648,0.9938271604938271,0.9938271604938271,0.9938271604938269,0.9938271604938271,0.9938271604938271,0.9938271604938271,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,8695420630,8954419265,8813913902.65,8811996497.5,8760926524.25,8854866729.25
0.0,0.1,0.5,656,0.9939024390243902,0.9939024390243902,0.9939024390243899,0.9939024390243902,0.9939024390243902,0.9939024390243902,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,9140596697,9565929455,9280775053.3,9277026570.5,9236868476.0,9312071279.0
0.0,0.1,0.5,664,0.9939759036144579,0.9939759036144579,0.993975903614458,0.9939759036144579,0.9939759036144579,0.9939759036144579,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,9525323049,11677317297,9985876821.55,9809220554.0,9665023975.5,10027165098.25
0.0,0.1,0.5,672,0.9940476190476191,0.9940476190476191,0.9940476190476193,0.9940476190476191,0.9940476190476191,0.9940476190476191,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,10166636548,11082134703,10497229288.75,10392880750.0,10301262113.25,10668549578.75
0.0,0.1,0.5,680,0.9941176470588236,0.9941176470588236,0.9941176470588232,0.9941176470588236,0.9941176470588236,0.9941176470588236,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,10565125194,11338053637,10711700477.7,10675039078.0,10619481968.5,10736040011.75
0.0,0.1,0.5,688,0.9941860465116279,0.9941860465116279,0.9941860465116281,0.9941860465116279,0.9941860465116279,0.9941860465116279,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,11064862516,12781269728,11635425000.9,11553028997.0,11239719864.0,11919423584.0
0.0,0.1,0.5,696,0.9942528735632183,0.9942528735632183,0.9942528735632186,0.9942528735632183,0.9942528735632183,0.9942528735632183,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,11618005879,12065818902,11775585903.9,11739670010.5,11690278681.75,11832368044.25
0.0,0.1,0.5,704,0.9943181818181818,0.9943181818181818,0.994318181818182,0.9943181818181818,0.9943181818181818,0.9943181818181818,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,12132880984,12624359275,12277834400.4,12254889348.0,12216942334.5,12339116187.0
0.0,0.1,0.5,712,0.9943820224719101,0.9943820224719101,0.9943820224719101,0.9943820224719101,0.9943820224719101,0.9943820224719101,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,12629239718,13172507131,12899986918.2,12924240296.0,12824971887.5,12986424735.0
0.0,0.1,0.5,720,0.9944444444444445,0.9944444444444445,0.9944444444444442,0.9944444444444445,0.9944444444444445,0.9944444444444445,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,13312632220,13998503748,13481692835.05,13446605552.5,13403521076.75,13492180671.0
0.0,0.1,0.5,728,0.9945054945054945,0.9945054945054945,0.9945054945054949,0.9945054945054945,0.9945054945054945,0.9945054945054945,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,13882188435,14702003754,14148453916.45,14095815724.0,14041822809.75,14254728011.75
0.0,0.1,0.5,736,0.9945652173913043,0.9945652173913043,0.9945652173913043,0.9945652173913043,0.9945652173913043,0.9945652173913043,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,14404963820,15165813009,14759853024.5,14754865206.5,14646802695.0,14866125243.0
0.0,0.1,0.5,744,0.9946236559139785,0.9946236559139785,0.9946236559139787,0.9946236559139785,0.9946236559139785,0.9946236559139785,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,15233532471,17016330003,15632496479.1,15477892517.0,15387944504.0,15670728224.0
0.0,0.1,0.5,752,0.9946808510638298,0.9946808510638298,0.9946808510638296,0.9946808510638298,0.9946808510638298,0.9946808510638298,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,16040101026,18453821159,17041601923.8,16938543416.0,16456905824.0,17502492046.5
0.0,0.1,0.5,760,0.9947368421052631,0.9947368421052631,0.9947368421052628,0.9947368421052631,0.9947368421052631,0.9947368421052631,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,16469728727,18355739854,17410752503.55,17472603745.0,16838112048.75,17925078474.0
0.0,0.1,0.5,768,0.9947916666666666,0.9947916666666666,0.9947916666666667,0.9947916666666666,0.9947916666666666,0.9947916666666666,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,17202378961,19466151275,18225512167.55,18101967262.0,17760424448.0,18842296934.25
0.0,0.1,0.5,776,0.9948453608247423,0.9948453608247423,0.994845360824742,0.9948453608247423,0.9948453608247423,0.9948453608247423,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,18014085026,20516507842,18840524310.95,18683125604.5,18510821275.0,19103605195.0
0.0,0.1,0.5,784,0.9948979591836735,0.9948979591836735,0.9948979591836737,0.9948979591836735,0.9948979591836735,0.9948979591836735,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,18486156196,19911283921,19092179691.35,19028941982.5,18843599472.5,19244047271.75
0.0,0.1,0.5,792,0.9949494949494949,0.9949494949494949,0.994949494949495,0.9949494949494949,0.9949494949494949,0.9949494949494949,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,19176112721,21801362270,19837719950.45,19698207710.5,19528898709.75,19962810789.75
0.0,0.1,0.5,800,0.995,0.995,0.9950000000000001,0.995,0.995,0.995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,20013833933,20817643731,20284461343.0,20207799489.0,20131380532.25,20417379634.25
0.0,0.1,0.5,808,0.995049504950495,0.995049504950495,0.9950495049504948,0.995049504950495,0.995049504950495,0.995049504950495,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,21437760543,24326459642,22081524826.85,21879619034.5,21722617872.5,22123164462.5
0.0,0.1,0.5,816,0.9950980392156863,0.9950980392156863,0.9950980392156865,0.9950980392156863,0.9950980392156863,0.9950980392156863,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,22148859659,23711747953,22735812340.55,22701058406.5,22428689361.25,23027270272.25
0.0,0.1,0.5,824,0.0,0.9951456310679612,0.7961165048543689,0.9951456310679612,0.9951456310679612,0.9951456310679612,0.7196233292831106,1.0,0.943924665856622,1.0,1.0,1.0,0.9147734831620119,1.0,0.9829546966324024,1.0,1.0,1.0,6198838817,24531365636,20551507805.2,23913511211.0,23815791082.0,24298032280.0


==> data/complete/partition/ns/alpha0.40_beta0.50_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.4,0.22000000000000003,0.5,8,0.5,0.5,0.5,0.5,0.5,0.5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,43539,73404,49687.45,45585.0,44548.0,52932.0
0.4,0.22000000000000003,0.5,16,0.25,0.75,0.709375,0.75,0.75,0.75,0.825,1.0,0.985,1.0,1.0,1.0,0.9571428571428572,1.0,0.9960714285714285,1.0,1.0,1.0,131216,3581540,383341.4,154824.5,140340.5,164692.25
0.4,0.22000000000000003,0.5,24,0.08333333333333333,0.8333333333333334,0.6270833333333334,0.625,0.5,0.8333333333333334,0.7355072463768116,1.0,0.9273550724637681,0.9456521739130435,0.8695652173913043,1.0,0.9387351778656127,1.0,0.9799407114624505,0.9901185770750988,0.958498023715415,1.0,349872,163833990,13365498.65,1553587.0,384155.0,6794927.5
0.4,0.22000000000000003,0.5,32,0.09375,0.875,0.615625,0.59375,0.53125,0.875,0.7036290322580645,1.0,0.9079637096774194,0.905241935483871,0.8669354838709677,1.0,0.9330645161290323,1.0,0.9733064516129033,0.9721774193548387,0.9556451612903226,1.0,756012,772808445,74449694.0,14582814.5,776333.0,25553473.5
0.4,0.22000000000000003,0.5,40,0.0,0.9,0.46875,0.4375,0.325,0.55,0.16666666666666666,1.0,0.7837179487179486,0.8314102564102565,0.7724358974358975,0.8653846153846154,0.9216599190283401,1.0,0.95456983805668,0.9478744939271255,0.9418016194331984,0.9539473684210527,1446104,4545211501,628641527.55,338421750.0,90409147.0,599929038.0
0.4,0.22000000000000003,0.5,48,0.10416666666666667,0.9166666666666666,0.36875,0.3333333333333333,0.19791666666666666,0.5625,0.23670212765957446,1.0,0.6281914893617022,0.6666666666666666,0.45390070921985815,0.8643617021276596,0.6201433857539316,1.0,0.900280411655874,0.9397837650323775,0.92123901480111,0.9528214616096207,2573058,7845379369,2652450794.6,1511501382.0,222410987.25,4263956539.25
0.4,0.22000000000000003,0.5,56,0.0,0.3392857142857143,0.1955357142857143,0.10714285714285714,0.10714285714285714,0.3392857142857143,0.0,0.7318181818181818,0.38922077922077924,0.23636363636363636,0.23636363636363636,0.6172077922077922,0.02665945165945166,0.9388167388167388,0.62380772005772,0.6108405483405484,0.4031746031746032,0.9343073593073593,3365598134,36506313018,13927117929.55,18275106572.0,3501615074.75,19064786452.25
0.4,0.22000000000000003,0.5,64,0.0,0.578125,0.16953125,0.109375,0.109375,0.26171875,0.0,0.8630952380952381,0.31817956349206344,0.2361111111111111,0.2361111111111111,0.4836309523809524,0.0,0.95142089093702,0.4465041762672811,0.3346774193548387,0.3346774193548387,0.772969470046083,942472167,77549975533,36196900643.7,40390222541.5,14492989659.0,40834706809.0
0.4,0.22000000000000003,0.5,72,0.0,0.3472222222222222,0.08472222222222223,0.1111111111111111,0.0,0.1111111111111111,0.0,0.6126760563380281,0.16742957746478873,0.23591549295774647,0.0,0.23591549295774647,0.0,0.8735412474849095,0.23308685446009386,0.3341549295774648,0.0,0.3341549295774648,13395254097,151512941562,103682506282.6,78100495961.5,77342176694.5,149306683955.0


==> data/complete/partition/ns/alpha0.50_beta0.50_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.5,0.25,0.5,8,0.375,0.5,0.49375,0.5,0.5,0.5,0.9642857142857143,1.0,0.9982142857142857,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,48967,116744,60931.25,54958.5,52025.75,61267.5
0.5,0.25,0.5,16,0.25,0.75,0.546875,0.5,0.4375,0.75,0.7833333333333333,1.0,0.9225,0.9125,0.875,1.0,0.9553571428571429,1.0,0.980267857142857,0.9785714285714286,0.9642857142857143,1.0,144335,5798946,1224754.75,891474.0,159159.5,1316650.25
0.5,0.25,0.5,24,0.0,0.5,0.2729166666666667,0.2916666666666667,0.15625,0.4375,0.0,0.8913043478260869,0.5530797101449274,0.6304347826086957,0.34329710144927533,0.8695652173913043,0.031126482213438736,0.9802371541501976,0.7551383399209486,0.9409584980237153,0.739748023715415,0.958498023715415,6553474,417217973,129045475.2,50945993.0,11454010.75,162522408.0
0.5,0.25,0.5,32,0.0,0.3125,0.1109375,0.0,0.0,0.21875,0.0,0.6169354838709677,0.22399193548387095,0.0,0.0,0.4435483870967742,0.0,0.8272177419354839,0.29525201612903224,0.00020161290322580645,0.0,0.6020665322580645,218439809,2123244264,1334545755.0,2009256064.0,503563214.25,2059788433.0
0.5,0.25,0.5,40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6786626321,7154786555,6904750985.8,6893995382.0,6853570145.5,6928960841.5
0.5,0.25,0.5,48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18648682752,19300844479,19052974025.35,19039506129.5,18980113670.5,19194077149.75
0.5,0.25,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43599347895,44810284678,44064143633.25,44055076904.0,43945078565.0,44158489124.25
0.5,0.25,0.5,64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,90709400395,91790062278,91090359848.95,91076803703.5,90905366455.5,91153725600.5


==> data/complete/partition/ns/alpha0.65_beta0.50_stats.csv <==
alpha,sigma,beta,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.65,0.29500000000000004,0.5,8,0.0,0.5,0.21875,0.25,0.0,0.40625,0.07142857142857142,1.0,0.6375,0.8035714285714286,0.25,1.0,0.5892857142857143,1.0,0.9205357142857142,0.9910714285714286,0.875,1.0,57004,885475,463204.95,481349.0,83576.0,842394.25
0.65,0.29500000000000004,0.5,16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08928571428571429,0.020267857142857143,0.005357142857142857,0.0,0.033482142857142856,36615925,43896873,39393359.65,39084904.0,38581749.25,39827153.5
0.65,0.29500000000000004,0.5,24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,472252225,492456990,481643996.9,479552741.0,477806903.5,485212108.25
0.65,0.29500000000000004,0.5,32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2174507553,2233120458,2191445559.7,2191348418.0,2181431719.25,2197721815.0
0.65,0.29500000000000004,0.5,40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7177670089,7541918347,7301681390.5,7297520741.0,7261130458.5,7331834528.5
0.65,0.29500000000000004,0.5,48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18982389860,19615205224,19167250956.5,19149279547.0,19090684563.75,19204497229.5
0.65,0.29500000000000004,0.5,56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,43276127233,43888080460,43632120563.1,43690010323.5,43523891922.25,43733033789.75
0.65,0.29500000000000004,0.5,64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,89727759231,92134625841,90221023462.5,90124699960.5,89952824741.25,90205214468.25


==> data/sparse/geometric-edge-cut/sigmas/n63_kn500_kf500_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,500,500,63,0,0,0,0,0,0,0.676907,0.676907,0.676907,0.676907,0.676907,0.676907,0,0,0,0,0,0,218662428,246346278,227438433,224872704,222920109,227077741
0.005,500,500,63,0,0,0,0,0,0,0.676907,0.676907,0.676907,0.676907,0.676907,0.676907,0,0,0,0,0,0,221297986,249522941,228090929,225204884,224101717,226861626
0.0075,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.665643,0.676907,0.676907,0.676907,0,0,0,0,0,0,221810455,232920825,226329504,225375782,224208700,227870382
0.01,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.56426,0.451613,0.451613,0.676907,0,0,0,0,0,0,217630967,268457654,230352838,224390492,222546866,234189766
0.0125,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.485407,0.451613,0.451613,0.451613,0,0,0,0,0,0,222670289,262620301,237367880,236238659,230070812,241723546
0.015,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.474142,0.451613,0.451613,0.451613,0,0,0,0,0,0,222822705,261250627,240583102,239368696,233429759,247148858
0.0175,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.462878,0.451613,0.451613,0.451613,0,0,0,0,0,0,233410446,288300174,247762615,245306690,239459149,248425352
0.02,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.462878,0.451613,0.451613,0.451613,0,0,0,0,0,0,228399910,275645043,248122655,245465911,238378629,253305297
0.0225,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.462878,0.451613,0.451613,0.451613,0,0,0,0,0,0,225195199,279026699,248219366,245967957,243839697,253527649
0.025,500,500,63,0,0,0,0,0,0,0,0.676907,0.440297,0.451613,0.451613,0.451613,0,0,0,0,0,0,224383895,285075694,249933537,246891528,242096055,253629557
0.0275,500,500,63,0,0,0,0,0,0,0,0.676907,0.372555,0.451613,0.451613,0.451613,0,0,0,0,0,0,225763784,275548006,251094972,248472427,244856512,258446867
0.03,500,500,63,0,0,0,0,0,0,0,0.451613,0.316129,0.451613,0,0.451613,0,0,0,0,0,0,232394356,273521057,253242739,252398519,247683987,261188556
0.0325,500,500,63,0,0,0,0,0,0,0,0.451613,0.248387,0.451613,0,0.451613,0,0,0,0,0,0,229477219,272178728,252009922,248994399,243768222,259111028
0.035,500,500,63,0,0,0,0,0,0,0,0.451613,0.203226,0,0,0.451613,0,0,0,0,0,0,231314244,306851487,259328736,258552012,250303276,262439204
0.0375,500,500,63,0,0,0,0,0,0,0,0.451613,0.158065,0,0,0.451613,0,0,0,0,0,0,230225613,289915365,261091215,259922195,249828381,270763965
0.04,500,500,63,0,0,0,0,0,0,0,0.451613,0.0677419,0,0,0,0,0,0,0,0,0,231640507,324742512,269283595,265065409,260874107,275314098
0.0425,500,500,63,0,0,0,0,0,0,0,0.451613,0.0451613,0,0,0,0,0,0,0,0,0,242202753,308593582,272295914,274159711,260811854,278926267
0.045,500,500,63,0,0,0,0,0,0,0,0.451613,0.0225806,0,0,0,0,0,0,0,0,0,242373165,310547965,276275386,281636767,259010880,283172538
0.0475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,243427079,320307363,279874553,280887141,261842210,286475608
0.05,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,243450318,326945580,282639623,282781486,269252281,292217363
0.0525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,250573084,330790041,288220993,288631284,271865433,298377205
0.055,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,256740464,345785146,295960351,297350472,275989599,303708879
0.0575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,261528892,345223661,298505269,297809710,277367167,310299930
0.06,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,263649219,370872968,306202741,302738605,279244625,318407130
0.0625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,268984031,356683067,310592341,312138917,284490398,325207004
0.065,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,272957474,374271106,315780215,314837985,292718868,329644352
0.0675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,277234860,365918024,322736971,322069730,307941920,340395600
0.07,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,281700044,365260767,327441528,324444053,306689407,349997102
0.0725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,291291411,385579785,333273460,325574203,309944746,354602640
0.075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,293761282,396018342,341603536,335856177,319394690,358428972
0.0775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,301591240,384859940,343869556,330127143,324491659,369709770
0.08,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,305657927,381363598,346757866,347174851,327008358,366351283
0.0825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,313894452,422993334,350360184,342497106,329647917,360870559
0.085,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,321672955,395578349,356723385,354616716,344119196,367628351
0.0875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,331306068,402427319,359710026,355783300,337604802,378302351
0.09,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,342778328,434296925,370970090,364428130,349698726,383921741
0.0925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,346236679,420125909,366343066,362803790,349475559,370370472
0.095,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,344494599,623960113,385396890,369072414,358891483,386111381
0.0975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,347874277,405849089,370468503,366542071,360206123,376297642
0.1,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,352530154,408176628,377526409,375721355,361237029,392602851
0.1025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,351382423,429535260,380014544,372917516,359649634,385236492
0.105,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,352713107,422259587,380127344,376654506,361913024,388775349
0.1075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,356077320,413773635,383214844,379387051,369119011,393372555
0.11,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,361196111,431714240,392892867,389579214,380635020,407584626
0.1125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,359642124,448341307,388359957,384481676,373270458,390026094
0.115,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,363139490,426864074,393333625,391127811,376600951,400460934
0.1175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,367328214,452141636,399868764,395264352,380428304,411055162
0.12,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,373079069,463584766,403317956,398640445,380103951,415260979
0.1225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,374743721,450924028,402347153,395514207,383338810,418510568
0.125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,381519064,450124155,411993556,412110310,397449057,420151070
0.1275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,378883248,600166595,426216294,409268778,396842934,422321067
0.13,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,382937211,461027915,409923021,406854219,400202991,419197707
0.1325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,387643167,467123444,409418097,405255872,393270562,420219024
0.135,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,391050802,453635819,413480357,409764736,395969621,424192469
0.1375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,386001761,536676900,423049518,415528920,397657503,430043856
0.14,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,394380310,444496420,413923856,411076165,401492147,419863870
0.1425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,390705891,453637864,420221384,414759168,409448787,429215311
0.145,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,396058883,476967879,416679152,411792000,404248982,422767568
0.1475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,395627023,485727476,416538751,410344377,403329877,422428286
0.15,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,398058280,454808618,421128208,417667993,406253501,430871987
0.1525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,395500484,446787638,419527282,414433788,410500679,428900539
0.155,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,394793789,476818293,426045319,421546892,412531079,431278574
0.1575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,395966786,483156458,423594515,416262050,408556379,434119019
0.16,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,388249524,467366881,424644987,422333685,411173421,433480627
0.1625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,393413557,484565792,422166671,419311759,407593960,431362920
0.165,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,394574311,479146816,423371686,419377405,407877107,433240362
0.1675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,399382701,457166452,426799061,425922078,409563518,439196511
0.17,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,399194007,451964235,425958120,419627585,409952355,441452401
0.1725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,398357560,476609731,431975521,431158265,414011094,444956814
0.175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,399890503,497553207,428723161,422193518,411076393,440080708
0.1775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,403494432,460838772,433631272,436645672,421548784,443339945
0.18,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,403448929,473868518,430826301,424054814,413964240,446086730
0.1825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,403888695,476440301,437065243,432173691,423669533,450959842
0.185,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,404831790,492768896,438170039,431613741,420630864,450723217
0.1875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,407017356,495553077,441787003,438297041,422871481,448529043
0.19,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,406535152,490239619,438789687,434190154,423369854,450629857
0.1925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,413699118,494471969,439793561,435920311,426286252,442882621
0.195,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,414658017,479997910,441076260,440801143,427847999,447279369
0.1975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,414570453,471191941,444018953,440588651,430408732,451464035
0.2,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,416052551,499870957,444479606,441442230,426003730,450672296
0.2025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,415273367,479860941,449748737,446821680,433343658,462119189
0.205,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,419429351,512993145,446502377,444934827,433057235,450018293
0.2075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,423063479,495198033,451390801,448470098,436107963,466545054
0.21,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,420331060,526837002,449429320,448126204,430450694,451876485
0.2125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,425578536,496640023,452463647,447919252,437005110,461797605
0.215,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,423723694,509822582,453376538,447853763,434139017,456289939
0.2175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,425360580,486085440,452404667,448427363,435581936,467261823
0.22,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,424894931,507239830,453430082,449308259,436890611,464385066
0.2225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,432995192,498565703,460648951,455351596,446572092,474995979
0.225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,436198448,520008339,459913290,454947376,442947109,465671385
0.2275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,433960234,509436785,460896986,454356906,444474342,472352162
0.23,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,436017081,509662444,462099024,459774532,447299115,466754196
0.2325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,436969165,494963939,462052870,459229018,448585353,469854701
0.235,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,441209134,522188823,476885499,477899222,459764714,483942981
0.2375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,441890248,506587011,471407689,468041305,451918567,482748252
0.24,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,443762241,491763573,462736840,458925530,449617675,470808166
0.2425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,439538316,503733055,466162410,460861116,449889378,474885047
0.245,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,438086402,495606130,466103610,462480593,453223558,477087826
0.2475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,443605079,506730416,467343878,463491247,447958063,475764552
0.25,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,443200650,505496017,469921902,465527866,455811298,479765378
0.2525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,444769726,502381286,472820908,471642653,457187783,485782920
0.255,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,449367461,500677495,472805260,470246555,458224846,481890000
0.2575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,449467783,499654781,472528846,469420497,456390030,488741534
0.26,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,452815277,513737016,478198522,479144578,462877544,487696316
0.2625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,451667696,517659429,479079619,472348849,462429128,493972925
0.265,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,451311399,504792312,475919121,474293455,459181850,491862557
0.2675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,452320789,518365719,478863272,476941717,464106076,495049460
0.27,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,455886947,508882188,480188415,481490385,466263428,489073323
0.2725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,453166711,510458161,480966712,479843132,464149753,489971880
0.275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,461174884,536788715,496463548,490951035,485466139,504798015
0.2775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,459831913,539936217,498025393,494849420,484981137,506334092
0.28,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,457825556,533281554,488723862,483589855,472375591,504016542
0.2825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,458909194,510134609,486887650,488904478,469993019,500307807
0.285,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,460293714,528919845,490017386,483969763,470348798,505762342
0.2875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,463688095,531755143,489143484,488095924,471801936,497890096
0.29,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,465598382,534386778,494502285,493102557,479475614,504420536
0.2925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,466349803,528116176,493323963,498691560,472647613,503751293
0.295,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,464836561,534186161,492196027,491383907,473456328,503556754
0.2975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,463166636,511179752,489936580,493163304,473728479,504696072
0.3,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,467006428,516649230,490478694,492619770,474968145,505927408


==> data/sparse/geometric-edge-cut/sigmas/n81_kn15_kf15_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,15,15,81,0,0,0,0,0,0,0.567856,0.567856,0.567856,0.567856,0.567856,0.567856,0,0,0,0,0,0,371726380,483287783,384474842,379148924,375020012,383529395
0.005,15,15,81,0,0,0,0,0,0,0.567146,0.567856,0.567749,0.567856,0.567678,0.567856,0,0,0,0,0,0,376687470,506708387,394707257,386261007,379185312,399300482
0.0075,15,15,81,0,0,0,0,0,0,0.565361,0.567856,0.5671,0.567323,0.566612,0.567501,0,0,0,0,0,0,374138503,408515322,390381244,387544270,377023250,401454366
0.01,15,15,81,0,0,0,0,0,0,0.563561,0.567678,0.566136,0.566612,0.565002,0.566968,0,0,0,0,0,0,377866238,568382378,409561352,397316476,386173277,405546202
0.0125,15,15,81,0,0,0,0,0,0,0.561016,0.567678,0.564898,0.565182,0.563742,0.565898,0,0,0,0,0,0,366047429,418014487,380271952,376801909,373814116,379944263
0.015,15,15,81,0,0,0,0,0,0,0.559733,0.567146,0.563952,0.564283,0.562837,0.564822,0,0,0,0,0,0,371559358,432776762,383564239,379295413,376082634,384727661
0.0175,15,15,81,0,0,0,0,0,0,0.558626,0.566612,0.563128,0.563742,0.561929,0.564283,0,0,0,0,0,0,366990148,427956962,381802160,379315555,374993519,380819165
0.02,15,15,81,0,0,0,0,0,0,0.558071,0.566612,0.562511,0.562474,0.561199,0.563742,0,0,0,0,0,0,361642319,407926148,378692868,375241920,371313493,383484908
0.0225,15,15,81,0,0,0,0,0,0,0.556957,0.56554,0.561947,0.561929,0.560833,0.563561,0,0,0,0,0,0,364332776,409819862,379750431,377380008,373593404,382318010
0.025,15,15,81,0,0,0,0,0,0,0.55677,0.565002,0.561556,0.561564,0.560467,0.562837,0,0,0,0,0,0,363276313,419647541,379477680,376483124,372956499,382240815
0.0275,15,15,81,0,0,0,0,0,0,0.556211,0.564463,0.561145,0.561199,0.5601,0.562292,0,0,0,0,0,0,360981964,411465306,378318373,375980401,371546480,379799139
0.03,15,15,81,0,0,0,0,0,0,0.556397,0.563922,0.56077,0.561016,0.559549,0.561746,0,0,0,0,0,0,364732657,415408765,378874244,373848151,369964465,378910885
0.0325,15,15,81,0,0,0,0,0,0,0.556024,0.563742,0.560486,0.56065,0.558996,0.561382,0,0,0,0,0,0,363038623,446290305,379500901,374295134,369091919,376600499
0.035,15,15,81,0,0,0,0,0,0,0.556584,0.563742,0.560303,0.560467,0.558996,0.561016,0,0,0,0,0,0,367528745,424828500,379106233,376283651,373051686,379845160
0.0375,15,15,81,0,0,0,0,0,0,0.556397,0.563922,0.560028,0.560284,0.55918,0.561016,0,0,0,0,0,0,364380701,413248584,380296014,375283764,371432384,381362304
0.04,15,15,81,0,0,0,0,0,0,0.556211,0.563742,0.559835,0.5601,0.558811,0.56065,0,0,0,0,0,0,359032252,413567141,375880016,375193541,369412289,376369822
0.0425,15,15,81,0,0,0,0,0,0,0.555836,0.563561,0.559742,0.559916,0.558442,0.560833,0,0,0,0,0,0,361339956,403487451,377417171,376062837,367721935,382333871
0.045,15,15,81,0,0,0,0,0,0,0.555649,0.563199,0.559614,0.559916,0.558071,0.561016,0,0,0,0,0,0,369448176,465059812,385983039,379716465,375534680,383521912
0.0475,15,15,81,0,0,0,0,0,0,0.555462,0.563199,0.559585,0.559733,0.557886,0.560833,0,0,0,0,0,0,368268852,421092095,386929288,382394376,372911211,387906375
0.05,15,15,81,0,0,0,0,0,0,0.319731,0.563018,0.539386,0.559733,0.557329,0.561016,0,0,0,0,0,0,363614961,414381894,382715185,381355968,376627521,385168240
0.0525,15,15,81,0,0,0,0,0,0,0.319444,0.563199,0.539307,0.558996,0.557329,0.561016,0,0,0,0,0,0,368240668,502680255,389292631,379345882,377531683,387638304
0.055,15,15,81,0,0,0,0,0,0,0.319444,0.563199,0.527502,0.558626,0.556957,0.560833,0,0,0,0,0,0,369846077,452056252,395455525,386182352,379278953,410759944
0.0575,15,15,81,0,0,0,0,0,0,0,0.563199,0.499365,0.558442,0.554711,0.561016,0,0,0,0,0,0,371239141,419823634,391724541,387379344,381950556,393417996
0.06,15,15,81,0,0,0,0,0,0,0,0.563199,0.482662,0.557515,0.392962,0.56065,0,0,0,0,0,0,368034107,414381020,391715920,389183413,380093429,403053047
0.0625,15,15,81,0,0,0,0,0,0,0,0.562474,0.449344,0.398167,0.39052,0.55918,0,0,0,0,0,0,372302717,439679125,405056052,408371272,388775941,412853029
0.065,15,15,81,0,0,0,0,0,0,0,0.562656,0.424393,0.39572,0.391268,0.557143,0,0,0,0,0,0,371413026,445798544,405939575,407360725,389000227,418433304
0.0675,15,15,81,0,0,0,0,0,0,0,0.562837,0.384949,0.394295,0.321878,0.399249,0,0,0,0,0,0,379331987,579125936,423340952,418376075,402689353,430485447
0.07,15,15,81,0,0,0,0,0,0,0,0.555462,0.33616,0.392946,0.322162,0.396155,0,0,0,0,0,0,389411104,459117005,426067977,423788058,416101672,433649508
0.0725,15,15,81,0,0,0,0,0,0,0,0.397827,0.252477,0.391597,0,0.394461,0,0,0,0,0,0,398457875,469156318,434288698,434608547,424158389,439741078
0.075,15,15,81,0,0,0,0,0,0,0,0.397742,0.272076,0.391761,0,0.39488,0,0,0,0,0,0,405713173,498660530,444479646,441444727,431437854,458419719
0.0775,15,15,81,0,0,0,0,0,0,0,0.397575,0.256061,0.391926,0,0.39488,0,0,0,0,0,0,409526438,486962127,448116890,444433865,437726043,457054926
0.08,15,15,81,0,0,0,0,0,0,0,0.398256,0.256328,0.392231,0,0.395554,0,0,0,0,0,0,434408198,511580686,457869986,452473415,443994355,462678319
0.0825,15,15,81,0,0,0,0,0,0,0,0.398829,0.256514,0.392394,0,0.395886,0,0,0,0,0,0,420532234,526104663,466583921,466267656,450512612,478841607
0.085,15,15,81,0,0,0,0,0,0,0,0.398578,0.256656,0.392887,0,0.396719,0,0,0,0,0,0,446433349,536985428,472301728,467049784,462498338,475777250
0.0875,15,15,81,0,0,0,0,0,0,0,0.398668,0.216949,0.389053,0,0.39317,0,0,0,0,0,0,438822557,526394210,483547045,479717717,466069126,496204522
0.09,15,15,81,0,0,0,0,0,0,0,0.402848,0.237208,0.392812,0,0.395077,0,0,0,0,0,0,462174979,523354211,485471065,480825027,472550403,494291108
0.0925,15,15,81,0,0,0,0,0,0,0,0.402347,0.237228,0.392304,0,0.395077,0,0,0,0,0,0,462859372,549488904,496569288,495721111,479888936,509780267
0.095,15,15,81,0,0,0,0,0,0,0,0.402434,0.197679,0,0,0.393484,0,0,0,0,0,0,468022805,541185788,502475220,503144508,494583235,514620506
0.0975,15,15,81,0,0,0,0,0,0,0,0.402603,0.15839,0,0,0.392812,0,0,0,0,0,0,474911813,558905336,508312245,505505513,493816161,519266868
0.1,15,15,81,0,0,0,0,0,0,0,0.40227,0.15835,0,0,0.393141,0,0,0,0,0,0,478073525,557259386,514601939,510124169,497815904,526617412
0.1025,15,15,81,0,0,0,0,0,0,0,0.40345,0.138581,0,0,0.39184,0,0,0,0,0,0,493206162,577058426,517669170,518471225,500507203,522211229
0.105,15,15,81,0,0,0,0,0,0,0,0.40404,0.13869,0,0,0.391582,0,0,0,0,0,0,486618904,572403463,517414686,516635315,497919825,523559166
0.1075,15,15,81,0,0,0,0,0,0,0,0.403708,0.138721,0,0,0.391323,0,0,0,0,0,0,482169773,558483134,524351200,523092445,517596420,536392425
0.11,15,15,81,0,0,0,0,0,0,0,0.403879,0.138821,0,0,0.391748,0,0,0,0,0,0,487224427,548690516,523381577,524598858,511724983,530612635
0.1125,15,15,81,0,0,0,0,0,0,0,0.403627,0.138942,0,0,0.391564,0,0,0,0,0,0,489116653,574693412,528884475,531573537,516660678,539111253
0.115,15,15,81,0,0,0,0,0,0,0,0.403968,0.139154,0,0,0.391898,0,0,0,0,0,0,490306946,586540234,531872907,528068658,503866793,550305175
0.1175,15,15,81,0,0,0,0,0,0,0,0.404561,0.139224,0,0,0.391546,0,0,0,0,0,0,500396250,575914789,540059028,536822118,526010168,547947431
0.12,15,15,81,0,0,0,0,0,0,0,0.404651,0.139254,0,0,0.391788,0,0,0,0,0,0,497133571,606067829,543618229,542236301,527033372,548579939
0.1225,15,15,81,0,0,0,0,0,0,0,0.404742,0.139266,0,0,0.3911,0,0,0,0,0,0,502609890,605001377,549395398,541696614,533222470,562323775
0.125,15,15,81,0,0,0,0,0,0,0,0.404994,0.119871,0,0,0.391174,0,0,0,0,0,0,498754716,656051392,550540576,542793708,529729581,558744683
0.1275,15,15,81,0,0,0,0,0,0,0,0.405508,0.119948,0,0,0.391081,0,0,0,0,0,0,506054927,607662190,556683732,550547791,534437447,566797179
0.13,15,15,81,0,0,0,0,0,0,0,0.405508,0.0998506,0,0,0,0,0,0,0,0,0,506588193,609229161,560011894,554519459,541219515,571767017
0.1325,15,15,81,0,0,0,0,0,0,0,0.400933,0.0795793,0,0,0,0,0,0,0,0,0,517227148,614030841,564278794,562154897,544538578,575919341
0.135,15,15,81,0,0,0,0,0,0,0,0.398979,0.0395964,0,0,0,0,0,0,0,0,0,521628656,659271246,566842094,550471011,545151573,579362618
0.1375,15,15,81,0,0,0,0,0,0,0,0.398723,0.0395921,0,0,0,0,0,0,0,0,0,532873046,663591877,572445153,571674005,548762162,583431971
0.14,15,15,81,0,0,0,0,0,0,0,0.398893,0.0395914,0,0,0,0,0,0,0,0,0,533925008,629526173,575563465,565143494,553931210,591098588
0.1425,15,15,81,0,0,0,0,0,0,0,0.398893,0.0199447,0,0,0,0,0,0,0,0,0,531569394,630332326,578546725,577439367,557546861,594769896
0.145,15,15,81,0,0,0,0,0,0,0,0.399235,0.0199617,0,0,0,0,0,0,0,0,0,547003156,644445157,582629715,569814837,561849637,597161572
0.1475,15,15,81,0,0,0,0,0,0,0,0.400085,0.0200043,0,0,0,0,0,0,0,0,0,542998628,643334916,583910454,570259312,561183553,603776571
0.15,15,15,81,0,0,0,0,0,0,0,0.4,0.02,0,0,0,0,0,0,0,0,0,540653189,643683197,586704486,578875130,559910081,610967854
0.1525,15,15,81,0,0,0,0,0,0,0,0.399574,0.0199787,0,0,0,0,0,0,0,0,0,539656840,646197674,589796120,586784264,557201134,618551271
0.155,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,536376610,652039221,593620906,590762233,560795309,620731911
0.1575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,538776275,657242876,594663762,584043056,565121603,623036629
0.16,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,537124112,660475327,596165339,590764044,566493117,624856445
0.1625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,535932386,668956239,600058563,590341523,568927609,633738997
0.165,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,541862274,686592440,602882911,589904052,565200973,634608112
0.1675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,536623501,687069712,604742732,594281655,569360602,629163988
0.17,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,543723071,683640045,608865595,608810425,572080385,638135940
0.1725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,531984897,691647702,608557895,602521936,578413516,636479825
0.175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,549888832,717863434,612854249,611843995,582923974,633317949
0.1775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,557704174,724716272,616227009,611110409,582645023,636958102
0.18,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,586381953,677853930,625334147,615356537,600445982,645211025
0.1825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,565285707,698706282,624876658,618525388,597396647,639108754
0.185,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,558134030,662580696,621518988,627759613,591493571,645318760
0.1875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,560863792,687901894,629303860,637809690,603677673,648642174
0.19,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,558835355,691828899,627645466,627541929,602968182,643003073
0.1925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,583663490,666691745,629090950,632278217,610182385,648901351
0.195,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,562999157,679434505,631436043,634789040,613625756,648480679
0.1975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,569908879,715866432,634930213,636972259,607881470,652518202
0.2,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,572971020,688745875,635885117,634813301,610478012,661158369
0.2025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,581699059,709444968,636915280,636152443,616524627,651578398
0.205,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,584701554,721381198,641546148,638573136,619911972,659935649
0.2075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,590939009,705285420,642504742,635525730,616735906,661188939
0.21,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,602466472,674607019,641121553,637129666,619946716,655770801
0.2125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,602800299,686557057,649146920,647720089,630351149,664180663
0.215,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,593519595,697071906,647469091,650639729,618175092,664285569
0.2175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,596850140,708261334,647001956,638830464,622421398,664317538
0.22,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,608864947,705199970,651055595,656120453,626054889,662705658
0.2225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,616304170,683887186,650742945,651450333,636896507,663438028
0.225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,609613024,683400616,651981264,653334385,636202687,660380437
0.2275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,605298491,696396878,651645416,651395246,630808681,661498454
0.23,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,600974550,830967677,669340593,658412494,640736267,674270458
0.2325,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,602387091,709948651,652826726,653664984,628884565,666948878
0.235,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,604829837,717973996,653682498,653715643,632697443,665742343
0.2375,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,616851399,712979615,648749608,647922674,627105175,661312872
0.24,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,615214352,718985955,655740350,653789330,629712020,665380419
0.2425,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,618481417,697253091,655306992,654277856,638201801,671929947
0.245,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,619871361,723103594,656636285,652684671,633290344,671941153
0.2475,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,615026886,694348879,655218570,654493362,635779277,669363265
0.25,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,618777080,703094186,654986778,659159538,637613883,669665546
0.2525,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,620223662,707088006,655266706,651402471,638493603,671266693
0.255,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,615718865,702850227,654284588,652335045,630863826,667804299
0.2575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,612458025,699587547,651981814,652238658,632131188,666043490
0.26,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,601337205,697329578,656828585,658282134,639606703,669488900
0.2625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,610514237,713316734,658163089,654350855,633306437,674959735
0.265,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,608813563,733755457,661105715,657058929,638285091,667742761
0.2675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,623873862,684123115,655746549,655189649,643215420,666783616
0.27,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,611221249,694235746,659187826,658945163,646579210,669452530
0.2725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,618204707,715129307,663119644,658166460,644812334,675686999
0.275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,611868605,750483642,669015815,661548924,648202877,683527232
0.2775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,630870142,719882848,663532540,652943330,648738344,675130320
0.28,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,616415963,714502068,664494503,659144129,649614175,675563759
0.2825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,619606588,749864189,665158633,658282722,642911487,672839478
0.285,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,621395270,757867455,668650853,672242087,645336271,676923512
0.2875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,636394376,701191543,663574478,658715586,646806055,675405692
0.29,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,614375525,709286756,664812646,668394038,649042530,675992741
0.2925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,624869769,720589202,665167707,663386360,648581045,675538808
0.295,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,618899356,732979848,667125787,668302057,648764929,675452441
0.2975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,631192795,696710447,664826155,666356418,653787220,675774450
0.3,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,618854174,741029260,668008395,662413675,648427309,675971591


==> data/sparse/geometric-edge-cut/sigmas/n90_kn10_kf10_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,10,10,90,0,0,0,0,0,0,0.398711,0.398711,0.398711,0.398711,0.398711,0.398711,0,0,0,0,0,0,313955606,359939194,329497118,324519341,318919353,332400091
0.005,10,10,90,0,0,0,0,0,0,0.398434,0.398711,0.398697,0.398711,0.398711,0.398711,0,0,0,0,0,0,308893549,420126527,331654501,319498403,316597110,327533886
0.0075,10,10,90,0,0,0,0,0,0,0.398157,0.398711,0.398628,0.398711,0.398434,0.398711,0,0,0,0,0,0,314121507,372014046,327133750,320979035,316440699,326423586
0.01,10,10,90,0,0,0,0,0,0,0.397323,0.398711,0.398323,0.398434,0.397879,0.398711,0,0,0,0,0,0,316802106,378659345,333014998,326777549,320208605,332861392
0.0125,10,10,90,0,0,0,0,0,0,0.396767,0.398711,0.398018,0.398157,0.397601,0.398434,0,0,0,0,0,0,311479874,481960711,335550345,320171604,318589151,326043747
0.015,10,10,90,0,0,0,0,0,0,0.39593,0.398434,0.39774,0.397879,0.397323,0.398157,0,0,0,0,0,0,309865004,360221641,327093631,324611835,318255274,329980184
0.0175,10,10,90,0,0,0,0,0,0,0.39537,0.398434,0.397573,0.397879,0.397323,0.398157,0,0,0,0,0,0,310649094,357195094,321510888,318235131,314690003,320939696
0.02,10,10,90,0,0,0,0,0,0,0.39537,0.398434,0.397517,0.397879,0.397045,0.397879,0,0,0,0,0,0,309968772,358771057,320751531,316096930,314548030,321246191
0.0225,10,10,90,0,0,0,0,0,0,0.39537,0.398157,0.397323,0.397601,0.397045,0.397879,0,0,0,0,0,0,309661432,352076925,321611302,318350372,313434559,324133428
0.025,10,10,90,0,0,0,0,0,0,0.39509,0.398157,0.397197,0.397323,0.397045,0.397601,0,0,0,0,0,0,296062098,357287500,322351023,320237777,315818185,324640011
0.0275,10,10,90,0,0,0,0,0,0,0.39481,0.398157,0.397114,0.397323,0.396767,0.397601,0,0,0,0,0,0,318929437,367837338,331413042,326538151,321427441,332898087
0.03,10,10,90,0,0,0,0,0,0,0.39481,0.398157,0.397058,0.397323,0.396767,0.397601,0,0,0,0,0,0,314608131,357250647,333882303,329015847,324230022,342424376
0.0325,10,10,90,0,0,0,0,0,0,0.39481,0.397879,0.396947,0.397045,0.396488,0.397601,0,0,0,0,0,0,305273061,376216076,326758537,321133819,318832217,326458458
0.035,10,10,90,0,0,0,0,0,0,0.39481,0.397879,0.396905,0.397045,0.396767,0.397323,0,0,0,0,0,0,314538602,358765234,328309159,324193833,318892005,330862844
0.0375,10,10,90,0,0,0,0,0,0,0.39481,0.397879,0.396849,0.397045,0.396767,0.397323,0,0,0,0,0,0,305751698,356542239,327991169,324438132,319174923,333981261
0.04,10,10,90,0,0,0,0,0,0,0.39481,0.397879,0.396808,0.397045,0.396767,0.397323,0,0,0,0,0,0,310141134,356543524,327172628,324286600,319958212,327289816
0.0425,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396738,0.396767,0.396488,0.397323,0,0,0,0,0,0,312353838,366611368,331381824,325272757,322816841,329096870
0.045,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396724,0.396767,0.396488,0.397323,0,0,0,0,0,0,317200880,399400741,333624635,325732572,321993627,332442082
0.0475,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396668,0.397045,0.396488,0.397323,0,0,0,0,0,0,313926678,376022385,329491299,326385084,319320669,332548616
0.05,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396585,0.396767,0.396488,0.397045,0,0,0,0,0,0,319004911,372618562,332073296,328463253,323023006,332499932
0.0525,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396585,0.396767,0.396488,0.397045,0,0,0,0,0,0,323137768,401632396,334907489,330340107,325101956,335016593
0.055,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396557,0.396767,0.396209,0.397045,0,0,0,0,0,0,314816992,376552474,336376132,330419875,326290316,339758049
0.0575,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396585,0.396488,0.396209,0.397045,0,0,0,0,0,0,318407462,373501322,338722917,336108134,328026175,344563716
0.06,10,10,90,0,0,0,0,0,0,0.374885,0.397601,0.395491,0.396488,0.39593,0.397045,0,0,0,0,0,0,317626949,375259340,340600772,334948340,333255125,343287623
0.0625,10,10,90,0,0,0,0,0,0,0.372921,0.397879,0.39441,0.396767,0.39593,0.397323,0,0,0,0,0,0,320159324,383691837,344380921,339727755,331280209,348304751
0.065,10,10,90,0,0,0,0,0,0,0.372458,0.397879,0.393243,0.396488,0.39509,0.397323,0,0,0,0,0,0,326770977,441345953,351326204,341198822,332727402,351245071
0.0675,10,10,90,0,0,0,0,0,0,0.369635,0.397879,0.390486,0.396488,0.374077,0.397045,0,0,0,0,0,0,331224860,387846034,357535984,350668861,341305744,375445852
0.07,10,10,90,0,0,0,0,0,0,0.368834,0.397601,0.383283,0.374366,0.372576,0.396488,0,0,0,0,0,0,332008538,436939396,372244658,370789119,346157722,383193471
0.0725,10,10,90,0,0,0,0,0,0,0.369124,0.396767,0.378532,0.373961,0.371363,0.375576,0,0,0,0,0,0,343191086,426746706,378480598,378302110,358163469,391991235
0.075,10,10,90,0,0,0,0,0,0,0.369245,0.396767,0.377073,0.373155,0.371177,0.375288,0,0,0,0,0,0,343180156,445969320,382341294,380702618,357380670,394644618
0.0775,10,10,90,0,0,0,0,0,0,0.367694,0.397045,0.376724,0.372468,0.370542,0.375288,0,0,0,0,0,0,359869946,440315155,396139640,394827899,384364091,399839526
0.08,10,10,90,0,0,0,0,0,0,0.367234,0.397045,0.374068,0.371534,0.369995,0.373733,0,0,0,0,0,0,352735070,439508273,403491516,406377842,384979941,416646683
0.0825,10,10,90,0,0,0,0,0,0,0.365977,0.397045,0.372364,0.370745,0.369635,0.373038,0,0,0,0,0,0,355305673,478010479,410119599,406529247,391029426,415514612
0.085,10,10,90,0,0,0,0,0,0,0.365977,0.374021,0.370488,0.370079,0.368811,0.372189,0,0,0,0,0,0,380054453,467552827,420275211,415288160,400326073,441087693
0.0875,10,10,90,0,0,0,0,0,0,0.364722,0.374018,0.369836,0.369444,0.368007,0.37173,0,0,0,0,0,0,386644904,480674124,416747117,413513415,394727151,425542966
0.09,10,10,90,0,0,0,0,0,0,0.364055,0.373272,0.369093,0.368883,0.366897,0.371547,0,0,0,0,0,0,391185378,460220886,427643796,422445444,417365272,435894317
0.0925,10,10,90,0,0,0,0,0,0,0.36297,0.3731,0.36849,0.368203,0.366158,0.370916,0,0,0,0,0,0,389175574,500042940,434183613,430761469,413998397,440612823
0.095,10,10,90,0,0,0,0,0,0,0.361595,0.373038,0.367597,0.367573,0.364603,0.369825,0,0,0,0,0,0,411745534,466269718,440062383,438831425,424971745,455704060
0.0975,10,10,90,0,0,0,0,0,0,0.361429,0.372114,0.366811,0.366483,0.36414,0.368977,0,0,0,0,0,0,410326855,526994061,450735179,452977582,428349527,458430408
0.1,10,10,90,0,0,0,0,0,0,0.360806,0.371665,0.366213,0.365685,0.363886,0.369146,0,0,0,0,0,0,419516887,493766034,452470707,450995095,437935436,466658008
0.1025,10,10,90,0,0,0,0,0,0,0.358939,0.37102,0.365285,0.365101,0.362252,0.368011,0,0,0,0,0,0,420409175,544879064,457913080,447046212,435601816,466335361
0.105,10,10,90,0,0,0,0,0,0,0.357664,0.370678,0.364549,0.364263,0.361624,0.367506,0,0,0,0,0,0,409726727,522628806,464007991,462739602,451484321,478748467
0.1075,10,10,90,0,0,0,0,0,0,0.357175,0.370507,0.363668,0.363636,0.360237,0.366867,0,0,0,0,0,0,420227426,533504138,464094509,460257833,448106760,475239434
0.11,10,10,90,0,0,0,0,0,0,0.356557,0.369705,0.362901,0.362844,0.358508,0.36621,0,0,0,0,0,0,421602708,529199537,472546227,471308075,453334079,480530355
0.1125,10,10,90,0,0,0,0,0,0,0,0.369365,0.343725,0.360716,0.357727,0.365014,0,0,0,0,0,0,425142684,523355766,471195061,472800941,454301584,480014925
0.115,10,10,90,0,0,0,0,0,0,0,0.368397,0.343036,0.360092,0.357468,0.364348,0,0,0,0,0,0,431473071,525488908,482525461,483872826,460198155,497783391
0.1175,10,10,90,0,0,0,0,0,0,0,0.368518,0.342431,0.359303,0.356494,0.364096,0,0,0,0,0,0,444133767,547403073,481159447,475449654,460686960,497417595
0.12,10,10,90,0,0,0,0,0,0,0,0.368349,0.341692,0.358352,0.355394,0.363303,0,0,0,0,0,0,450825129,565982444,485091003,476253428,466806164,483749780
0.1225,10,10,90,0,0,0,0,0,0,0,0.367721,0.340987,0.357861,0.355102,0.362471,0,0,0,0,0,0,451364727,541657641,496372893,490384399,469372971,516071218
0.125,10,10,90,0,0,0,0,0,0,0,0.367263,0.340285,0.357078,0.354327,0.361595,0,0,0,0,0,0,456797244,548420805,496865876,486647026,471690444,518539433
0.1275,10,10,90,0,0,0,0,0,0,0,0.36572,0.339382,0.355677,0.352648,0.36022,0,0,0,0,0,0,459569077,578202592,491272069,482843675,471826605,495929095
0.13,10,10,90,0,0,0,0,0,0,0,0.364636,0.320914,0.354912,0.351277,0.35989,0,0,0,0,0,0,453858244,555538896,502909029,492754391,479169512,521338422
0.1325,10,10,90,0,0,0,0,0,0,0,0.364469,0.302294,0.354912,0.348124,0.358087,0,0,0,0,0,0,473134401,586442349,511704681,505242279,492661667,517757532
0.135,10,10,90,0,0,0,0,0,0,0,0.364469,0.301713,0.354119,0.347667,0.357305,0,0,0,0,0,0,463154674,585160101,508268739,504313412,481606165,518572245
0.1375,10,10,90,0,0,0,0,0,0,0,0.364302,0.283407,0.352485,0.346136,0.356589,0,0,0,0,0,0,464273481,584691089,513533562,502006452,487216237,524772305
0.14,10,10,90,0,0,0,0,0,0,0,0.363844,0.229498,0.346679,0,0.354678,0,0,0,0,0,0,467153365,579260341,516541542,516340708,492310145,531303255
0.1425,10,10,90,0,0,0,0,0,0,0,0.363678,0.211531,0.344765,0,0.35393,0,0,0,0,0,0,491866719,571697996,524509992,521295492,507103707,535200109
0.145,10,10,90,0,0,0,0,0,0,0,0.362888,0.211031,0.344314,0,0.352861,0,0,0,0,0,0,472457170,598576565,516993458,509447188,492518935,535250962
0.1475,10,10,90,0,0,0,0,0,0,0,0.361149,0.193291,0.339717,0,0.351953,0,0,0,0,0,0,476654402,604057976,529037325,519724904,497780132,537947378
0.15,10,10,90,0,0,0,0,0,0,0,0.360985,0.141369,0,0,0.35118,0,0,0,0,0,0,479959388,582916296,531427596,534255157,503340639,552947859
0.1525,10,10,90,0,0,0,0,0,0,0,0.360073,0.123418,0,0,0.349069,0,0,0,0,0,0,492876838,599015655,539178606,542909642,509761211,548921212
0.155,10,10,90,0,0,0,0,0,0,0,0.353315,0.0699325,0,0,0,0,0,0,0,0,0,506194516,617516498,542534062,535840283,517289881,559422552
0.1575,10,10,90,0,0,0,0,0,0,0,0.348396,0.0346913,0,0,0,0,0,0,0,0,0,503869216,613090219,542691675,535804505,513103227,556369171
0.16,10,10,90,0,0,0,0,0,0,0,0.347335,0.034555,0,0,0,0,0,0,0,0,0,511576531,647258482,551916371,533665693,521797904,558974102
0.1625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,517999357,622217392,557082040,549183699,531326067,578433413
0.165,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,519582666,611073854,561921796,561042460,536511809,582752915
0.1675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,512374632,640989934,561052902,563994775,528536213,587592608
0.17,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,522683668,618453176,568365369,562403358,546503999,592931347
0.1725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,525095317,651766376,573325850,569807070,546884725,590624952
0.175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,533912028,659485098,576483014,562271617,545716164,589144541
0.1775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,537478890,684479645,582084050,563291669,547265841,606195752
0.18,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,544991475,703763190,585182098,566029293,553202096,604797338
0.1825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,556878490,722120409,598860837,586975595,568631475,609747155
0.185,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,542141793,722908458,595222182,579688757,567156460,612256279
0.1875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,552709333,730122825,600672332,580438387,569244185,613236874
0.19,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,553514981,704821871,602368141,585933825,567740089,627323692
0.1925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,560692296,693260594,605548153,586753327,571007261,621242292
0.195,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,559592680,704648968,610116307,592271641,579428137,625763460
0.1975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,569001283,656462482,616358624,614190664,591627395,636123543
0.2,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,568179132,702434998,620467336,616828786,594467572,635581256
0.2025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,571838716,677306147,622904886,612800014,601413994,644638968
0.205,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,576481530,659761990,626271455,626093194,603097059,641848756
0.2075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,573618558,690629505,631223466,624342305,604923318,652531315
0.21,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,573884583,753326226,628699858,619580770,606844786,641475336
0.2125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,587921299,732438621,638208956,630468803,614815493,652642643
0.215,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,592518008,712727431,648063571,642359939,610941556,671214579
0.2175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,599938374,717562740,646871154,645359465,623443816,664008660
0.22,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,594978499,714902290,650742856,649320972,619289215,668465264
0.2225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,615476535,695967856,653688731,653072108,631302485,672798793
0.225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,611000834,720418993,660371211,646522749,636362039,686871183
0.2275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,598700034,725593851,659045672,654069596,632614265,672845108
0.23,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,607062181,706695744,658496249,657572276,641579141,674443751
0.2325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,614486260,726518031,666803850,664944440,652038472,676591436
0.235,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,607622476,728376645,661828985,658146960,630285815,681160895
0.2375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,610680972,739758433,659659284,655540770,637209838,672337400
0.24,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,625335162,734180908,664891996,661660679,642422362,671881916
0.2425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,619912823,727411311,663333872,661135345,637276310,673740235
0.245,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,624430525,716301632,667940902,665369220,647833675,683598500
0.2475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,617675979,727333691,670613989,665842558,653458471,690475371
0.25,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,613785532,745676490,673236140,666130815,650327179,677913005
0.2525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,616516416,742593005,672075218,666896390,649392479,680078374
0.255,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,636607066,719303464,673766736,673765079,654292543,686501355
0.2575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,627507107,728781385,672764547,666298728,649516350,684912944
0.26,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,629720808,740563606,674550687,669942429,652748261,684209408
0.2625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,627889090,731124077,672729455,671299834,656600810,679567267
0.265,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,637200727,720030862,672077706,667906467,654640345,680955311
0.2675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,628374666,718362788,672612615,674184597,645862468,688234451
0.27,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,629059980,764274008,677385414,675065617,653394963,684854054
0.2725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,625134385,713301977,672916930,676220860,661350132,683032811
0.275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,639534554,769649846,675082357,669983364,651006924,684068175
0.2775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,627210171,722634521,674738165,671001234,654078009,697852431
0.28,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,625447748,758236372,676334517,674260120,656491220,686238970
0.2825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,640123117,888718682,705421816,687712417,667032711,711590921
0.285,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,625284616,720652524,678779415,678592144,651079530,698456260
0.2875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,629606693,760663731,682307475,676606782,653494164,697717909
0.29,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,630970083,730639531,679327743,679524805,663914633,685812019
0.2925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,632616274,785218413,677760851,669243923,662358097,685678309
0.295,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,629821436,731650840,676322228,674167086,656781927,690584269
0.2975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,628766583,729641192,678121433,676715946,659137881,694818267
0.3,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,628120204,721431001,678770587,682343149,661961376,694892412


==> data/sparse/geometric-edge-cut/sigmas/n99_kn5_kf5_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,315466645,358643765,326754897,322332064,319423215,328339163
0.005,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,317298820,495771263,338380032,327598707,321710102,334460755
0.0075,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,319344873,375553885,334656250,329973554,323473775,335114065
0.01,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,318193993,348673050,330009643,327096519,323476651,333172158
0.0125,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,316568711,443782452,341241660,326478738,321564520,355770350
0.015,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,315600498,336357406,325029896,323834683,320497573,329129356
0.0175,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,320131183,333012272,326567432,326711512,322638692,330528089
0.02,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,317957539,333376932,326829207,327576353,325386862,329096796
0.0225,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,320157349,334379001,326937416,326607525,322959390,330947208
0.025,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,320218997,361475935,332658993,329853407,327056728,334496189
0.0275,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,314940987,337749370,327904518,327732950,322821111,332658351
0.03,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,318221457,485086112,353341334,334793196,325911413,355573229
0.0325,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,310292256,376815674,338967444,333842957,326071027,339264359
0.035,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,306214960,364103849,338317173,336753776,329240596,346990936
0.0375,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,310340065,477890791,342144808,332910836,323265171,342546646
0.04,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,317595229,470467111,340546026,329351478,326846701,342033773
0.0425,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,324379626,634819551,404031791,338089001,328025162,447963879
0.045,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,304479234,617696941,395815096,340121407,328809422,382846023
0.0475,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,306916433,382336791,334870212,331734272,324652476,337916555
0.05,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,307048948,360008334,333818465,331114595,327661308,336221378
0.0525,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,310614791,377279302,335580520,331180136,328297926,338502234
0.055,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,314591003,405610542,347098738,338541138,322477169,363745304
0.0575,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,321853178,402814147,353098948,346138688,335612084,359978583
0.06,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,313928635,410281385,350169850,345154263,341929831,355007708
0.0625,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0,0,0,0,0,0,309487982,360794019,343441465,344710783,336910910,348781729
0.065,5,5,99,0,0,0,0,0,0,0.228335,0.22871,0.228692,0.22871,0.22871,0.22871,0,0,0,0,0,0,312335448,556321509,367429532,348430917,343982424,359662934
0.0675,5,5,99,0,0,0,0,0,0,0.228335,0.229086,0.228729,0.22871,0.22871,0.22871,0,0,0,0,0,0,326766869,364718767,352517393,352348976,348562419,359542686
0.07,5,5,99,0,0,0,0,0,0,0.228335,0.229086,0.228729,0.22871,0.22871,0.22871,0,0,0,0,0,0,332082140,548467180,377488296,364151468,354570708,378088812
0.0725,5,5,99,0,0,0,0,0,0,0.228335,0.229086,0.228729,0.22871,0.22871,0.22871,0,0,0,0,0,0,315069679,377138794,352984451,354587833,345941102,360206613
0.075,5,5,99,0,0,0,0,0,0,0.22871,0.22946,0.228785,0.22871,0.22871,0.22871,0,0,0,0,0,0,328192998,419242680,362916699,362860859,349801708,368501462
0.0775,5,5,99,0,0,0,0,0,0,0.228266,0.229086,0.228745,0.22871,0.22871,0.22871,0,0,0,0,0,0,336723248,429505019,371258884,365787051,353781860,375089760
0.08,5,5,99,0,0,0,0,0,0,0.228045,0.229086,0.228722,0.22871,0.22871,0.22871,0,0,0,0,0,0,342347032,580675691,390894210,373564027,359170007,388269974
0.0825,5,5,99,0,0,0,0,0,0,0.226544,0.22946,0.22864,0.22871,0.22871,0.22871,0,0,0,0,0,0,333052436,449888100,375125908,370376644,362357225,384366961
0.085,5,5,99,0,0,0,0,0,0,0.226057,0.229835,0.228602,0.22871,0.228488,0.22871,0,0,0,0,0,0,350083943,588881068,403929970,383058680,370748079,395560236
0.0875,5,5,99,0,0,0,0,0,0,0.225085,0.22946,0.228387,0.22871,0.228266,0.22871,0,0,0,0,0,0,355309118,435794827,391631899,387535871,378380496,402804791
0.09,5,5,99,0,0,0,0,0,0,0.225085,0.229835,0.228414,0.22871,0.228155,0.229086,0,0,0,0,0,0,362562421,449365048,404954739,395853476,385756008,420251391
0.0925,5,5,99,0,0,0,0,0,0,0.224599,0.229835,0.228072,0.228488,0.227295,0.229086,0,0,0,0,0,0,360375647,466509567,411932470,403956047,394285867,426762548
0.095,5,5,99,0,0,0,0,0,0,0.223249,0.229835,0.227611,0.227891,0.226809,0.229086,0,0,0,0,0,0,380101799,591472244,429738561,411778558,406520792,427227190
0.0975,5,5,99,0,0,0,0,0,0,0.222654,0.229835,0.227096,0.227516,0.226041,0.228045,0,0,0,0,0,0,381633937,483071017,425462317,421996176,403254492,445866198
0.1,5,5,99,0,0,0,0,0,0,0.222546,0.229835,0.22686,0.227405,0.225338,0.228002,0,0,0,0,0,0,389535336,462707033,423790576,419429978,397569049,445392732
0.1025,5,5,99,0,0,0,0,0,0,0.221574,0.229835,0.226528,0.226919,0.224757,0.22778,0,0,0,0,0,0,392969188,600630080,447424968,437136371,415061582,454657956
0.105,5,5,99,0,0,0,0,0,0,0.221574,0.229835,0.22586,0.22615,0.223296,0.227559,0,0,0,0,0,0,399226040,499532775,438586549,433616311,426599217,444843996
0.1075,5,5,99,0,0,0,0,0,0,0.220603,0.230209,0.225635,0.225948,0.223249,0.227295,0,0,0,0,0,0,417245891,548682045,477711897,475591412,455747805,488264111
0.11,5,5,99,0,0,0,0,0,0,0.219145,0.230583,0.225221,0.225822,0.222383,0.227074,0,0,0,0,0,0,418338637,485839493,448923522,444158391,432237419,464235868
0.1125,5,5,99,0,0,0,0,0,0,0.218659,0.230583,0.224989,0.22523,0.222169,0.227009,0,0,0,0,0,0,416017701,698353081,469878228,458491017,435941609,479398219
0.115,5,5,99,0,0,0,0,0,0,0.218173,0.230583,0.224678,0.22523,0.22158,0.226415,0,0,0,0,0,0,430664155,517460290,466900758,467485395,451693505,479849372
0.1175,5,5,99,0,0,0,0,0,0,0.217476,0.228045,0.224084,0.224746,0.221473,0.226104,0,0,0,0,0,0,443160285,648936228,485048079,470866686,462183571,487661828
0.12,5,5,99,0,0,0,0,0,0,0.217476,0.227934,0.22389,0.224589,0.22088,0.225931,0,0,0,0,0,0,439671871,561860349,473460003,462295551,451734029,481999739
0.1225,5,5,99,0,0,0,0,0,0,0.216885,0.227934,0.223443,0.224371,0.220183,0.225619,0,0,0,0,0,0,453749198,888177536,509970704,481359252,469249593,511802929
0.125,5,5,99,0,0,0,0,0,0,0,0.227713,0.200398,0.222114,0.218085,0.224806,0,0,0,0,0,0,432124544,552276991,481912284,473432449,464576821,495484678
0.1275,5,5,99,0,0,0,0,0,0,0,0.227493,0.20003,0.222007,0.217349,0.224421,0,0,0,0,0,0,453704405,723704966,503490309,494914400,488669497,502814323
0.13,5,5,99,0,0,0,0,0,0,0,0.227493,0.199759,0.221899,0.216972,0.224046,0,0,0,0,0,0,447087361,609901676,501412448,496865705,476140153,519960936
0.1325,5,5,99,0,0,0,0,0,0,0,0.227493,0.199334,0.2212,0.216763,0.223614,0,0,0,0,0,0,447225308,696472557,507816286,486900027,476062794,498829979
0.135,5,5,99,0,0,0,0,0,0,0,0.227053,0.198973,0.220503,0.216554,0.22345,0,0,0,0,0,0,480092424,540844444,507576929,506764611,490167537,521080361
0.1375,5,5,99,0,0,0,0,0,0,0,0.226944,0.187555,0.21943,0.215007,0.223184,0,0,0,0,0,0,465720084,718958365,537559535,520933054,502060511,543218718
0.14,5,5,99,0,0,0,0,0,0,0,0.226944,0.187224,0.218735,0.214904,0.222756,0,0,0,0,0,0,457683014,554111538,498873981,497442406,470676190,514488489
0.1425,5,5,99,0,0,0,0,0,0,0,0.226834,0.186839,0.218629,0.214801,0.22233,0,0,0,0,0,0,477619954,569250901,510482124,507135316,495111463,518532624
0.145,5,5,99,0,0,0,0,0,0,0,0.226834,0.186476,0.218147,0.213737,0.221956,0,0,0,0,0,0,469113813,717787356,525909508,506856008,484743649,528471445
0.1475,5,5,99,0,0,0,0,0,0,0,0.226834,0.186227,0.217664,0.213365,0.221739,0,0,0,0,0,0,471092150,722689732,525873733,506684157,497801286,521264352
0.15,5,5,99,0,0,0,0,0,0,0,0.226725,0.185938,0.217454,0.21295,0.221739,0,0,0,0,0,0,478233610,600518976,519792508,514609849,497583090,535334227
0.1525,5,5,99,0,0,0,0,0,0,0,0.226615,0.174906,0.217245,0.209157,0.220785,0,0,0,0,0,0,484106676,763207750,531250525,514985722,503028596,532212450
0.155,5,5,99,0,0,0,0,0,0,0,0.225806,0.174609,0.21714,0.209056,0.220773,0,0,0,0,0,0,480786041,623159473,518257592,513745649,503036327,525484596
0.1575,5,5,99,0,0,0,0,0,0,0,0.225325,0.174252,0.21714,0.208855,0.22056,0,0,0,0,0,0,482034546,757592967,539447353,522449522,505803971,539731588
0.16,5,5,99,0,0,0,0,0,0,0,0.224844,0.174056,0.216579,0.208754,0.220315,0,0,0,0,0,0,486790220,691925166,547649083,536907472,512106874,555620092
0.1625,5,5,99,0,0,0,0,0,0,0,0.224254,0.152065,0.213225,0,0.21978,0,0,0,0,0,0,497258557,592255366,537055364,540880723,513069895,542981334
0.165,5,5,99,0,0,0,0,0,0,0,0.223931,0.151849,0.212542,0,0.219628,0,0,0,0,0,0,496063333,759343478,552856188,538243403,513301010,565720483
0.1675,5,5,99,0,0,0,0,0,0,0,0.223823,0.151675,0.21244,0,0.219361,0,0,0,0,0,0,487778619,805096823,553041679,535789901,513440692,555601296
0.17,5,5,99,0,0,0,0,0,0,0,0.223716,0.141244,0.21186,0,0.218884,0,0,0,0,0,0,501537121,583672074,542135654,543055677,526869913,550219790
0.1725,5,5,99,0,0,0,0,0,0,0,0.223608,0.140966,0.211281,0,0.217949,0,0,0,0,0,0,499456863,771405831,560523023,538439835,517020820,557772058
0.175,5,5,99,0,0,0,0,0,0,0,0.223394,0.140816,0.211079,0,0.217723,0,0,0,0,0,0,510085889,799193435,562697599,542392485,528033456,554676826
0.1775,5,5,99,0,0,0,0,0,0,0,0.223394,0.130106,0.210401,0,0.217726,0,0,0,0,0,0,513329288,792387976,565060131,545548385,530599529,568620561
0.18,5,5,99,0,0,0,0,0,0,0,0.222915,0.129749,0.209924,0,0.217062,0,0,0,0,0,0,512599054,620487919,547168309,538582327,528037434,551171959
0.1825,5,5,99,0,0,0,0,0,0,0,0.222808,0.118721,0.206946,0,0.216554,0,0,0,0,0,0,526642944,815839047,568170716,551468583,535413157,569191704
0.185,5,5,99,0,0,0,0,0,0,0,0.222701,0.118565,0.20647,0,0.216346,0,0,0,0,0,0,517204596,732065938,569399335,550669735,541659949,570669921
0.1875,5,5,99,0,0,0,0,0,0,0,0.222275,0.107534,0,0,0.214457,0,0,0,0,0,0,517320182,620624207,562853660,561984487,548205086,576809154
0.19,5,5,99,0,0,0,0,0,0,0,0.221797,0.0964152,0,0,0.212857,0,0,0,0,0,0,512473145,864117333,580575420,566073089,545872497,587902158
0.1925,5,5,99,0,0,0,0,0,0,0,0.221691,0.0860255,0,0,0.212857,0,0,0,0,0,0,510032083,683591996,578793663,560376130,555425178,600967220
0.195,5,5,99,0,0,0,0,0,0,0,0.221691,0.0750807,0,0,0.211804,0,0,0,0,0,0,517406637,639137516,584437482,581740139,565363208,615044705
0.1975,5,5,99,0,0,0,0,0,0,0,0.221691,0.064069,0,0,0.207126,0,0,0,0,0,0,511560254,652296624,584977081,580456019,565410445,606979280
0.2,5,5,99,0,0,0,0,0,0,0,0.221691,0.0639634,0,0,0.207224,0,0,0,0,0,0,513616390,624315424,582794849,575846816,561330875,614859721
0.2025,5,5,99,0,0,0,0,0,0,0,0.22148,0.0533525,0,0,0,0,0,0,0,0,0,529602014,715672338,598961417,598167940,564853069,618215779
0.205,5,5,99,0,0,0,0,0,0,0,0.221374,0.0429619,0,0,0,0,0,0,0,0,0,532757875,662195619,594927769,591998638,576215721,619554247
0.2075,5,5,99,0,0,0,0,0,0,0,0.221374,0.0324154,0,0,0,0,0,0,0,0,0,545855451,659198212,595756840,591691512,574646688,605964406
0.21,5,5,99,0,0,0,0,0,0,0,0.221268,0.0217078,0,0,0,0,0,0,0,0,0,546993907,630326362,599508745,608648717,574973144,619989421
0.2125,5,5,99,0,0,0,0,0,0,0,0.220476,0.0216631,0,0,0,0,0,0,0,0,0,542478122,785803236,618694714,589717836,576950846,628101647
0.215,5,5,99,0,0,0,0,0,0,0,0.22,0.0216342,0,0,0,0,0,0,0,0,0,534353111,676168397,594527771,593714858,568297170,607811061
0.2175,5,5,99,0,0,0,0,0,0,0,0.219211,0.0216135,0,0,0,0,0,0,0,0,0,553697926,879847350,619035376,600215342,570432666,627067367
0.22,5,5,99,0,0,0,0,0,0,0,0.219211,0.0215846,0,0,0,0,0,0,0,0,0,548485788,681363036,602401667,597272086,583404292,614958873
0.2225,5,5,99,0,0,0,0,0,0,0,0.218735,0.0215659,0,0,0,0,0,0,0,0,0,571381578,839514700,628096150,606046518,584900496,645124660
0.225,5,5,99,0,0,0,0,0,0,0,0.218735,0.0215609,0,0,0,0,0,0,0,0,0,569777724,703601146,619855207,610410254,600571697,633666712
0.2275,5,5,99,0,0,0,0,0,0,0,0.21826,0.0215371,0,0,0,0,0,0,0,0,0,560447759,800352681,626981519,614712019,591542838,633785743
0.23,5,5,99,0,0,0,0,0,0,0,0.218052,0.0215029,0,0,0,0,0,0,0,0,0,566777959,923665890,626801255,611735546,592699687,636723056
0.2325,5,5,99,0,0,0,0,0,0,0,0.218052,0.0214979,0,0,0,0,0,0,0,0,0,573065364,727482108,619874365,611068293,587051118,640795694
0.235,5,5,99,0,0,0,0,0,0,0,0.217949,0.0214689,0,0,0,0,0,0,0,0,0,577872749,749513475,632675706,629159501,602356002,644295314
0.2375,5,5,99,0,0,0,0,0,0,0,0.217949,0.0214689,0,0,0,0,0,0,0,0,0,573115528,706028437,629609921,622955213,601090587,640281498
0.24,5,5,99,0,0,0,0,0,0,0,0.218216,0.0214584,0,0,0,0,0,0,0,0,0,578758581,736070065,635031137,626937140,599377684,659300173
0.2425,5,5,99,0,0,0,0,0,0,0,0.217906,0.0214191,0,0,0,0,0,0,0,0,0,577828137,716025674,633306211,632388162,601780184,651762181
0.245,5,5,99,0,0,0,0,0,0,0,0.217906,0.0214191,0,0,0,0,0,0,0,0,0,583016238,720821988,643009466,640876310,609967751,652744909
0.2475,5,5,99,0,0,0,0,0,0,0,0.218009,0.0214055,0,0,0,0,0,0,0,0,0,582692970,735124005,639256004,637151522,613269217,652888160
0.25,5,5,99,0,0,0,0,0,0,0,0.217227,0.0213613,0,0,0,0,0,0,0,0,0,586821660,735663121,642325180,638118140,611514137,652238075
0.2525,5,5,99,0,0,0,0,0,0,0,0.217124,0.0213036,0,0,0,0,0,0,0,0,0,580630447,938447250,650659496,640710155,616616050,652957949
0.255,5,5,99,0,0,0,0,0,0,0,0.217124,0.0108562,0,0,0,0,0,0,0,0,0,588553503,883804623,650741572,636565556,609884616,654624084
0.2575,5,5,99,0,0,0,0,0,0,0,0.216919,0.0108459,0,0,0,0,0,0,0,0,0,590696945,696712009,639107060,635920472,624226679,644696032
0.26,5,5,99,0,0,0,0,0,0,0,0.216446,0.0108223,0,0,0,0,0,0,0,0,0,586424581,855966627,651967899,640875328,619290441,653825332
0.2625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,581538544,746181558,645090958,638423214,618066032,657942172
0.265,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,585399375,732229969,641406862,639273991,619288466,648709729
0.2675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,582043388,942253914,660060113,647587025,621749357,663504569
0.27,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,587893790,752182788,661982041,659079045,621256219,670528223
0.2725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,603678849,766397429,656906485,648949534,624597696,668413720
0.275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,603623498,716343549,659131788,655432263,630201803,680959313
0.2775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,616005160,750160893,659858313,654129312,645037407,668063209
0.28,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,591810824,818860023,673441892,661987987,630408879,709247251
0.2825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,586587145,734086522,652572467,650303942,622322730,669153979
0.285,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,573466373,757527477,649723408,639162704,622843237,670667495
0.2875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,582900106,701115182,647313618,644110525,627321874,671067373
0.29,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,607937051,705052013,648131685,645830758,624581662,657357718
0.2925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,586427960,771481578,664485263,654458655,619583540,687426339
0.295,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,594188485,740338827,655337791,661245077,619088133,675229370
0.2975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,598779386,746081115,647582329,641365862,617494547,670781261
0.3,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,590713651,757329041,656468226,646265440,635306231,674576612


==> data/sparse/geometric-independent-subsets/sigmas/n63_kn500_kf500_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,500,500,63,0,0,0,0,0,0,0.676907,0.676907,0.676907,0.676907,0.676907,0.676907,0.89902,0.89902,0.89902,0.89902,0.89902,0.89902,600654,1033568,695236,627443,611185,660184
0.005,500,500,63,0,0,0,0,0,0,0.676907,0.676907,0.676907,0.676907,0.676907,0.676907,0.89902,0.89902,0.89902,0.89902,0.89902,0.89902,593917,662840,611167,606099,599036,615723
0.0075,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.665643,0.676907,0.676907,0.676907,0.677419,0.89902,0.88794,0.89902,0.89902,0.89902,597440,1624166,659540,606469,602369,609735
0.01,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.56426,0.451613,0.451613,0.676907,0.677419,0.89902,0.78822,0.677419,0.677419,0.89902,580059,1644562,1078055,601289,595261,1549253
0.0125,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.485407,0.451613,0.451613,0.451613,0.677419,0.89902,0.71066,0.677419,0.677419,0.677419,589288,1608095,1405912,1538831,1525777,1555877
0.015,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.474142,0.451613,0.451613,0.451613,0.677419,0.89902,0.699579,0.677419,0.677419,0.677419,597866,1605550,1458163,1542280,1531164,1564931
0.0175,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.462878,0.451613,0.451613,0.451613,0.677419,0.89902,0.688499,0.677419,0.677419,0.677419,598149,1639039,1525325,1564085,1550196,1595194
0.02,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.462878,0.451613,0.451613,0.451613,0.677419,0.89902,0.688499,0.677419,0.677419,0.677419,643032,1651555,1504321,1539500,1525917,1547042
0.0225,500,500,63,0,0,0,0,0,0,0.451613,0.676907,0.462878,0.451613,0.451613,0.451613,0.677419,0.89902,0.688499,0.677419,0.677419,0.677419,603060,1825607,1516264,1537069,1525872,1555915
0.025,500,500,63,0,0,0,0,0,0,0,0.676907,0.440297,0.451613,0.451613,0.451613,0,0.89902,0.654628,0.677419,0.677419,0.677419,593172,5114297,1689390,1544372,1524895,1582601
0.0275,500,500,63,0,0,0,0,0,0,0,0.676907,0.372555,0.451613,0.451613,0.451613,0,0.89902,0.553016,0.677419,0.677419,0.677419,594493,5132963,2195408,1528745,1524311,1587177
0.03,500,500,63,0,0,0,0,0,0,0,0.451613,0.316129,0.451613,0,0.451613,0,0.677419,0.474194,0.677419,0,0.677419,1478298,5111286,2584490,1532241,1507674,5029439
0.0325,500,500,63,0,0,0,0,0,0,0,0.451613,0.248387,0.451613,0,0.451613,0,0.677419,0.372581,0.677419,0,0.677419,1511145,7214661,3260348,1583715,1545543,5088919
0.035,500,500,63,0,0,0,0,0,0,0,0.451613,0.203226,0,0,0.451613,0,0.677419,0.304839,0,0,0.677419,1527567,8906576,4575916,5106889,1581018,6680121
0.0375,500,500,63,0,0,0,0,0,0,0,0.451613,0.158065,0,0,0.451613,0,0.677419,0.237097,0,0,0.677419,1576982,8552935,4847713,5049739,2595254,5168450
0.04,500,500,63,0,0,0,0,0,0,0,0.451613,0.0677419,0,0,0,0,0.677419,0.101613,0,0,0,1520038,5960585,4526443,4987493,4888871,5035156
0.0425,500,500,63,0,0,0,0,0,0,0,0.451613,0.0451613,0,0,0,0,0.677419,0.0677419,0,0,0,1535339,9555714,6117640,5521240,5354794,6940686
0.045,500,500,63,0,0,0,0,0,0,0,0.451613,0.0225806,0,0,0,0,0.677419,0.033871,0,0,0,2946523,9649072,8191031,8773751,8578142,9016126
0.0475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4835900,8288921,5462376,4953056,4867353,5173872
0.05,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4891265,5206619,4964754,4947547,4923181,4968617
0.0525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4948751,8323721,6471197,5335562,5079674,7800230
0.055,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5002768,5329270,5138399,5113839,5086683,5180132
0.0575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5051963,10107910,7275273,5686646,5117978,9844725
0.06,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5796231,11960269,9118900,9531018,8691495,9700001
0.0625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5486377,8780842,6294716,5669342,5595363,5731272
0.065,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5402527,6099692,5612968,5571737,5473419,5676650
0.0675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4936441,5493965,5107319,5048842,5015941,5088584
0.07,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4695364,5275751,5026062,5026358,4937479,5136073
0.0725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4713952,5380458,5149942,5215018,5100611,5235284
0.075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5136246,6693751,5515035,5302689,5181987,5489941
0.0775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4716771,5635477,5275352,5322645,5202545,5489195
0.08,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5302691,5606555,5490426,5480951,5457889,5537617
0.0825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4913391,5617382,5420491,5490753,5405373,5521461
0.085,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4881248,5577048,5288821,5415635,4982242,5444497
0.0875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5258308,5843838,5554340,5551606,5492219,5610682
0.09,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4737221,5382205,5209374,5231444,5188783,5321208
0.0925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4706878,5534447,5188755,5210637,5170863,5272444
0.095,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4672804,5614235,5203168,5215833,5198292,5303466
0.0975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4612478,5740841,5223804,5197949,5133259,5357134
0.1,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4731088,6684321,5318443,5229006,5014668,5455794
0.1025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5083438,7005072,5685821,5498915,5393773,5636409
0.105,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5040367,5559199,5390319,5457702,5346103,5488635
0.1075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4784516,5907160,5291110,5372438,4961071,5441548
0.11,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4564277,5517467,5158454,5133176,4924243,5420827
0.1125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4609577,5251856,5028929,5094094,5013960,5138964
0.115,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4570570,5182433,4966196,5056894,4722371,5085988
0.1175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4626302,5353847,5110959,5128119,5040210,5210025
0.12,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4615254,5749396,5043785,5086281,4749612,5150138
0.1225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4658938,5615498,5231430,5227553,5041986,5504253
0.125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4918537,6739282,5468328,5460877,5175694,5591495
0.1275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4998172,7498823,5691791,5539025,5148431,5675408
0.13,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5139918,9223985,6880290,6009045,5592396,8138466
0.1325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7166110,9025147,8019409,8091285,7397276,8361882
0.135,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4953070,7516678,5754331,5514313,5431749,5593437
0.1375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5048204,6501816,5647284,5644390,5503575,5712212
0.14,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4839398,5840504,5347157,5415882,5004758,5478582
0.1425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4577734,5551287,5075891,5090465,4987432,5175950
0.145,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4512681,5440692,4824881,4644897,4595675,5070965
0.1475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4562480,5472110,4978859,5059695,4623998,5157219
0.15,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4569781,5249608,5007180,5046048,5007294,5145716
0.1525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4602746,5195937,5010137,5076164,5014965,5106830
0.155,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4575527,5195698,4924577,5037043,4641668,5126531
0.1575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4463290,5200240,4938717,5062270,4667398,5114681
0.16,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4604041,5219192,5045226,5100881,5013324,5160638
0.1625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4539292,5187423,4954859,5057700,4655383,5113965
0.165,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4606781,5224473,4904484,4800026,4649382,5147802
0.1675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4540558,5587291,4996523,5028335,4687850,5201817
0.17,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4658502,5290093,4996690,5043986,4842779,5087293
0.1725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4622374,7483447,5242157,5210499,4888652,5270008
0.175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4572463,5954183,5111130,5046899,4810108,5234003
0.1775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4538271,5382995,4962605,5089200,4622763,5175958
0.18,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4584221,5377246,4986388,5102012,4704147,5179802
0.1825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4574965,5317118,5019076,5088214,4735917,5212460
0.185,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4670734,5223217,5063694,5150741,5052058,5177197
0.1875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4576423,5267501,5027404,5138249,4722294,5211307
0.19,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4553848,5258172,5001645,5134827,4691890,5187500
0.1925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4546818,5298517,4986240,5130786,4661280,5181954
0.195,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4640346,7285557,5238109,5175632,5094262,5264624
0.1975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4586428,5396162,5023200,5112094,4743223,5190494
0.2,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4637388,5304121,4985146,4782325,4714459,5256173
0.2025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4538899,4866004,4728363,4732180,4677558,4752029
0.205,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4644422,5296648,4954234,4792136,4721853,5200575
0.2075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4651888,5315952,5085638,5210495,4792315,5224434
0.21,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4657315,5392851,5068767,5142826,4756129,5257080
0.2125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4658617,5435769,5065296,5134378,4742983,5281202
0.215,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4637191,5283211,4981888,5061502,4727481,5219702
0.2175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4565354,5435517,4967944,4800274,4693752,5207129
0.22,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4661662,6639037,5482524,5198284,4745733,6390125
0.2225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5623820,7006325,6263077,6263623,5890117,6546322
0.225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4719546,8268775,5978315,5260724,5172735,6791056
0.2275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4897472,9264716,7804250,8178431,7495858,8574814
0.23,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4982409,9819258,8161441,8612860,7195413,9358000
0.2325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4677012,9184145,6786859,7395106,4910501,8046822
0.235,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4692721,5318612,5032962,5140594,4768981,5233904
0.2375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4685872,9525863,6543664,5343445,5069543,8666628
0.24,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4734119,5548599,5175078,5157930,4973170,5289037
0.2425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4597297,8459634,5918313,5271636,4869088,7006445
0.245,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4636286,5411946,5105182,5035817,4860618,5341170
0.2475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4647839,6670790,5093496,4973899,4761325,5278099
0.25,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4665125,8051445,5362665,5243881,5123593,5323943
0.2525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4778892,5576229,5200982,5207755,5128307,5297679
0.255,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4905924,10114175,8397941,9774688,5302615,9823688
0.2575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4642726,5277135,5002681,5176540,4740622,5218297
0.26,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4709007,5746487,5071335,5132161,4735880,5195824
0.2625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4740134,5568880,5117966,5198808,4819653,5255164
0.265,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4731305,6984526,5315072,5284931,4969215,5329258
0.2675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4647531,5648707,5119422,5191093,4893676,5290792
0.27,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4598723,5357990,5024254,5179751,4739075,5237244
0.2725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4625781,5302157,4943703,4805148,4738362,5218585
0.275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4556941,5305730,4908431,4795211,4721466,5220954
0.2775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4683625,7084008,5519326,5226123,4828565,6278309
0.28,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4590645,5305485,5010726,5154897,4741071,5235829
0.2825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4689314,5293813,5069593,5170967,4884553,5232052
0.285,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4639111,5292164,5081357,5200336,4790602,5215729
0.2875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4617404,5439177,5058684,5170394,4732825,5277362
0.29,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4608895,5312477,4895308,4758626,4702051,5163940
0.2925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4613959,10141654,5878611,5102923,4699828,5160827
0.295,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4557445,9725960,6007189,5187211,5082507,5706226
0.2975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4537466,5165457,4852800,4731419,4664075,5042879
0.3,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8314679,9417407,8895299,8805530,8672832,9099504


==> data/sparse/geometric-independent-subsets/sigmas/n81_kn15_kf15_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,15,15,81,0,0,0,0,0,0,0.567856,0.567856,0.567856,0.567856,0.567856,0.567856,0.784078,0.785603,0.784809,0.784738,0.784537,0.785037,1330846,1422670,1358971,1356593,1344027,1364318
0.005,15,15,81,0,0,0,0,0,0,0.567146,0.567856,0.567749,0.567856,0.567678,0.567856,0.78403,0.785603,0.78472,0.784595,0.784405,0.785037,1326356,1382694,1362388,1364208,1354019,1371191
0.0075,15,15,81,0,0,0,0,0,0,0.565361,0.567856,0.5671,0.567323,0.566612,0.567501,0.782051,0.78519,0.784136,0.784247,0.783733,0.784669,1327844,1397339,1368472,1367465,1360363,1375616
0.01,15,15,81,0,0,0,0,0,0,0.563561,0.567678,0.566136,0.566612,0.565002,0.566968,0.780797,0.784995,0.783202,0.783562,0.782428,0.783982,1350621,1404262,1382187,1381004,1372597,1389506
0.0125,15,15,81,0,0,0,0,0,0,0.561016,0.567678,0.564898,0.565182,0.563742,0.565898,0.778379,0.784995,0.78187,0.781954,0.78066,0.782981,1356939,1425832,1388949,1387308,1372218,1397888
0.015,15,15,81,0,0,0,0,0,0,0.559733,0.567146,0.563952,0.564283,0.562837,0.564822,0.776874,0.784162,0.780768,0.78107,0.779628,0.781813,1335774,1452220,1391588,1392360,1380031,1397067
0.0175,15,15,81,0,0,0,0,0,0,0.558626,0.566612,0.563128,0.563742,0.561929,0.564283,0.775634,0.783275,0.779799,0.780261,0.778307,0.781026,1350998,1504759,1401388,1398037,1385806,1406189
0.02,15,15,81,0,0,0,0,0,0,0.558071,0.566612,0.562511,0.562474,0.561199,0.563742,0.774922,0.78328,0.779087,0.779091,0.777988,0.779981,1352103,1502251,1408744,1398189,1385032,1417808
0.0225,15,15,81,0,0,0,0,0,0,0.556957,0.56554,0.561947,0.561929,0.560833,0.563561,0.773683,0.781948,0.77843,0.778457,0.777201,0.779804,1352044,1435762,1393175,1391017,1381066,1400895
0.025,15,15,81,0,0,0,0,0,0,0.55677,0.565002,0.561556,0.561564,0.560467,0.562837,0.773561,0.781021,0.777961,0.777668,0.776874,0.77923,1354447,1421542,1390533,1392474,1375126,1402356
0.0275,15,15,81,0,0,0,0,0,0,0.556211,0.564463,0.561145,0.561199,0.5601,0.562292,0.773024,0.780145,0.777421,0.777539,0.776352,0.778669,1354810,1434052,1396125,1396014,1382822,1407217
0.03,15,15,81,0,0,0,0,0,0,0.556397,0.563922,0.56077,0.561016,0.559549,0.561746,0.773094,0.779573,0.776965,0.776953,0.776073,0.777825,1359202,1419782,1397023,1396947,1386678,1406320
0.0325,15,15,81,0,0,0,0,0,0,0.556024,0.563742,0.560486,0.56065,0.558996,0.561382,0.77266,0.779484,0.776573,0.776119,0.775794,0.777466,1351902,1419220,1396609,1399662,1388580,1403808
0.035,15,15,81,0,0,0,0,0,0,0.556584,0.563742,0.560303,0.560467,0.558996,0.561016,0.772431,0.779446,0.776307,0.775913,0.775198,0.777387,1376839,1467376,1406851,1397103,1392088,1413066
0.0375,15,15,81,0,0,0,0,0,0,0.556397,0.563922,0.560028,0.560284,0.55918,0.561016,0.77123,0.77939,0.775931,0.775542,0.775049,0.777009,1378697,1452286,1408794,1403670,1396524,1417633
0.04,15,15,81,0,0,0,0,0,0,0.556211,0.563742,0.559835,0.5601,0.558811,0.56065,0.77123,0.778992,0.775662,0.775255,0.774668,0.776941,1380462,1452562,1409718,1406412,1393137,1419668
0.0425,15,15,81,0,0,0,0,0,0,0.555836,0.563561,0.559742,0.559916,0.558442,0.560833,0.770365,0.778736,0.775469,0.775313,0.774247,0.776687,1391622,1464889,1427780,1428071,1409538,1435927
0.045,15,15,81,0,0,0,0,0,0,0.555649,0.563199,0.559614,0.559916,0.558071,0.561016,0.770233,0.778385,0.775201,0.775192,0.773817,0.776585,1402635,1481680,1437014,1432080,1417886,1457167
0.0475,15,15,81,0,0,0,0,0,0,0.555462,0.563199,0.559585,0.559733,0.557886,0.560833,0.769794,0.778385,0.775117,0.774974,0.773869,0.77609,1412754,1460656,1433884,1431131,1419563,1443673
0.05,15,15,81,0,0,0,0,0,0,0.319731,0.563018,0.539386,0.559733,0.557329,0.561016,0.457635,0.778474,0.751343,0.774934,0.773123,0.776176,1404881,3887160,1624787,1434110,1424790,1451564
0.0525,15,15,81,0,0,0,0,0,0,0.319444,0.563199,0.539307,0.558996,0.557329,0.561016,0.456517,0.778741,0.751088,0.774189,0.773252,0.776397,1402549,3921073,1646249,1444257,1437549,1494334
0.055,15,15,81,0,0,0,0,0,0,0.319444,0.563199,0.527502,0.558626,0.556957,0.560833,0.456865,0.778424,0.73542,0.774212,0.771646,0.775479,1404259,3975771,1769451,1446473,1437274,1499305
0.0575,15,15,81,0,0,0,0,0,0,0,0.563199,0.499365,0.558442,0.554711,0.561016,0,0.778491,0.696302,0.773852,0.768376,0.775456,1402734,8609782,2122356,1447297,1419802,1495299
0.06,15,15,81,0,0,0,0,0,0,0,0.563199,0.482662,0.557515,0.392962,0.56065,0,0.778496,0.680276,0.773392,0.615584,0.774968,1410522,8498789,2247325,1455980,1431123,2657308
0.0625,15,15,81,0,0,0,0,0,0,0,0.562474,0.449344,0.398167,0.39052,0.55918,0,0.777077,0.648104,0.622062,0.612263,0.773707,1389605,8174878,2482753,1497233,1435606,2780397
0.065,15,15,81,0,0,0,0,0,0,0,0.562656,0.424393,0.39572,0.391268,0.557143,0,0.776369,0.624314,0.620651,0.611269,0.772549,1393400,8085097,2664768,2657547,1456812,2793935
0.0675,15,15,81,0,0,0,0,0,0,0,0.562837,0.384949,0.394295,0.321878,0.399249,0,0.77646,0.570373,0.618501,0.458513,0.623987,1413031,8494776,3164339,2679184,1482635,2865511
0.07,15,15,81,0,0,0,0,0,0,0,0.555462,0.33616,0.392946,0.322162,0.396155,0,0.769196,0.517214,0.616872,0.458805,0.620592,1432067,8422006,3600962,2725898,2664033,2838206
0.0725,15,15,81,0,0,0,0,0,0,0,0.397827,0.252477,0.391597,0,0.394461,0,0.622157,0.393742,0.612879,0,0.620234,2613545,8701360,4764775,2802322,2693794,8101127
0.075,15,15,81,0,0,0,0,0,0,0,0.397742,0.272076,0.391761,0,0.39488,0,0.622421,0.424486,0.613115,0,0.620488,2589018,8375964,4368262,2726085,2654692,7747393
0.0775,15,15,81,0,0,0,0,0,0,0,0.397575,0.256061,0.391926,0,0.39488,0,0.622424,0.40172,0.613554,0,0.620711,2594828,8286304,4609870,2745291,2662875,8061939
0.08,15,15,81,0,0,0,0,0,0,0,0.398256,0.256328,0.392231,0,0.395554,0,0.623491,0.402141,0.614257,0,0.621358,2616637,8415958,4613382,2848913,2662320,7989874
0.0825,15,15,81,0,0,0,0,0,0,0,0.398829,0.256514,0.392394,0,0.395886,0,0.623417,0.402518,0.614016,0,0.621771,2604964,8631858,4659529,2740118,2691234,8140857
0.085,15,15,81,0,0,0,0,0,0,0,0.398578,0.256656,0.392887,0,0.396719,0,0.62423,0.402801,0.614971,0,0.622234,2620885,8249106,4597658,2745686,2660530,8026135
0.0875,15,15,81,0,0,0,0,0,0,0,0.398668,0.216949,0.389053,0,0.39317,0,0.624941,0.340643,0.612411,0,0.618909,2609440,8646308,5174818,2827976,2686781,8113464
0.09,15,15,81,0,0,0,0,0,0,0,0.402848,0.237208,0.392812,0,0.395077,0,0.630786,0.372428,0.613386,0,0.622023,2624066,8571303,4949054,2906797,2675907,8159264
0.0925,15,15,81,0,0,0,0,0,0,0,0.402347,0.237228,0.392304,0,0.395077,0,0.630059,0.372515,0.612625,0,0.622478,2597783,8244935,4892729,2841486,2700219,8109987
0.095,15,15,81,0,0,0,0,0,0,0,0.402434,0.197679,0,0,0.393484,0,0.630438,0.310448,0,0,0.619379,2563307,8477978,5490518,2963296,2754299,8289513
0.0975,15,15,81,0,0,0,0,0,0,0,0.402603,0.15839,0,0,0.392812,0,0.630696,0.248971,0,0,0.621971,2574477,8434114,6035037,8087882,2706693,8312824
0.1,15,15,81,0,0,0,0,0,0,0,0.40227,0.15835,0,0,0.393141,0,0.630408,0.248966,0,0,0.620979,2589352,8638810,6055414,7943761,2719903,8296663
0.1025,15,15,81,0,0,0,0,0,0,0,0.40345,0.138581,0,0,0.39184,0,0.632391,0.217944,0,0,0.614576,2572205,8388640,6245141,8018690,2730231,8180379
0.105,15,15,81,0,0,0,0,0,0,0,0.40404,0.13869,0,0,0.391582,0,0.633493,0.218164,0,0,0.615416,2582620,8616366,6302330,8108572,2707351,8200223
0.1075,15,15,81,0,0,0,0,0,0,0,0.403708,0.138721,0,0,0.391323,0,0.633425,0.218594,0,0,0.620443,2601291,8577303,6317523,8185796,2681760,8275318
0.11,15,15,81,0,0,0,0,0,0,0,0.403879,0.138821,0,0,0.391748,0,0.633864,0.21882,0,0,0.621208,2623592,8681401,6361215,8187482,2738860,8313918
0.1125,15,15,81,0,0,0,0,0,0,0,0.403627,0.138942,0,0,0.391564,0,0.633926,0.219074,0,0,0.620798,2610494,8546281,6290774,8128562,2668705,8289681
0.115,15,15,81,0,0,0,0,0,0,0,0.403968,0.139154,0,0,0.391898,0,0.635503,0.219405,0,0,0.620921,2615117,8514304,6254736,8000815,2672963,8249075
0.1175,15,15,81,0,0,0,0,0,0,0,0.404561,0.139224,0,0,0.391546,0,0.635409,0.219583,0,0,0.620719,2591008,8613181,6276220,8000610,2689715,8313819
0.12,15,15,81,0,0,0,0,0,0,0,0.404651,0.139254,0,0,0.391788,0,0.636662,0.219665,0,0,0.621271,2585111,8389202,6250559,8008402,2649937,8238196
0.1225,15,15,81,0,0,0,0,0,0,0,0.404742,0.139266,0,0,0.3911,0,0.636907,0.219709,0,0,0.62001,2562014,8757048,6245744,7991260,2687481,8144597
0.125,15,15,81,0,0,0,0,0,0,0,0.404994,0.119871,0,0,0.391174,0,0.638152,0.18899,0,0,0.620084,2557131,8474934,6495163,8072540,2675840,8176132
0.1275,15,15,81,0,0,0,0,0,0,0,0.405508,0.119948,0,0,0.391081,0,0.638859,0.189141,0,0,0.619942,2553904,8534947,6490399,8081686,2679088,8138603
0.13,15,15,81,0,0,0,0,0,0,0,0.405508,0.0998506,0,0,0,0,0.63715,0.157499,0,0,0,2554615,8441707,6709367,8011899,2645966,8106545
0.1325,15,15,81,0,0,0,0,0,0,0,0.400933,0.0795793,0,0,0,0,0.631394,0.125663,0,0,0,2626133,8524178,7004555,8112605,7509095,8222614
0.135,15,15,81,0,0,0,0,0,0,0,0.398979,0.0395964,0,0,0,0,0.630967,0.0626945,0,0,0,2702230,8343368,7561899,8086629,7851587,8231173
0.1375,15,15,81,0,0,0,0,0,0,0,0.398723,0.0395921,0,0,0,0,0.630597,0.0626959,0,0,0,2633017,8377679,7513055,8040829,7860797,8184717
0.14,15,15,81,0,0,0,0,0,0,0,0.398893,0.0395914,0,0,0,0,0.630853,0.0627096,0,0,0,2604104,8623676,7526337,8011664,7895591,8133664
0.1425,15,15,81,0,0,0,0,0,0,0,0.398893,0.0199447,0,0,0,0,0.630853,0.0315427,0,0,0,2669612,8326975,7743131,8062429,7816560,8130940
0.145,15,15,81,0,0,0,0,0,0,0,0.399235,0.0199617,0,0,0,0,0.630753,0.0315376,0,0,0,2805623,8545613,7746739,7967677,7797945,8124840
0.1475,15,15,81,0,0,0,0,0,0,0,0.400085,0.0200043,0,0,0,0,0.631893,0.0315947,0,0,0,2686827,8362149,7745481,8010629,7797162,8148852
0.15,15,15,81,0,0,0,0,0,0,0,0.4,0.02,0,0,0,0,0.632014,0.0316007,0,0,0,2651567,8324926,7738408,8052124,7814958,8116416
0.1525,15,15,81,0,0,0,0,0,0,0,0.399574,0.0199787,0,0,0,0,0.631475,0.0315737,0,0,0,2673510,8202181,7722064,7985099,7761204,8104759
0.155,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7311981,8326290,7991693,8004314,7826577,8104817
0.1575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7589049,8326554,7944597,7948602,7759454,8082994
0.16,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7454301,8255323,7920600,8001976,7667539,8073874
0.1625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7579887,8251261,7913173,7894685,7695073,8050075
0.165,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7324927,8190776,7708898,7711617,7474836,7823805
0.1675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7396055,8868642,7827303,7757380,7572031,7915823
0.17,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7421792,8439524,7875675,7784346,7565091,8165869
0.1725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7529064,8612573,8077931,8080678,7743962,8303946
0.175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7605193,8472341,8127893,8155639,7923861,8246286
0.1775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7577875,8445313,8055997,8029206,7950336,8200471
0.18,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7441844,8308609,7831328,7805191,7593906,8028278
0.1825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7346915,8034174,7680916,7638704,7590550,7761405
0.185,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7386290,8499039,7945978,7948888,7555456,8152398
0.1875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7324848,11735399,8547627,8261893,8028997,8422690
0.19,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7300506,8996593,7898872,7830961,7693984,8084433
0.1925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7282444,8153207,7785828,7774311,7659065,7872955
0.195,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7368629,8026500,7798575,7866555,7627998,7968702
0.1975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7208674,7888196,7538420,7534173,7502101,7635435
0.2,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7259085,8189200,7725719,7794968,7416061,7863808
0.2025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7552147,10854965,8315735,8030258,7725829,8195641
0.205,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7791654,8454570,8149984,8199823,7915836,8255376
0.2075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8059557,13872650,10054944,8639811,8483135,12421003
0.21,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7668039,13360614,9471386,8483207,8120635,10496077
0.2125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7528041,13671795,8815353,8170549,8048646,8348943
0.215,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7407806,12285343,9002811,8092326,7929044,9000830
0.2175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10724267,13383254,11977619,11983614,11646017,12263707
0.22,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11017003,11971355,11530847,11513011,11299028,11779110
0.2225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11013559,12017212,11693219,11768559,11467962,11899574
0.225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7554849,12090341,9856041,8175034,8038299,11689929
0.2275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7693796,8696500,8034644,7995736,7884806,8145753
0.23,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7742345,12946058,8810741,8148943,8023202,8420619
0.2325,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7453131,13126613,10550224,11540944,8158250,12187205
0.235,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7330360,13512382,9244823,7999312,7689817,10838949
0.2375,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7485754,8311388,7908412,7889599,7779532,7994795
0.24,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7275962,8105049,7818531,7819592,7720084,8050450
0.2425,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7233831,8650989,7875762,7907026,7754384,8038799
0.245,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7613771,9115870,8104982,8065946,7857053,8172312
0.2475,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7728198,8937753,8270497,8268481,8019701,8350969
0.25,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7698922,11754380,8558312,8175331,7932889,8337646
0.2525,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7647698,9696376,8392503,8244015,7961394,8389337
0.255,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7388774,8348971,7957530,7932082,7826403,8159192
0.2575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7588116,8951323,8152001,8177218,7855549,8311139
0.26,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7326960,9287548,8069157,7888047,7739529,8100624
0.2625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7598986,10156128,8309754,8045328,7889852,8363894
0.265,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7473692,12122084,9236509,8072115,7716201,11558407
0.2675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7589795,8243291,7884087,7820273,7733348,8041588
0.27,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7573220,8877930,8168470,8184167,7966676,8366530
0.2725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7667864,8858850,8361148,8378216,8162113,8547303
0.275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8072483,8724970,8374181,8389624,8234706,8453964
0.2775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7637091,10593742,8364413,8254097,8071749,8346069
0.28,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7238555,8366271,7785442,7742024,7560715,7972650
0.2825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7248394,12531755,8291185,7923231,7653123,8065954
0.285,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7631915,12469024,9331086,8116426,7918715,11176306
0.2875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7502763,13380407,10732101,11354798,7811977,12266390
0.29,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7507081,11926659,8279718,7923702,7817288,8129914
0.2925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7349733,8394975,7775118,7747590,7613779,7837593
0.295,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7067918,8189520,7746978,7754088,7596926,7846397
0.2975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7322829,8359438,7784039,7725435,7661984,7896771
0.3,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7479004,8301097,7908701,7899460,7673205,8115636


==> data/sparse/geometric-independent-subsets/sigmas/n90_kn10_kf10_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,10,10,90,0,0,0,0,0,0,0.398711,0.398711,0.398711,0.398711,0.398711,0.398711,0.568068,0.574362,0.572541,0.573022,0.572888,0.573022,1501203,1564972,1534998,1529365,1519804,1555212
0.005,10,10,90,0,0,0,0,0,0,0.398434,0.398711,0.398697,0.398711,0.398711,0.398711,0.568068,0.574362,0.572495,0.573022,0.572604,0.573022,1496838,1613466,1542667,1535125,1529906,1551370
0.0075,10,10,90,0,0,0,0,0,0,0.398157,0.398711,0.398628,0.398711,0.398434,0.398711,0.568068,0.574362,0.572395,0.572888,0.572154,0.573022,1494758,1616714,1543411,1539422,1522778,1554948
0.01,10,10,90,0,0,0,0,0,0,0.397323,0.398711,0.398323,0.398434,0.397879,0.398711,0.568068,0.574362,0.572089,0.572469,0.571629,0.573022,1494886,1584143,1542480,1544212,1523407,1553196
0.0125,10,10,90,0,0,0,0,0,0,0.396767,0.398711,0.398018,0.398157,0.397601,0.398434,0.567777,0.573812,0.571778,0.572199,0.571132,0.572738,1516418,1726493,1559777,1551320,1543365,1562893
0.015,10,10,90,0,0,0,0,0,0,0.39593,0.398434,0.39774,0.397879,0.397323,0.398157,0.567701,0.573812,0.571532,0.571929,0.570499,0.572469,1520181,1612334,1557280,1554607,1545986,1560281
0.0175,10,10,90,0,0,0,0,0,0,0.39537,0.398434,0.397573,0.397879,0.397323,0.398157,0.567425,0.573812,0.571384,0.571929,0.570136,0.572469,1517936,1596998,1561149,1557813,1544262,1576049
0.02,10,10,90,0,0,0,0,0,0,0.39537,0.398434,0.397517,0.397879,0.397045,0.397879,0.567425,0.573544,0.571322,0.571929,0.570136,0.572214,1530674,1654550,1562544,1552950,1540920,1565509
0.0225,10,10,90,0,0,0,0,0,0,0.39537,0.398157,0.397323,0.397601,0.397045,0.397879,0.566765,0.573291,0.571136,0.571704,0.57003,0.572079,1514969,1741814,1574448,1568691,1546497,1579829
0.025,10,10,90,0,0,0,0,0,0,0.39509,0.398157,0.397197,0.397323,0.397045,0.397601,0.566995,0.573112,0.571031,0.571449,0.569939,0.572034,1542561,1769872,1573910,1558404,1552795,1576087
0.0275,10,10,90,0,0,0,0,0,0,0.39481,0.398157,0.397114,0.397323,0.396767,0.397601,0.566995,0.573201,0.571013,0.571554,0.569757,0.572064,1547606,1591057,1566853,1566844,1554938,1578065
0.03,10,10,90,0,0,0,0,0,0,0.39481,0.398157,0.397058,0.397323,0.396767,0.397601,0.567026,0.573037,0.571066,0.571479,0.569757,0.572199,1538168,1697218,1574674,1566720,1553520,1576195
0.0325,10,10,90,0,0,0,0,0,0,0.39481,0.397879,0.396947,0.397045,0.396488,0.397601,0.567118,0.573485,0.571162,0.571449,0.569757,0.572349,1534255,1597824,1566239,1559977,1556131,1575037
0.035,10,10,90,0,0,0,0,0,0,0.39481,0.397879,0.396905,0.397045,0.396767,0.397323,0.567256,0.573961,0.571301,0.571509,0.569788,0.572529,1533188,1704642,1578960,1570258,1554336,1589352
0.0375,10,10,90,0,0,0,0,0,0,0.39481,0.397879,0.396849,0.397045,0.396767,0.397323,0.56767,0.574199,0.571464,0.571839,0.569788,0.572768,1535348,1618188,1572411,1567970,1557119,1582059
0.04,10,10,90,0,0,0,0,0,0,0.39481,0.397879,0.396808,0.397045,0.396767,0.397323,0.568358,0.574614,0.57153,0.572229,0.569788,0.572679,1546544,1601031,1575068,1574544,1563804,1584484
0.0425,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396738,0.396767,0.396488,0.397323,0.568373,0.574792,0.571626,0.571869,0.569636,0.572738,1546247,1637891,1583767,1578908,1569756,1596766
0.045,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396724,0.396767,0.396488,0.397323,0.568052,0.575236,0.571744,0.571989,0.569697,0.572918,1551492,1677861,1587755,1579395,1571377,1597045
0.0475,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396668,0.397045,0.396488,0.397323,0.568052,0.575531,0.57167,0.571704,0.569697,0.572679,1546737,1634989,1585986,1584373,1571927,1593695
0.05,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396585,0.396767,0.396488,0.397045,0.568083,0.575206,0.571665,0.572034,0.569788,0.572768,1538638,1627964,1589038,1589640,1575492,1605161
0.0525,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396585,0.396767,0.396488,0.397045,0.568236,0.575206,0.571736,0.572184,0.570121,0.572888,1544896,1660939,1596491,1590114,1576506,1613507
0.055,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396557,0.396767,0.396209,0.397045,0.56851,0.575413,0.571719,0.571584,0.570121,0.572753,1539377,1640136,1594348,1592146,1577881,1605673
0.0575,10,10,90,0,0,0,0,0,0,0.394529,0.397601,0.396585,0.396488,0.396209,0.397045,0.568678,0.575413,0.571681,0.571479,0.570348,0.572843,1586468,1702333,1618082,1609985,1594453,1629163
0.06,10,10,90,0,0,0,0,0,0,0.374885,0.397601,0.395491,0.396488,0.39593,0.397045,0.567762,0.573485,0.571301,0.571539,0.57003,0.572574,1553066,1692061,1611234,1598962,1595255,1627980
0.0625,10,10,90,0,0,0,0,0,0,0.372921,0.397879,0.39441,0.396767,0.39593,0.397323,0.56291,0.573246,0.570932,0.570846,0.569924,0.572828,1540765,1727109,1639432,1634544,1609392,1671432
0.065,10,10,90,0,0,0,0,0,0,0.372458,0.397879,0.393243,0.396488,0.39509,0.397323,0.562496,0.5735,0.570611,0.57068,0.569256,0.572783,1559669,1837799,1651536,1642378,1603406,1663808
0.0675,10,10,90,0,0,0,0,0,0,0.369635,0.397879,0.390486,0.396488,0.374077,0.397045,0.561642,0.57344,0.569583,0.570544,0.565806,0.572574,1545161,2008616,1680156,1647116,1606518,1693239
0.07,10,10,90,0,0,0,0,0,0,0.368834,0.397601,0.383283,0.374366,0.372576,0.396488,0.561036,0.573574,0.567159,0.565525,0.562509,0.572004,1591345,1881507,1710647,1675421,1610728,1788299
0.0725,10,10,90,0,0,0,0,0,0,0.369124,0.396767,0.378532,0.373961,0.371363,0.375576,0.559252,0.573172,0.565398,0.564549,0.561469,0.566285,1589146,1871441,1757869,1763513,1681957,1809980
0.075,10,10,90,0,0,0,0,0,0,0.369245,0.396767,0.377073,0.373155,0.371177,0.375288,0.559778,0.573172,0.564779,0.563705,0.561721,0.565402,1611170,1897582,1770404,1800145,1690183,1824780
0.0775,10,10,90,0,0,0,0,0,0,0.367694,0.397045,0.376724,0.372468,0.370542,0.375288,0.55875,0.573261,0.564467,0.56327,0.56053,0.564908,1624579,2007682,1831757,1820056,1751408,1899381
0.08,10,10,90,0,0,0,0,0,0,0.367234,0.397045,0.374068,0.371534,0.369995,0.373733,0.559093,0.572184,0.563502,0.562737,0.560205,0.56507,1671495,2087949,1866309,1874538,1783835,1909409
0.0825,10,10,90,0,0,0,0,0,0,0.365977,0.397045,0.372364,0.370745,0.369635,0.373038,0.558301,0.571629,0.562989,0.562511,0.560062,0.564281,1684395,1974406,1850864,1853209,1769875,1939797
0.085,10,10,90,0,0,0,0,0,0,0.365977,0.374021,0.370488,0.370079,0.368811,0.372189,0.557714,0.566493,0.562174,0.562733,0.559628,0.563852,1772660,1949221,1871239,1880553,1820301,1917160
0.0875,10,10,90,0,0,0,0,0,0,0.364722,0.374018,0.369836,0.369444,0.368007,0.37173,0.55593,0.566,0.561843,0.56232,0.559321,0.563171,1690749,2029768,1898005,1887505,1851141,1951200
0.09,10,10,90,0,0,0,0,0,0,0.364055,0.373272,0.369093,0.368883,0.366897,0.371547,0.555682,0.566092,0.561391,0.561884,0.558579,0.562833,1801726,2030864,1908494,1893720,1866305,1933220
0.0925,10,10,90,0,0,0,0,0,0,0.36297,0.3731,0.36849,0.368203,0.366158,0.370916,0.556039,0.566415,0.561114,0.561326,0.558579,0.562597,1745350,1999400,1883740,1891288,1835445,1927714
0.095,10,10,90,0,0,0,0,0,0,0.361595,0.373038,0.367597,0.367573,0.364603,0.369825,0.555192,0.566007,0.560663,0.561173,0.558085,0.562719,1759234,2012989,1888805,1877289,1835704,1942878
0.0975,10,10,90,0,0,0,0,0,0,0.361429,0.372114,0.366811,0.366483,0.36414,0.368977,0.55459,0.565058,0.560362,0.560328,0.557968,0.562533,1769587,2097902,1917803,1909364,1861159,1954952
0.1,10,10,90,0,0,0,0,0,0,0.360806,0.371665,0.366213,0.365685,0.363886,0.369146,0.554827,0.564689,0.560036,0.560014,0.55784,0.562254,1809081,2020849,1922620,1907207,1885387,1970040
0.1025,10,10,90,0,0,0,0,0,0,0.358939,0.37102,0.365285,0.365101,0.362252,0.368011,0.553292,0.564203,0.559519,0.55958,0.557808,0.561906,1818271,2219504,1996902,2001196,1907745,2055604
0.105,10,10,90,0,0,0,0,0,0,0.357664,0.370678,0.364549,0.364263,0.361624,0.367506,0.552895,0.56451,0.559223,0.558608,0.557176,0.561681,1834616,2190778,1998266,1994491,1942544,2033012
0.1075,10,10,90,0,0,0,0,0,0,0.357175,0.370507,0.363668,0.363636,0.360237,0.366867,0.551451,0.564583,0.558679,0.558457,0.55585,0.56117,1842033,2198355,2017550,2015708,1962404,2056090
0.11,10,10,90,0,0,0,0,0,0,0.356557,0.369705,0.362901,0.362844,0.358508,0.36621,0.550265,0.564214,0.558221,0.556834,0.55585,0.561246,1921108,2259880,2079540,2072743,1980298,2142497
0.1125,10,10,90,0,0,0,0,0,0,0,0.369365,0.343725,0.360716,0.357727,0.365014,0,0.564491,0.529751,0.556545,0.555186,0.560772,1913366,5675306,2262292,2091401,2009563,2128666
0.115,10,10,90,0,0,0,0,0,0,0,0.368397,0.343036,0.360092,0.357468,0.364348,0,0.564235,0.529303,0.556303,0.553985,0.560176,1929034,5549203,2260799,2077262,2000869,2169404
0.1175,10,10,90,0,0,0,0,0,0,0,0.368518,0.342431,0.359303,0.356494,0.364096,0,0.564628,0.528953,0.555473,0.554202,0.560287,1941365,5747135,2310247,2114266,2061877,2203501
0.12,10,10,90,0,0,0,0,0,0,0,0.368349,0.341692,0.358352,0.355394,0.363303,0,0.564225,0.528557,0.555767,0.553652,0.55888,1991964,5829136,2335343,2176463,2079663,2235814
0.1225,10,10,90,0,0,0,0,0,0,0,0.367721,0.340987,0.357861,0.355102,0.362471,0,0.563624,0.528097,0.55538,0.552206,0.55907,1946853,5828134,2279772,2077254,2029885,2171848
0.125,10,10,90,0,0,0,0,0,0,0,0.367263,0.340285,0.357078,0.354327,0.361595,0,0.563264,0.527638,0.554981,0.551506,0.559027,1955765,5650693,2281420,2108576,2019902,2183468
0.1275,10,10,90,0,0,0,0,0,0,0,0.36572,0.339382,0.355677,0.352648,0.36022,0,0.561214,0.526812,0.554428,0.550508,0.558488,1938009,5650419,2303069,2143121,2091698,2180038
0.13,10,10,90,0,0,0,0,0,0,0,0.364636,0.320914,0.354912,0.351277,0.35989,0,0.561544,0.498546,0.553052,0.548239,0.556162,1996876,5909029,2526816,2152360,2097636,2236967
0.1325,10,10,90,0,0,0,0,0,0,0,0.364469,0.302294,0.354912,0.348124,0.358087,0,0.560471,0.470162,0.552102,0.546157,0.5559,1998969,5835557,2672705,2149324,2088942,2194122
0.135,10,10,90,0,0,0,0,0,0,0,0.364469,0.301713,0.354119,0.347667,0.357305,0,0.560489,0.469708,0.551734,0.545354,0.55498,2050298,5883312,2753668,2256990,2158099,2311575
0.1375,10,10,90,0,0,0,0,0,0,0,0.364302,0.283407,0.352485,0.346136,0.356589,0,0.560423,0.441463,0.551439,0.536741,0.552889,2023784,5889228,2891535,2203964,2102143,2266396
0.14,10,10,90,0,0,0,0,0,0,0,0.363844,0.229498,0.346679,0,0.354678,0,0.559905,0.357824,0.543845,0,0.552007,2008423,5920296,3460115,2286587,2173813,5717429
0.1425,10,10,90,0,0,0,0,0,0,0,0.363678,0.211531,0.344765,0,0.35393,0,0.559703,0.330009,0.540856,0,0.551061,2061475,6011562,3670160,2300958,2183647,5783472
0.145,10,10,90,0,0,0,0,0,0,0,0.362888,0.211031,0.344314,0,0.352861,0,0.5593,0.329487,0.540071,0,0.550634,2108561,6062997,3712092,2318111,2206441,5891560
0.1475,10,10,90,0,0,0,0,0,0,0,0.361149,0.193291,0.339717,0,0.351953,0,0.558429,0.301787,0.529495,0,0.550331,2074305,5981447,3842250,2286027,2176715,5806448
0.15,10,10,90,0,0,0,0,0,0,0,0.360985,0.141369,0,0,0.35118,0,0.558389,0.220641,0,0,0.548903,2098274,6011567,4393639,5675994,2180796,5891012
0.1525,10,10,90,0,0,0,0,0,0,0,0.360073,0.123418,0,0,0.349069,0,0.557159,0.192815,0,0,0.547451,2066827,6085584,4593003,5815730,2285172,5875011
0.155,10,10,90,0,0,0,0,0,0,0,0.353315,0.0699325,0,0,0,0,0.552483,0.109688,0,0,0,2157524,6141858,5096251,5781202,5601778,5865848
0.1575,10,10,90,0,0,0,0,0,0,0,0.348396,0.0346913,0,0,0,0,0.54673,0.0545781,0,0,0,2325456,6100248,5503007,5835035,5677821,5913454
0.16,10,10,90,0,0,0,0,0,0,0,0.347335,0.034555,0,0,0,0,0.54463,0.0544086,0,0,0,2233865,6024608,5474638,5733245,5655383,5943143
0.1625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5631091,6077225,5852394,5862397,5740094,5945844
0.165,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5644197,6115805,5882903,5895045,5791407,5998251
0.1675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5614921,6026494,5877161,5883958,5778139,5960456
0.17,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5665424,6173779,5924775,5973172,5768086,6034558
0.1725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5704261,6188564,5949364,5918253,5855053,6032959
0.175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5747849,6232116,5991926,5972842,5870582,6034698
0.1775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5787571,6329297,6021852,6007907,5928951,6110917
0.18,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5718765,6200541,5974472,5979509,5834398,6047924
0.1825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5779112,6246360,6033047,6034363,5945185,6137800
0.185,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5723087,6213518,5955038,5936318,5878927,6025061
0.1875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5747414,6208659,5950997,5967610,5861088,6021757
0.19,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5789519,6339316,6035333,5983655,5923773,6120549
0.1925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5756612,6284328,6033786,6015336,5942435,6131685
0.195,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5790337,6327293,6063470,6044536,5948038,6187394
0.1975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5772998,6338924,6099831,6110712,5982702,6185899
0.2,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5863440,6386764,6100828,6055682,5997002,6184538
0.2025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5801799,6255116,6088291,6106781,6015579,6182552
0.205,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5783473,6271905,6095116,6126214,5992979,6180809
0.2075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5732020,6285934,6081800,6120174,5933537,6182859
0.21,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5847881,6329377,6149704,6148766,6043118,6208857
0.2125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5718237,6395076,6138261,6137725,6070324,6204031
0.215,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5925608,6406574,6151014,6151274,6063820,6213077
0.2175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5873635,6285564,6156393,6158465,6079292,6247686
0.22,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5935148,6338012,6169264,6155616,6089051,6295742
0.2225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5894000,6395795,6197394,6186824,6096016,6269460
0.225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5961494,6381976,6171901,6156626,6046718,6286618
0.2275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5813816,6433112,6115841,6103447,5979268,6204001
0.23,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5911852,6343574,6139102,6127418,6058006,6204582
0.2325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5891604,6401243,6169940,6145990,6059512,6261389
0.235,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5965876,6318437,6159698,6151312,6078013,6230921
0.2375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5827833,6304332,6101683,6099163,5978154,6195799
0.24,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5930338,6497325,6163307,6151925,6029555,6237920
0.2425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6031914,6498487,6246850,6225631,6137872,6314424
0.245,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6082661,6528640,6279737,6268197,6180484,6346055
0.2475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5841373,6421912,6212017,6212923,6166578,6280184
0.25,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5951634,6571079,6240427,6241226,6170871,6302968
0.2525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6027790,6544679,6232720,6233123,6135834,6280101
0.255,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6092074,6452530,6261153,6251713,6202106,6305416
0.2575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5976156,6394734,6178264,6173871,6075618,6258295
0.26,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6053057,6449386,6234733,6213471,6136512,6324476
0.2625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5997387,6589572,6248998,6239130,6149168,6305246
0.265,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5815894,6576761,6268055,6306260,6157627,6343217
0.2675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6124608,6710564,6323574,6276581,6239188,6355088
0.27,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6095517,6462908,6252680,6274076,6160439,6323298
0.2725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6052467,6482536,6256537,6264007,6133366,6336169
0.275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6086076,6487827,6269820,6261250,6183413,6346554
0.2775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6130934,6460242,6285856,6268049,6215873,6335072
0.28,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6062218,6482758,6277158,6279730,6174717,6344841
0.2825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6131662,6586440,6310374,6285811,6194315,6402280
0.285,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6124921,6417147,6281550,6280919,6215496,6354873
0.2875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6050628,6576758,6289035,6279505,6152564,6388895
0.29,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6106604,6480063,6265450,6262058,6149148,6342783
0.2925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6118319,6448018,6261198,6242940,6168894,6320265
0.295,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6051185,6557950,6271335,6246513,6186172,6348922
0.2975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5996653,6474258,6284357,6286319,6191931,6367588
0.3,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6139225,6511357,6351798,6345680,6291741,6391836


==> data/sparse/geometric-independent-subsets/sigmas/n99_kn5_kf5_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317421,0.314525,0.312513,0.324964,2086727,2584102,2287149,2284132,2183197,2342140
0.005,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317421,0.314525,0.312513,0.324964,2139834,3872240,2462929,2278937,2184090,2379129
0.0075,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317399,0.314525,0.312513,0.324964,2147210,3037071,2370021,2268799,2231895,2329746
0.01,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317363,0.314525,0.312513,0.324964,2139197,2383700,2239221,2226820,2147829,2308025
0.0125,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317349,0.314525,0.312513,0.324964,2222021,2346349,2274815,2279392,2248394,2292840
0.015,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317287,0.314525,0.312513,0.324964,2216392,2324219,2272450,2276972,2229528,2293203
0.0175,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317261,0.314525,0.312513,0.324964,2227784,2495089,2299734,2293702,2247305,2311500
0.02,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317198,0.314525,0.312513,0.324964,2219134,2316788,2266974,2271802,2238273,2283383
0.0225,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317113,0.314525,0.312369,0.324964,2213762,2329988,2267127,2262099,2224569,2290296
0.025,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.316965,0.314525,0.311763,0.324964,2213156,2347551,2263347,2264884,2242276,2279077
0.0275,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.317002,0.314525,0.311763,0.324964,2078764,2290292,2207047,2233579,2133704,2260738
0.03,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.316908,0.314525,0.310403,0.324964,2128195,2310253,2247890,2256538,2225399,2287685
0.0325,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.316755,0.314525,0.310606,0.324964,2146887,2319907,2257364,2281173,2228932,2299678
0.035,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.316732,0.314525,0.310548,0.324964,2092223,2352976,2214013,2227631,2146752,2255074
0.0375,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.316717,0.314525,0.310722,0.324964,2129540,2336085,2261625,2250402,2228116,2307835
0.04,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.326903,0.3167,0.314525,0.310722,0.324964,2169083,2475561,2319580,2312660,2273337,2361395
0.0425,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.327124,0.316742,0.314668,0.310432,0.324964,2170667,2377560,2292460,2305755,2269678,2331253
0.045,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.327124,0.316702,0.314668,0.310287,0.324964,2245484,2718761,2402754,2325064,2297560,2443736
0.0475,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.327124,0.316683,0.314897,0.309968,0.324964,2160106,2579947,2305800,2278640,2224382,2335692
0.05,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299055,0.327124,0.316713,0.315011,0.310432,0.324964,2138818,2351223,2254179,2272847,2174929,2316281
0.0525,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299295,0.328117,0.316824,0.315011,0.310432,0.324964,2125778,2924998,2292121,2275076,2188887,2325537
0.055,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299355,0.328117,0.316831,0.315183,0.311301,0.325464,2175506,2334317,2277945,2284818,2244408,2306761
0.0575,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299654,0.329051,0.317053,0.315183,0.311301,0.325686,2158291,2467160,2269036,2267898,2193901,2320921
0.06,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299953,0.329545,0.317262,0.315183,0.311301,0.325686,2257951,2392040,2308975,2301624,2276439,2327774
0.0625,5,5,99,0,0,0,0,0,0,0.22871,0.22871,0.22871,0.22871,0.22871,0.22871,0.299953,0.330694,0.317326,0.315183,0.312109,0.326516,2239858,2376046,2299213,2304246,2265542,2321772
0.065,5,5,99,0,0,0,0,0,0,0.228335,0.22871,0.228692,0.22871,0.22871,0.22871,0.299953,0.330284,0.317325,0.315811,0.311532,0.326157,2237795,2384385,2313831,2311125,2272289,2335080
0.0675,5,5,99,0,0,0,0,0,0,0.228335,0.229086,0.228729,0.22871,0.22871,0.22871,0.300073,0.330667,0.317496,0.316211,0.311301,0.326157,2167982,2774908,2322160,2306383,2250805,2343400
0.07,5,5,99,0,0,0,0,0,0,0.228335,0.229086,0.228729,0.22871,0.22871,0.22871,0.300431,0.331349,0.31762,0.317747,0.311763,0.325464,2215916,2440758,2325798,2325933,2283396,2364057
0.0725,5,5,99,0,0,0,0,0,0,0.228335,0.229086,0.228729,0.22871,0.22871,0.22871,0.300431,0.331894,0.317672,0.317491,0.311763,0.325464,2130023,2364807,2242286,2230693,2164097,2319467
0.075,5,5,99,0,0,0,0,0,0,0.22871,0.22946,0.228785,0.22871,0.22871,0.22871,0.301355,0.332492,0.317812,0.317491,0.311907,0.32502,2125498,2333649,2234796,2248226,2147736,2295222
0.0775,5,5,99,0,0,0,0,0,0,0.228266,0.229086,0.228745,0.22871,0.22871,0.22871,0.302102,0.333198,0.317939,0.317491,0.312225,0.325519,2160485,2363392,2256259,2266902,2189404,2300794
0.08,5,5,99,0,0,0,0,0,0,0.228045,0.229086,0.228722,0.22871,0.22871,0.22871,0.302331,0.333198,0.317951,0.317491,0.312225,0.324603,2124803,2376072,2253560,2270299,2181350,2308212
0.0825,5,5,99,0,0,0,0,0,0,0.226544,0.22946,0.22864,0.22871,0.22871,0.22871,0.303342,0.333198,0.317849,0.316553,0.312225,0.325158,2136802,2388677,2225244,2204045,2161535,2295686
0.085,5,5,99,0,0,0,0,0,0,0.226057,0.229835,0.228602,0.22871,0.228488,0.22871,0.3037,0.333198,0.317724,0.316553,0.311416,0.325769,2131448,2364407,2220730,2193901,2164115,2251675
0.0875,5,5,99,0,0,0,0,0,0,0.225085,0.22946,0.228387,0.22871,0.228266,0.22871,0.302978,0.333848,0.317683,0.315884,0.31159,0.325769,2111956,2361053,2214401,2185801,2144000,2281017
0.09,5,5,99,0,0,0,0,0,0,0.225085,0.229835,0.228414,0.22871,0.228155,0.229086,0.302711,0.333983,0.317517,0.316241,0.309503,0.324936,2194946,3218594,2386759,2321216,2248145,2354350
0.0925,5,5,99,0,0,0,0,0,0,0.224599,0.229835,0.228072,0.228488,0.227295,0.229086,0.303353,0.333983,0.31714,0.316581,0.310055,0.323795,2236077,2554259,2379000,2352521,2318737,2392929
0.095,5,5,99,0,0,0,0,0,0,0.223249,0.229835,0.227611,0.227891,0.226809,0.229086,0.303475,0.334105,0.316933,0.316583,0.310175,0.322426,2252629,3109786,2412296,2412227,2273665,2451124
0.0975,5,5,99,0,0,0,0,0,0,0.222654,0.229835,0.227096,0.227516,0.226041,0.228045,0.304141,0.334807,0.316774,0.316583,0.310196,0.321321,2236079,2516364,2384190,2409924,2311482,2435540
0.1,5,5,99,0,0,0,0,0,0,0.222546,0.229835,0.22686,0.227405,0.225338,0.228002,0.302773,0.334807,0.316504,0.315242,0.310196,0.321448,2211755,2623603,2365038,2383888,2281926,2407748
0.1025,5,5,99,0,0,0,0,0,0,0.221574,0.229835,0.226528,0.226919,0.224757,0.22778,0.301348,0.334942,0.31646,0.315645,0.308687,0.321511,2140854,2405220,2256028,2219719,2208947,2264993
0.105,5,5,99,0,0,0,0,0,0,0.221574,0.229835,0.22586,0.22615,0.223296,0.227559,0.300974,0.334942,0.316244,0.315774,0.308784,0.321793,2184880,2435625,2341990,2369336,2273464,2396805
0.1075,5,5,99,0,0,0,0,0,0,0.220603,0.230209,0.225635,0.225948,0.223249,0.227295,0.300532,0.334942,0.316081,0.315018,0.308784,0.320959,2170826,2445389,2345688,2364946,2285070,2398483
0.11,5,5,99,0,0,0,0,0,0,0.219145,0.230583,0.225221,0.225822,0.222383,0.227074,0.297938,0.334942,0.315755,0.31564,0.308176,0.320355,2196127,2440872,2314478,2312644,2259331,2373214
0.1125,5,5,99,0,0,0,0,0,0,0.218659,0.230583,0.224989,0.22523,0.222169,0.227009,0.29721,0.335184,0.315674,0.31564,0.308758,0.31992,2257518,2480915,2365274,2365989,2308967,2399931
0.115,5,5,99,0,0,0,0,0,0,0.218173,0.230583,0.224678,0.22523,0.22158,0.226415,0.296931,0.335278,0.315432,0.315989,0.308878,0.319776,2231710,2496448,2378579,2371370,2344022,2415401
0.1175,5,5,99,0,0,0,0,0,0,0.217476,0.228045,0.224084,0.224746,0.221473,0.226104,0.296984,0.335278,0.315175,0.316105,0.309024,0.3203,2274524,2521765,2405077,2392232,2345048,2453711
0.12,5,5,99,0,0,0,0,0,0,0.217476,0.227934,0.22389,0.224589,0.22088,0.225931,0.297225,0.334577,0.315242,0.313433,0.309156,0.320656,2321672,2514166,2421116,2418832,2379735,2458320
0.1225,5,5,99,0,0,0,0,0,0,0.216885,0.227934,0.223443,0.224371,0.220183,0.225619,0.296453,0.334577,0.314991,0.314313,0.308495,0.320897,2314131,2536676,2419190,2413423,2374702,2452115
0.125,5,5,99,0,0,0,0,0,0,0,0.227713,0.200398,0.222114,0.218085,0.224806,0,0.334779,0.283267,0.311333,0.302972,0.319249,2309851,4432198,2670262,2492547,2433292,2537573
0.1275,5,5,99,0,0,0,0,0,0,0,0.227493,0.20003,0.222007,0.217349,0.224421,0,0.335021,0.283092,0.310764,0.30312,0.319473,2378898,4535708,2705293,2518800,2473556,2545749
0.13,5,5,99,0,0,0,0,0,0,0,0.227493,0.199759,0.221899,0.216972,0.224046,0,0.335021,0.283086,0.310956,0.303593,0.319473,2256062,4912255,2707554,2507590,2432317,2588799
0.1325,5,5,99,0,0,0,0,0,0,0,0.227493,0.199334,0.2212,0.216763,0.223614,0,0.33486,0.282826,0.310965,0.301762,0.319588,2301458,4650870,2903319,2576357,2499959,3068783
0.135,5,5,99,0,0,0,0,0,0,0,0.227053,0.198973,0.220503,0.216554,0.22345,0,0.335276,0.282688,0.311151,0.301762,0.318905,2434877,5651329,3216793,2617570,2566338,3843723
0.1375,5,5,99,0,0,0,0,0,0,0,0.226944,0.187555,0.21943,0.215007,0.223184,0,0.335411,0.266594,0.310349,0.297508,0.317131,2384390,6143791,3011086,2560244,2514178,2693496
0.14,5,5,99,0,0,0,0,0,0,0,0.226944,0.187224,0.218735,0.214904,0.222756,0,0.335411,0.266288,0.310349,0.296648,0.317128,2396492,4612256,2843388,2554832,2459147,2625746
0.1425,5,5,99,0,0,0,0,0,0,0,0.226834,0.186839,0.218629,0.214801,0.22233,0,0.335532,0.26606,0.311203,0.296797,0.317153,2413391,4860241,3088775,2579375,2522923,3753658
0.145,5,5,99,0,0,0,0,0,0,0,0.226834,0.186476,0.218147,0.213737,0.221956,0,0.335545,0.265687,0.311248,0.294554,0.317179,2422359,4837582,3021777,2657397,2538971,2818845
0.1475,5,5,99,0,0,0,0,0,0,0,0.226834,0.186227,0.217664,0.213365,0.221739,0,0.335666,0.265678,0.310539,0.292439,0.317294,2596748,7489050,4372164,4133578,3754196,4188920
0.15,5,5,99,0,0,0,0,0,0,0,0.226725,0.185938,0.217454,0.21295,0.221739,0,0.335787,0.265613,0.310631,0.290622,0.316195,2230871,4567576,3030891,2575509,2427630,3906093
0.1525,5,5,99,0,0,0,0,0,0,0,0.226615,0.174906,0.217245,0.209157,0.220785,0,0.335007,0.249669,0.30883,0.289918,0.316413,2264480,4686114,2896135,2466186,2407941,2610035
0.155,5,5,99,0,0,0,0,0,0,0,0.225806,0.174609,0.21714,0.209056,0.220773,0,0.333739,0.24949,0.308684,0.290028,0.316458,2300090,4603188,2886325,2486331,2407045,2617626
0.1575,5,5,99,0,0,0,0,0,0,0,0.225325,0.174252,0.21714,0.208855,0.22056,0,0.332887,0.249111,0.307879,0.290215,0.316167,2374339,4709260,2963256,2573282,2513571,2679118
0.16,5,5,99,0,0,0,0,0,0,0,0.224844,0.174056,0.216579,0.208754,0.220315,0,0.332046,0.249112,0.307805,0.290281,0.316649,2397320,4656801,2966323,2586661,2511903,2688414
0.1625,5,5,99,0,0,0,0,0,0,0,0.224254,0.152065,0.213225,0,0.21978,0,0.331327,0.218375,0.308217,0,0.315933,2353395,4723689,3179199,2592338,2521032,4572431
0.165,5,5,99,0,0,0,0,0,0,0,0.223931,0.151849,0.212542,0,0.219628,0,0.331694,0.218327,0.308319,0,0.315277,2461755,4804529,3196660,2601600,2549024,4496830
0.1675,5,5,99,0,0,0,0,0,0,0,0.223823,0.151675,0.21244,0,0.219361,0,0.331789,0.218191,0.308472,0,0.315099,2403119,4739642,3211308,2618215,2499557,4642388
0.17,5,5,99,0,0,0,0,0,0,0,0.223716,0.141244,0.21186,0,0.218884,0,0.331884,0.203745,0.308704,0,0.314471,2440357,4737909,3284128,2652787,2536754,4503557
0.1725,5,5,99,0,0,0,0,0,0,0,0.223608,0.140966,0.211281,0,0.217949,0,0.331342,0.203398,0.306908,0,0.313981,2367811,4740409,3249413,2561153,2490434,4483516
0.175,5,5,99,0,0,0,0,0,0,0,0.223394,0.140816,0.211079,0,0.217723,0,0.331587,0.203392,0.306152,0,0.313864,2421481,4736264,3265071,2614752,2526355,4431347
0.1775,5,5,99,0,0,0,0,0,0,0,0.223394,0.130106,0.210401,0,0.217726,0,0.331587,0.188025,0.305372,0,0.313498,2368691,4754535,3376739,2659715,2537556,4482660
0.18,5,5,99,0,0,0,0,0,0,0,0.222915,0.129749,0.209924,0,0.217062,0,0.330744,0.187707,0.30437,0,0.312745,2370305,4715202,3317550,2644989,2519120,4419069
0.1825,5,5,99,0,0,0,0,0,0,0,0.222808,0.118721,0.206946,0,0.216554,0,0.330949,0.17223,0.283881,0,0.313032,2420458,4712322,3437315,2649589,2501830,4537398
0.185,5,5,99,0,0,0,0,0,0,0,0.222701,0.118565,0.20647,0,0.216346,0,0.331017,0.172056,0.282881,0,0.313149,2358823,4709102,3428381,2579871,2510508,4540676
0.1875,5,5,99,0,0,0,0,0,0,0,0.222275,0.107534,0,0,0.214457,0,0.331833,0.155728,0,0,0.309083,2464045,4806530,3625165,2847786,2582390,4624275
0.19,5,5,99,0,0,0,0,0,0,0,0.221797,0.0964152,0,0,0.212857,0,0.330965,0.139234,0,0,0.307452,2469879,7057648,4046807,4393559,2582973,4638902
0.1925,5,5,99,0,0,0,0,0,0,0,0.221691,0.0860255,0,0,0.212857,0,0.331114,0.125012,0,0,0.306927,2399762,4805925,3775515,4466314,2575395,4585290
0.195,5,5,99,0,0,0,0,0,0,0,0.221691,0.0750807,0,0,0.211804,0,0.331114,0.109151,0,0,0.306024,2514925,5261711,3914897,4513814,2556844,4565625
0.1975,5,5,99,0,0,0,0,0,0,0,0.221691,0.064069,0,0,0.207126,0,0.331278,0.0934941,0,0,0.302619,2506180,5878075,4092325,4494155,2710492,4654866
0.2,5,5,99,0,0,0,0,0,0,0,0.221691,0.0639634,0,0,0.207224,0,0.331278,0.0933258,0,0,0.302658,2522446,4962915,4094199,4570380,2953204,4684468
0.2025,5,5,99,0,0,0,0,0,0,0,0.22148,0.0533525,0,0,0,0,0.33136,0.0782696,0,0,0,2489112,4624862,4012740,4453370,2659043,4522879
0.205,5,5,99,0,0,0,0,0,0,0,0.221374,0.0429619,0,0,0,0,0.331455,0.0629395,0,0,0,2546314,4681996,4150051,4507361,4347256,4569812
0.2075,5,5,99,0,0,0,0,0,0,0,0.221374,0.0324154,0,0,0,0,0.331455,0.0476973,0,0,0,2505724,4675327,4232830,4520017,4403669,4568416
0.21,5,5,99,0,0,0,0,0,0,0,0.221268,0.0217078,0,0,0,0,0.331524,0.0323653,0,0,0,2468995,4742052,4265273,4443872,4293291,4506259
0.2125,5,5,99,0,0,0,0,0,0,0,0.220476,0.0216631,0,0,0,0,0.330916,0.0323407,0,0,0,2511718,4672443,4308368,4481628,4392243,4544072
0.215,5,5,99,0,0,0,0,0,0,0,0.22,0.0216342,0,0,0,0,0.330116,0.0323321,0,0,0,2574059,4714215,4313753,4500221,4404287,4549021
0.2175,5,5,99,0,0,0,0,0,0,0,0.219211,0.0216135,0,0,0,0,0.329602,0.0323134,0,0,0,2577107,4649277,4319447,4494337,4399411,4559848
0.22,5,5,99,0,0,0,0,0,0,0,0.219211,0.0215846,0,0,0,0,0.329602,0.0322949,0,0,0,2515231,4711174,4337354,4537961,4433188,4568146
0.2225,5,5,99,0,0,0,0,0,0,0,0.218735,0.0215659,0,0,0,0,0.328773,0.0322509,0,0,0,2614736,4690647,4365598,4549589,4468162,4605202
0.225,5,5,99,0,0,0,0,0,0,0,0.218735,0.0215609,0,0,0,0,0.328773,0.0322567,0,0,0,2504233,4761119,4355169,4532248,4439556,4609207
0.2275,5,5,99,0,0,0,0,0,0,0,0.21826,0.0215371,0,0,0,0,0.328009,0.0322185,0,0,0,2524104,4862162,4384047,4540687,4486528,4618057
0.23,5,5,99,0,0,0,0,0,0,0,0.218052,0.0215029,0,0,0,0,0.328463,0.032185,0,0,0,2526801,4773755,4361998,4509427,4476296,4626015
0.2325,5,5,99,0,0,0,0,0,0,0,0.218052,0.0214979,0,0,0,0,0.328476,0.0321921,0,0,0,2534962,5108944,4348563,4496006,4391414,4593293
0.235,5,5,99,0,0,0,0,0,0,0,0.217949,0.0214689,0,0,0,0,0.328493,0.0321665,0,0,0,2598480,5123356,4403176,4564760,4479314,4638912
0.2375,5,5,99,0,0,0,0,0,0,0,0.217949,0.0214689,0,0,0,0,0.328586,0.0321724,0,0,0,2659803,4823543,4446237,4603031,4522590,4644198
0.24,5,5,99,0,0,0,0,0,0,0,0.218216,0.0214584,0,0,0,0,0.328805,0.0321745,0,0,0,2539794,5166134,4366192,4497823,4416127,4613147
0.2425,5,5,99,0,0,0,0,0,0,0,0.217906,0.0214191,0,0,0,0,0.328972,0.0321421,0,0,0,2597223,4725678,4340313,4524010,4411016,4586348
0.245,5,5,99,0,0,0,0,0,0,0,0.217906,0.0214191,0,0,0,0,0.329012,0.0321441,0,0,0,2584218,4668577,4356712,4542177,4452595,4581245
0.2475,5,5,99,0,0,0,0,0,0,0,0.218009,0.0214055,0,0,0,0,0.329228,0.0321322,0,0,0,2554546,4632256,4314798,4484125,4380317,4551150
0.25,5,5,99,0,0,0,0,0,0,0,0.217227,0.0213613,0,0,0,0,0.328417,0.0320564,0,0,0,2594268,4695454,4363555,4548725,4452282,4600475
0.2525,5,5,99,0,0,0,0,0,0,0,0.217124,0.0213036,0,0,0,0,0.328513,0.0319696,0,0,0,2670109,4782167,4353650,4509361,4455956,4582281
0.255,5,5,99,0,0,0,0,0,0,0,0.217124,0.0108562,0,0,0,0,0.328513,0.0164256,0,0,0,2603614,4667210,4450287,4551529,4457518,4611345
0.2575,5,5,99,0,0,0,0,0,0,0,0.216919,0.0108459,0,0,0,0,0.328732,0.0164366,0,0,0,2611336,4798789,4507396,4580943,4519302,4656046
0.26,5,5,99,0,0,0,0,0,0,0,0.216446,0.0108223,0,0,0,0,0.327834,0.0163917,0,0,0,2650773,4757776,4513169,4581976,4537395,4660991
0.2625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4415814,4727773,4613953,4627556,4561858,4657210
0.265,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4438398,4705212,4553409,4542352,4523701,4556842
0.2675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4423958,4821870,4570408,4557163,4498948,4595868
0.27,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4493278,4748014,4609040,4583112,4532286,4670029
0.2725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4301035,4743427,4564327,4579483,4455641,4663144
0.275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4315007,4748304,4556891,4582806,4481462,4612516
0.2775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4476631,4752921,4622361,4610768,4566066,4663930
0.28,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4404363,4676122,4577332,4593035,4525130,4632049
0.2825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4368676,4761137,4570156,4578776,4501822,4628477
0.285,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4524438,4935773,4723810,4755179,4620386,4790889
0.2875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4510985,4916445,4672556,4621710,4600929,4728468
0.29,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4518623,4774441,4635258,4640649,4542122,4672806
0.2925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4474312,4741690,4621741,4635853,4553979,4677861
0.295,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4513523,4845516,4655607,4627635,4592253,4683758
0.2975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4497084,4841680,4674279,4658733,4602618,4724848
0.3,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4464479,4816361,4623834,4624476,4543900,4673612


==> data/sparse/geometric-subset-join/sigmas/n63_kn500_kf500_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.515617,0.998464,0.757245,0.858679,0.537634,0.870456,0.66649,0.999975,0.85311,0.949032,0.68923,0.955403,83029241,551131012,250932508,191230328,109933807,298042566
0.005,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.515617,0.998464,0.757245,0.858679,0.537634,0.870456,0.66649,0.999975,0.85311,0.949032,0.68923,0.955403,81966888,560154820,250411415,188143174,107913585,301729006
0.0075,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.515617,0.998464,0.757245,0.858679,0.537634,0.870456,0.66649,0.999975,0.85311,0.949032,0.68923,0.955403,81552231,545324207,249274066,187083589,107918210,296126680
0.01,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.515617,0.998464,0.757245,0.858679,0.537634,0.870456,0.66649,0.999975,0.85311,0.949032,0.68923,0.955403,82036498,550700762,248887168,188113965,108451552,295335562
0.0125,500,500,63,0.301587,0.952381,0.581746,0.619048,0.31746,0.634921,0.515617,0.998464,0.763646,0.858679,0.537634,0.870456,0.66649,0.999975,0.855339,0.949032,0.68923,0.955403,82123557,549213250,238470023,177608546,85579448,299849075
0.015,500,500,63,0.301587,0.952381,0.598413,0.619048,0.31746,0.634921,0.515617,0.998464,0.781388,0.858679,0.537634,0.870456,0.66649,0.999975,0.869784,0.949032,0.68923,0.955403,81827918,545743651,234237329,177628459,85197824,290757339
0.0175,500,500,63,0.301587,0.952381,0.598413,0.619048,0.31746,0.634921,0.515617,0.998464,0.781388,0.858679,0.537634,0.870456,0.66649,0.999975,0.869784,0.949032,0.68923,0.955403,81952362,545971235,234204425,177512216,85402751,290893531
0.02,500,500,63,0.301587,0.952381,0.597619,0.619048,0.31746,0.634921,0.515617,0.998464,0.781311,0.858679,0.537634,0.870456,0.66649,0.999975,0.86978,0.949032,0.68923,0.955403,82005767,562437226,237347328,178069162,87211733,290715445
0.0225,500,500,63,0.301587,0.952381,0.613492,0.619048,0.31746,0.634921,0.515617,0.998464,0.797952,0.858679,0.537634,0.870456,0.66649,0.999975,0.883089,0.949032,0.68923,0.955403,83305774,554220418,233068443,113447278,86830777,294971440
0.025,500,500,63,0.301587,0.952381,0.613492,0.619048,0.31746,0.634921,0.515617,0.998464,0.797952,0.858679,0.537634,0.870456,0.66649,0.999975,0.883089,0.949032,0.68923,0.955403,81906485,554110983,231784384,113765653,86816664,294957431
0.0275,500,500,63,0.301587,0.952381,0.613492,0.619048,0.31746,0.634921,0.515617,0.998464,0.797952,0.858679,0.537634,0.870456,0.66649,0.999975,0.883089,0.949032,0.68923,0.955403,82050168,552875640,232468026,113188614,87031842,293229126
0.03,500,500,63,0.301587,0.952381,0.629365,0.634921,0.31746,0.650794,0.515617,0.998464,0.814081,0.870456,0.537634,0.88172,0.66649,0.999975,0.895604,0.955403,0.68923,0.96122,81900924,545310461,217115869,110404034,85091044,285161267
0.0325,500,500,63,0.301587,0.952381,0.629365,0.634921,0.31746,0.650794,0.515617,0.998464,0.814081,0.870456,0.537634,0.88172,0.66649,0.999975,0.895604,0.955403,0.68923,0.96122,81719676,542214142,217572903,110355300,84763587,289573194
0.035,500,500,63,0.301587,0.952381,0.629365,0.634921,0.31746,0.650794,0.515617,0.998464,0.814081,0.870456,0.537634,0.88172,0.66649,0.999975,0.895604,0.955403,0.68923,0.96122,83069212,553252798,220161868,110691443,86861182,290330260
0.0375,500,500,63,0.301587,0.952381,0.629365,0.634921,0.31746,0.650794,0.515617,0.998464,0.814081,0.870456,0.537634,0.88172,0.66649,0.999975,0.895604,0.955403,0.68923,0.96122,82981416,552124874,219232981,110530157,86732643,289926229
0.04,500,500,63,0.301587,0.952381,0.614286,0.634921,0.31746,0.650794,0.515617,0.998464,0.798029,0.870456,0.537634,0.88172,0.66649,0.999975,0.882614,0.955403,0.68923,0.96122,83093087,553110931,224490638,112955271,87224004,296168866
0.0425,500,500,63,0.301587,0.952381,0.599206,0.634921,0.31746,0.650794,0.515617,0.998464,0.792192,0.870456,0.537634,0.88172,0.66649,0.999975,0.880677,0.955403,0.68923,0.96122,83496730,551807797,225299027,112740082,100556097,295695655
0.045,500,500,63,0.301587,0.952381,0.584127,0.619048,0.31746,0.650794,0.515617,0.998464,0.776626,0.858679,0.537634,0.88172,0.66649,0.999975,0.868452,0.949032,0.68923,0.96122,83578116,551207793,227780495,111015389,99815367,296710336
0.0475,500,500,63,0,0.952381,0.519841,0.619048,0.31746,0.634921,0,0.998464,0.710497,0.858679,0.537634,0.870456,0,0.999975,0.805959,0.949032,0.68923,0.955403,83782581,538617603,219824656,177386195,101753308,290317060
0.05,500,500,63,0,0.952381,0.44127,0.31746,0.301587,0.619048,0,0.998464,0.627343,0.537634,0.515617,0.858679,0,0.999975,0.729294,0.68923,0.66649,0.949032,83705636,528442538,224907423,182025693,103287159,347794833
0.0525,500,500,63,0,0.936508,0.346032,0.31746,0.301587,0.333333,0,0.996928,0.517307,0.537634,0.515617,0.55914,0,0.999899,0.618297,0.68923,0.66649,0.710911,83770375,514798780,235719432,187959077,106513540,349287619
0.055,500,500,63,0,0.634921,0.297619,0.31746,0,0.31746,0,0.870456,0.465822,0.537634,0,0.537634,0,0.955403,0.566927,0.68923,0,0.68923,101725561,509005797,241274674,191984844,172529995,388848284
0.0575,500,500,63,0,0.619048,0.26746,0.31746,0,0.31746,0,0.858679,0.434204,0.537634,0,0.537634,0,0.949032,0.541713,0.68923,0,0.68923,116739467,500018572,270901152,192449809,175816075,401176831
0.06,500,500,63,0,0.619048,0.205556,0.31746,0,0.31746,0,0.858679,0.338607,0.537634,0,0.537634,0,0.949032,0.426475,0.68923,0,0.68923,120749216,403414138,271950578,190223026,176500343,389606999
0.0625,500,500,63,0,0.619048,0.173016,0,0,0.31746,0,0.858679,0.283769,0,0,0.537634,0,0.949032,0.356468,0,0,0.68923,112178819,414075898,279883785,189978937,176662021,384510883
0.065,500,500,63,0,0.31746,0.109524,0,0,0.301587,0,0.537634,0.18597,0,0,0.515617,0,0.68923,0.238956,0,0,0.66649,163960915,581485942,332939732,382390147,181575075,387709005
0.0675,500,500,63,0,0.31746,0.0785714,0,0,0,0,0.537634,0.133308,0,0,0,0,0.68923,0.17117,0,0,0,160151545,406065647,329324080,375529319,181681319,386917197
0.07,500,500,63,0,0.31746,0.047619,0,0,0,0,0.537634,0.0806452,0,0,0,0,0.68923,0.103384,0,0,0,167433014,409165452,348766753,374493978,357199979,383913083
0.0725,500,500,63,0,0.31746,0.047619,0,0,0,0,0.537634,0.0806452,0,0,0,0,0.68923,0.103384,0,0,0,166263260,399090257,344992585,373783606,354592776,381155290
0.075,500,500,63,0,0.31746,0.031746,0,0,0,0,0.537634,0.0537634,0,0,0,0,0.68923,0.068923,0,0,0,160983432,395857817,350141817,368615739,347610918,377497044
0.0775,500,500,63,0,0.31746,0.015873,0,0,0,0,0.537634,0.0268817,0,0,0,0,0.68923,0.0344615,0,0,0,176891229,388977326,358279073,367539526,354726964,375626443
0.08,500,500,63,0,0.31746,0.015873,0,0,0,0,0.537634,0.0268817,0,0,0,0,0.68923,0.0344615,0,0,0,174566310,381270296,353848714,364283009,349799113,371519068
0.0825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,327045580,385224043,358261392,355001189,349293316,368167136
0.085,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,323974953,379428671,353770884,352245937,343569088,359806486
0.0875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,321785613,373485351,352343593,352705832,343124349,357686682
0.09,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,324824553,373407901,351644164,349572669,341818526,362736062
0.0925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,327038858,380775114,354290036,349409167,344639783,366747967
0.095,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,327794238,388740579,357397670,354900398,345072130,364036861
0.0975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,321378466,384332108,355660962,357030692,343547079,367268336
0.1,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,320896022,388055507,353733142,351395788,345772829,363957016
0.1025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,318320846,389861702,355883865,357348045,343535431,366778857
0.105,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,318025777,394802539,357418089,356503554,346548060,366754184
0.1075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,323435666,412022007,366505460,365423188,351872299,372603149
0.11,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,327967864,417992791,374936057,372087511,355699188,393431088
0.1125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,320888518,419296411,376041943,372359369,360301046,393167232
0.115,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,322023831,433915572,382884575,383485999,359327200,389999847
0.1175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,337013627,445613603,387581349,384305112,364057369,395861894
0.12,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,335684293,452304267,390317615,385204059,365557777,408082101
0.1225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,339448375,454307493,394876249,388948152,366709950,412342953
0.125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,334240468,477575824,396871244,391553715,371273108,420231809
0.1275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,338527647,481774462,401319103,395070809,368246241,409564530
0.13,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,341989085,490843417,408107140,405105205,377570925,416869337
0.1325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,346160243,511136391,418369876,411917651,392134082,435695238
0.135,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,364366706,529548905,424367336,412601706,393878081,436284698
0.1375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,364163847,543243615,429996243,432479010,402888470,447814837
0.14,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,359250322,546150322,435522084,435981930,403572793,463630410
0.1425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,368215493,534507194,441647031,443148931,402465049,470899287
0.145,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,376385721,539235177,448849420,439127912,408671823,468115124
0.1475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,364618841,561594246,451207008,452026466,408629314,471984186
0.15,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,369575199,555992576,457918981,461007631,411719936,484917272
0.1525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,377698774,563364606,466667257,469096694,412156675,494569883
0.155,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,375816454,542823810,474146806,481820936,420374682,502591303
0.1575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,373985579,565706639,476509921,476805763,422281285,501311190
0.16,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,380537889,582501388,484611725,483142902,430571322,521566048
0.1625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,394960646,586441400,491041495,491152572,435576911,522097928
0.165,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,399813744,590341401,503043097,500322304,459368354,532338713
0.1675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,408178303,605074156,511677727,504214183,469012199,550434806
0.17,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,420937229,618125860,524040576,516898243,488133144,559819834
0.1725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,437263801,622148000,532894944,529456752,492177823,576103195
0.175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,436424962,641646408,542064282,538013908,489477592,588832480
0.1775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,452853029,679255834,551272490,548653885,487011977,585470158
0.18,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,459309010,662554174,556154224,553492145,502212150,591970784
0.1825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,470788294,667444617,566769923,567590045,513174986,592280403
0.185,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,458331095,669528544,575578208,575729070,517499761,619564009
0.1875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,466462127,672107289,580948324,589899117,524217767,608151081
0.19,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,465076585,685648811,595738497,593848804,551300095,634017154
0.1925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,457054474,681869330,604951664,601904769,553994675,651387451
0.195,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,468203795,690051491,615813483,611756054,573012734,658997922
0.1975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,486108557,707621111,622114943,621452841,583821913,661208649
0.2,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,476646549,739956208,633645735,645541025,597308618,669139985
0.2025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,504885402,750581337,651772423,654714254,614470506,685718970
0.205,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,509921634,749915634,665247667,660789778,618283037,715973923
0.2075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,507723518,754112540,671163612,672012495,632894237,726297206
0.21,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,524452484,788270861,695912347,685197816,645057808,766533849
0.2125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,548239171,816177545,710819239,692604076,663854575,784662096
0.215,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,553674590,873504659,724748351,707081650,667637187,793312782
0.2175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,572140344,872246380,733833210,717557946,693702629,787915851
0.22,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,582224555,883625126,749480153,729959566,707505561,816248059
0.2225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,597099468,935962205,769278213,761020662,707379603,833443874
0.225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,624125671,974925154,780340950,769222228,714266535,841525213
0.2275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,629968186,1008957191,800172026,788615482,737808005,868056367
0.23,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,634902497,1045636160,813240174,795862555,754266073,850251531
0.2325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,658037160,1073909052,826863850,821318156,747925738,862209098
0.235,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,654180956,1106971876,848026964,836648827,770766044,888102544
0.2375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,662173824,1135019752,863464569,833104449,798871726,919598138
0.24,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,668722945,1178183906,877772242,856023478,817140213,936097801
0.2425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,671889639,1218833577,897715979,863801305,823701321,972267051
0.245,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,676598910,1231113720,913025347,912757624,812361694,1004219508
0.2475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,692997075,1256400210,933480917,914087214,834858046,1022502422
0.25,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,715528220,1288012123,949482893,945161793,843607975,1033757423
0.2525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,731836927,1286900011,966136056,969238520,867238337,1038446520
0.255,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,734394737,1319939344,986391389,989351853,889463654,1074647562
0.2575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,734726631,1355143029,1004674816,997800343,900276022,1090855070
0.26,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,736164888,1374912905,1030017897,995040603,906950559,1126718974
0.2625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,771580352,1404315455,1054134287,1013431644,942128870,1148138136
0.265,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,783754040,1414491670,1059256179,1036479567,944834808,1157730557
0.2675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,809986870,1433965448,1074970941,1057498076,967534817,1168485178
0.27,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,820756647,1433162959,1102844015,1063341375,997280272,1199445907
0.2725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,820420299,1459348848,1117938228,1105317490,992208155,1227749771
0.275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,847507501,1516162084,1146148873,1136535600,998798993,1273747053
0.2775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,868664800,1634338225,1167283062,1152952369,1024760639,1289537142
0.28,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,894935314,1700422206,1185753645,1172158295,1051593633,1278907431
0.2825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,899401853,1727403216,1218390683,1170818968,1078298388,1341030847
0.285,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,917355246,1757196588,1237372613,1213290231,1073328506,1345169267
0.2875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,923740496,1759962599,1262877853,1263440367,1105053266,1389036659
0.29,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,912623241,1825738616,1290564136,1312910054,1126823423,1403851026
0.2925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,931929700,1839334599,1324191022,1348876332,1138044523,1441913708
0.295,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,959713647,1836808776,1347776114,1370742072,1162987797,1490878420
0.2975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,976963601,1904064556,1370978641,1373022489,1158938456,1491975507
0.3,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,990204820,1970739730,1371083500,1360910437,1190548567,1522118918


==> data/sparse/geometric-subset-join/sigmas/n81_kn15_kf15_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,15,15,81,0,0.320988,0.176543,0.320988,0,0.320988,0,0.530135,0.291574,0.530135,0,0.530135,0,0.662843,0.364192,0.66124,0,0.662101,798421554,2217839811,1498485351,1298163197,963723073,2018845361
0.005,15,15,81,0,0.320988,0.176543,0.320988,0,0.320988,0,0.53057,0.291619,0.529943,0,0.530135,0,0.662894,0.364279,0.661306,0,0.662283,784344532,2177120127,1488990206,1297675170,949083882,2016227916
0.0075,15,15,81,0,0.320988,0.176543,0.320988,0,0.320988,0,0.532125,0.291996,0.530135,0,0.530788,0,0.665007,0.364842,0.662218,0,0.663168,792991087,2208209630,1491181917,1276371816,953305153,2011557340
0.01,15,15,81,0,0.320988,0.176543,0.320988,0,0.320988,0,0.533471,0.292399,0.530478,0,0.53125,0,0.666741,0.365315,0.662204,0,0.664087,782639959,2195331093,1476027928,1247829659,934265476,2026445523
0.0125,15,15,81,0,0.320988,0.176543,0.320988,0,0.320988,0,0.535462,0.292781,0.530941,0,0.531959,0,0.669333,0.365641,0.662536,0,0.664646,787434443,2133379288,1462799258,1255550167,939227664,1983342480
0.015,15,15,81,0,0.320988,0.175309,0.308642,0,0.320988,0,0.535744,0.291584,0.517213,0,0.531546,0,0.669179,0.364538,0.649736,0,0.663196,587338361,2099722301,1376091644,983845256,893528219,1939810058
0.0175,15,15,81,0,0.320988,0.175309,0.308642,0,0.320988,0,0.535997,0.291776,0.517456,0,0.531871,0,0.669261,0.364635,0.649966,0,0.663565,599695101,2127976172,1395932448,1028911147,890960297,1969136679
0.02,15,15,81,0,0.320988,0.175309,0.308642,0,0.320988,0,0.536474,0.291666,0.517055,0,0.531897,0,0.669604,0.364272,0.649261,0,0.663433,644333785,2087698433,1416459347,1039721141,886968840,1991349420
0.0225,15,15,81,0,0.320988,0.175309,0.308642,0,0.320988,0,0.536504,0.291622,0.51625,0,0.53173,0,0.66935,0.364056,0.647613,0,0.662753,648009523,2087596623,1393458315,1010681666,883464017,1985200117
0.025,15,15,81,0,0.320988,0.175309,0.308642,0,0.320988,0,0.536534,0.291533,0.515632,0,0.532057,0,0.669236,0.363807,0.646461,0,0.662675,648079921,2132430255,1423915646,1129362437,886722682,1984479454
0.0275,15,15,81,0,0.320988,0.143827,0,0,0.320988,0,0.536371,0.238864,0,0,0.531263,0,0.668594,0.297694,0,0,0.661522,636892314,2111577995,1510040869,1873173763,868769597,1975916474
0.03,15,15,81,0,0.320988,0.143827,0,0,0.320988,0,0.536208,0.23884,0,0,0.531263,0,0.667964,0.297612,0,0,0.661522,634699187,2146564072,1522719498,1843879128,882773398,2002908860
0.0325,15,15,81,0,0.320988,0.143827,0,0,0.320988,0,0.536013,0.238715,0,0,0.531263,0,0.667583,0.29734,0,0,0.661367,635231077,2136260820,1524803943,1882518928,885644438,1995767503
0.035,15,15,81,0,0.320988,0.144444,0,0,0.320988,0,0.535654,0.239448,0,0,0.531968,0,0.666726,0.298035,0,0,0.661595,769777505,2135309942,1517157903,1841451702,933108676,1944440709
0.0375,15,15,81,0,0.320988,0.128395,0,0,0.320988,0,0.53546,0.212971,0,0,0.531693,0,0.666283,0.265055,0,0,0.66165,776085306,2129453958,1575695896,1921343588,925068914,1971828328
0.04,15,15,81,0,0.320988,0.128395,0,0,0.320988,0,0.53504,0.21288,0,0,0.531535,0,0.665643,0.264914,0,0,0.661979,756774499,2120721468,1582520351,1889328584,937191832,1953668823
0.0425,15,15,81,0,0.320988,0.128395,0,0,0.320988,0,0.53504,0.212795,0,0,0.531315,0,0.665685,0.264801,0,0,0.661781,736763544,2153614263,1543668050,1881735128,903689164,1934600576
0.045,15,15,81,0,0.320988,0.128395,0,0,0.320988,0,0.534425,0.212528,0,0,0.53112,0,0.664511,0.264348,0,0,0.660898,721812906,2138425869,1560569546,1850917440,907012569,1955157375
0.0475,15,15,81,0,0.320988,0.128395,0,0,0.320988,0,0.534425,0.212432,0,0,0.530689,0,0.664511,0.264206,0,0,0.659305,729686322,2150997212,1567369467,1847152378,904413277,1958326794
0.05,15,15,81,0,0.320988,0.112346,0,0,0.320988,0,0.534229,0.185927,0,0,0.530075,0,0.664062,0.231293,0,0,0.65822,713673870,2125024757,1608391437,1884644109,915870676,1955498515
0.0525,15,15,81,0,0.320988,0.0962963,0,0,0.320988,0,0.533809,0.159433,0,0,0.529486,0,0.663228,0.198295,0,0,0.656957,703445340,2139439649,1657477539,1884188367,1405354841,1972215235
0.055,15,15,81,0,0.320988,0.0962963,0,0,0.320988,0,0.533389,0.159234,0,0,0.529043,0,0.662701,0.19799,0,0,0.656589,701640780,2203449376,1677700294,1890570533,1419478895,1945109688
0.0575,15,15,81,0,0.320988,0.0641975,0,0,0,0,0.533417,0.106068,0,0,0,0,0.662547,0.131824,0,0,0,819221822,2420043938,1879856506,1910501753,1772827504,2033834884
0.06,15,15,81,0,0.320988,0.0320988,0,0,0,0,0.532997,0.052991,0,0,0,0,0.661818,0.0657165,0,0,0,752415636,2412796825,1863072675,1913374464,1803479455,1974760559
0.0625,15,15,81,0,0.320988,0.0320988,0,0,0,0,0.532801,0.0529702,0,0,0,0,0.661354,0.0656846,0,0,0,693733285,2381736890,1814185357,1869744080,1763332131,1901190793
0.065,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1530350214,1987285334,1804965564,1804621162,1694130100,1898625799
0.0675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1527745333,1974988813,1783727178,1787027552,1681605742,1875613413
0.07,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1461526570,1961759554,1744027669,1742716614,1694967258,1831865841
0.0725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1468428195,1959411193,1730259204,1726493011,1665393783,1823513721
0.075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1462368558,1906553897,1717375143,1728612864,1667687956,1788285149
0.0775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1359905291,1899522837,1668797446,1699950606,1582568055,1749700836
0.08,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1346620550,1899516354,1652947908,1696258322,1574989563,1743464647
0.0825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1326726361,1936711020,1653199747,1653167877,1602402248,1737614422
0.085,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1413757140,1885231324,1635895640,1646691664,1558196983,1702942328
0.0875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1405641982,1883903656,1635200844,1607121525,1557426331,1720741193
0.09,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1410432246,1854706602,1634724065,1603904309,1554371883,1727333774
0.0925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1391824717,1838051323,1625214992,1624063300,1512596355,1707306391
0.095,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1385379869,1801782506,1612209357,1605559866,1499485014,1733101348
0.0975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1366615875,1859394554,1621563516,1624153674,1489486896,1751712320
0.1,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1382817451,1858045193,1639893645,1641132870,1505614100,1765186187
0.1025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1446953827,1924734939,1671430837,1659225123,1542228114,1784197843
0.105,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1429332780,1970207104,1677506051,1685108752,1534627429,1792577294
0.1075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1437332700,1930645889,1680523020,1640455584,1610844922,1761234157
0.11,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1474898877,1923456971,1690053362,1670355087,1546341825,1787711777
0.1125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1339253095,1888160251,1697530339,1688700078,1591852000,1827593399
0.115,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1356253766,1935717990,1713031153,1737456577,1530475372,1844323682
0.1175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1370608895,1956811855,1737019316,1742870877,1548038110,1897322462
0.12,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1388905577,2005826654,1731474018,1741119098,1553051142,1856056717
0.1225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1386939118,2010907842,1749294479,1750055728,1604057734,1892539038
0.125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1436276033,2107846879,1778864198,1789801848,1589248786,1884333058
0.1275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1466883552,2135206963,1797014282,1780508892,1596246114,1920144938
0.13,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1493566950,2173442089,1818967600,1813659292,1605026411,2010419657
0.1325,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1455079502,2152823559,1835368739,1823691991,1602038406,2009753069
0.135,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1439992522,2276770785,1865427236,1836052882,1618195641,1999832225
0.1375,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1452265383,2316874263,1883615853,1835054697,1682062767,2014529218
0.14,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1477610084,2307865343,1905958856,1846426891,1787439305,2014653003
0.1425,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1512219915,2348937744,1898248457,1824883171,1750321674,2021395959
0.145,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1511035956,2278612307,1872996354,1827087548,1694398566,2034547403
0.1475,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1493919511,2223229706,1864911468,1778195560,1671310663,2032902207
0.15,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1503513103,2267652550,1900280660,1798561749,1726672892,2048707562
0.1525,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1521383848,2255913898,1892333040,1788478440,1698163685,2052696328
0.155,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1492288509,2274379599,1912145636,1849559412,1727891797,2102733070
0.1575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1517702986,2237401801,1933857128,1887553035,1764061206,2092585747
0.16,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1520111415,2260624685,1935054757,1900966058,1743586595,2109224744
0.1625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1601022484,2273507412,1931927361,1916989219,1689426712,2119033276
0.165,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1606621265,2319559701,1948440154,1969234858,1732339806,2100882223
0.1675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1598941270,2403802529,1974236880,1997109088,1728105980,2183994812
0.17,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1555855609,2362755768,1976732313,1943518646,1720773395,2224705898
0.1725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1581854857,2435030629,1998536061,1992020912,1731547484,2214167467
0.175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1588071867,2482381756,1984090457,1931283912,1724486680,2179273963
0.1775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1529432448,2540153885,2001849497,1942553281,1755570152,2216519823
0.18,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1466850608,2586012383,2041334225,1962392708,1737289970,2325691409
0.1825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1483454539,2675850455,2057510335,1977708493,1772521734,2275015537
0.185,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1496241807,2677794492,2075853601,2035585641,1870975503,2272865411
0.1875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1500037954,2712329204,2092931192,2104532187,1832920671,2283931084
0.19,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1507286727,2809229993,2113101912,2059699519,1796236360,2266749969
0.1925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1555210503,2777203016,2120900948,2098425471,1879348657,2262977533
0.195,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1547243710,2976158345,2159703745,2084061725,1922433953,2303208375
0.1975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1639811959,3067566432,2223115923,2142633445,2019868877,2365562875
0.2,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1625111549,2928342732,2234709006,2166402570,2006693473,2389081602
0.2025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1634561462,3032851306,2275461223,2242331303,2063570922,2353565414
0.205,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1671798370,3055148286,2311530527,2245277293,2084154935,2400937190
0.2075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1633187012,3249706896,2332719457,2250010354,2120218860,2458338474
0.21,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1675947712,3395689407,2380692022,2283987953,2133191348,2513033504
0.2125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1684131336,3501916784,2430638969,2306647365,2193368377,2544442015
0.215,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1663247458,3536476556,2470329977,2362844891,2155146874,2570449801
0.2175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1723805585,3659971065,2524735586,2462843279,2241643905,2523806733
0.22,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1755257590,3595424606,2533168787,2461612455,2281840864,2543412993
0.2225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1712630130,3841118888,2570002245,2478328090,2255246467,2660648480
0.225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1670071170,3831763733,2590057236,2455146793,2267861816,2661893261
0.2275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1714492790,3854112810,2648625978,2490187320,2365545821,2822202350
0.23,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1683997949,4096421712,2657486146,2529186521,2319138101,2807861626
0.2325,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1746589510,4107095963,2722317746,2566649459,2402380486,2841445076
0.235,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1780813343,4241861596,2760369572,2589521323,2398402115,2986361844
0.2375,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1780246069,4317555624,2816441492,2622088859,2454924209,3147761662
0.24,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1812835503,4312840076,2868708138,2690436923,2491578028,3230380540
0.2425,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1758441812,4225029241,2872007266,2690427946,2466183962,3229886502
0.245,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1763974776,4299899614,2941758491,2816161581,2608040145,3090673534
0.2475,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1739975368,4442885285,2962885717,2825481173,2602264868,3156799623
0.25,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1829915195,4328398291,3026594720,2802031002,2683900800,3262028442
0.2525,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1937467966,4482014491,3099192548,2946709291,2685228793,3266842348
0.255,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1946785013,4419900634,3144756368,2980688138,2729633967,3397379695
0.2575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1951629283,4483828652,3180836360,2965424334,2735269644,3403401818
0.26,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1926302537,4559028557,3216690891,3022820135,2786897965,3532649606
0.2625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1942331106,4782808360,3217913564,2947405613,2788058422,3661693700
0.265,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1961256164,4796650671,3238089533,2952824419,2842399429,3615332380
0.2675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2013912626,4878943309,3282618145,3006157359,2802784658,3602575456
0.27,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2093193189,5134248620,3356197158,3078842797,2807058524,3700510566
0.2725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2137670595,5269213433,3421119475,3115531160,2907898733,3672303079
0.275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2114844429,5304970743,3425496293,3070954254,2877148991,3640823428
0.2775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2142088952,5473972603,3475903052,3117898869,2916250252,3640094445
0.28,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2161939445,5749224168,3515934726,3179851199,2951585391,3678268315
0.2825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2256160706,5772024853,3526938892,3098057661,2908830405,3666847099
0.285,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2334519639,5733398314,3556232867,3144343415,3034393626,3765003205
0.2875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2364582280,5691507623,3598953422,3391422192,3066389640,3782354826
0.29,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2462774560,5698983413,3626620462,3502295065,3122940423,3790976229
0.2925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2459607201,6298716532,3663106870,3456755473,3078826320,3759619950
0.295,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2482875934,6335205110,3696503983,3490830557,3185690142,3762518954
0.2975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2527515829,6420426649,3706372015,3479835240,3179561078,3893020452
0.3,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2499812298,6501972483,3703291257,3392348919,3123488797,3890036122


==> data/sparse/geometric-subset-join/sigmas/n90_kn10_kf10_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3068455068,4631194752,4017119905,4042638785,3830382401,4152267682
0.005,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3125919822,4690277978,4043999229,4061580183,3815888040,4199738076
0.0075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3130357621,4696070568,4051837830,4064630667,3839921385,4226830383
0.01,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3128034663,4649473402,4023928206,4017263829,3798825067,4169344779
0.0125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3149123310,4702724175,4037752392,4088616212,3842065764,4174822823
0.015,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3145136515,4692747831,4039407376,4092325584,3833525276,4196198688
0.0175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3099482382,4622180894,3998362727,4039975883,3831778923,4124600097
0.02,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3100016702,4664784373,4010471562,4024081158,3819642827,4136793640
0.0225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3098784063,4742270224,4000331788,4017979927,3753582901,4155182679
0.025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3097471533,4651444124,3976992654,4014459061,3784585979,4094890525
0.0275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3154957952,4720117668,3938140219,3925866227,3710565172,4088030907
0.03,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3098402763,4609831386,3897697557,3811473696,3715382396,4120032748
0.0325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3057269411,4545467077,3858393542,3802246923,3603894952,4106457951
0.035,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3069518607,4607146948,3802327139,3760056097,3470242893,4064409741
0.0375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2821352890,4556558319,3715583631,3637157822,3402341365,3945864027
0.04,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2749130763,4588551296,3727716906,3664557226,3381720037,4007491334
0.0425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2721601850,4641504009,3707304471,3664406975,3385185018,3904739686
0.045,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2555466204,4606218298,3658470841,3585003048,3433766266,3889187520
0.0475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2621913757,4558674425,3617418374,3607278062,3381420353,3856954639
0.05,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2517025804,4680584777,3566103854,3489509361,3335893522,3802576972
0.0525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2515195410,4388302316,3473987027,3352981890,3185027836,3722575049
0.055,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2380660442,5130815786,3446419286,3356914815,3041246610,3648094976
0.0575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2534125397,6720722178,3507058034,3330730170,3018439457,3655150975
0.06,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2706756752,6002161037,3534286301,3311507273,3108404352,3593905971
0.0625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2557006881,5556154400,3462887340,3303882898,3127431437,3480649645
0.065,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2445865506,5308170286,3389111226,3204241250,3002895417,3599718586
0.0675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2428423292,5604791573,3348989680,3168158888,2893042604,3604328262
0.07,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2543692097,5200417011,3443608099,3206943507,3037901231,3638715389
0.0725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2375980019,4590052134,3369990570,3312167633,2956934365,3559176610
0.075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2082312957,4517725275,3280247662,3334745287,2751803682,3566356080
0.0775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2146784092,4639985951,3253671946,3118335001,2683927232,3508202574
0.08,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2134192694,4664909298,3251077541,3285346930,2659670785,3574982336
0.0825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2087958304,4880072008,3188785656,2906270705,2740528000,3470165273
0.085,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2053511028,4355013513,3079206400,2961931518,2707942405,3400059333
0.0875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2096736796,4161039463,3022078924,2919943288,2589375006,3303451964
0.09,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2127765487,4233004229,2987658400,2920489767,2441957054,3336809584
0.0925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2179257884,4366816690,2954731893,2793576699,2529333212,3228075734
0.095,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2027648275,4289844690,2923910899,2838508301,2502376955,3188751278
0.0975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2149746028,4173849269,2861333613,2692321207,2533329749,3128605389
0.1,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2166566563,4064061854,2846957913,2708961492,2437473182,3126560295
0.1025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2087098473,4208814316,2828094720,2629457123,2422926175,3086952957
0.105,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2134529326,4227406678,2835379329,2666694454,2448065699,2951590083
0.1075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2133269034,4197130643,2786140581,2608906532,2399425868,2941544700
0.11,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2108298144,4068714504,2758335590,2621475271,2341358439,2765798146
0.1125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2081721993,4034838089,2689889270,2537031266,2337797338,2774424496
0.115,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1991135400,4020178102,2669972569,2495551439,2387589434,2796295607
0.1175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1947893209,3919793563,2690541340,2541569383,2371046433,2826727580
0.12,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1952345872,3604687596,2642341786,2550702033,2322672936,2794229696
0.1225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2114337024,3576569992,2636133066,2454310512,2345261102,2824302125
0.125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2135927936,3590607980,2661569385,2499405063,2407455201,2784830859
0.1275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2006566780,3449309646,2603911259,2448628806,2361181316,2731049781
0.13,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2029434179,3415729532,2611858845,2464569645,2382791367,2747453637
0.1325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2063078668,3408558213,2596058913,2471888063,2361055130,2676580779
0.135,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2094936870,3312866565,2582377856,2492152815,2385241980,2696910100
0.1375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2024567184,3339679272,2536717245,2460054700,2302716894,2717131548
0.14,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2132711346,3300749631,2532730104,2467934139,2352681466,2676863739
0.1425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2126165610,3355411030,2502210891,2397311772,2325664143,2633088364
0.145,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2135028627,3115710130,2493806038,2505167784,2274109572,2625625375
0.1475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2129898315,3064477516,2515815368,2519117843,2307728254,2653217971
0.15,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2132055005,3021727917,2523246490,2504621553,2291936724,2665200039
0.1525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2155820559,2993358830,2549927484,2476906728,2333680198,2712209602
0.155,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2063198434,3063127723,2559589129,2503199039,2299404646,2774052268
0.1575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2049050478,3160176749,2548886851,2497025998,2287942950,2720859410
0.16,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1988358032,3205873713,2522880585,2485439759,2251079878,2684313873
0.1625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2015561797,3349587356,2562974534,2540752560,2265109857,2695426132
0.165,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1986716096,3328239623,2562890035,2613456948,2265674556,2670427113
0.1675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2023870213,3268681566,2589775761,2667173158,2320898685,2724852614
0.17,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2036258279,3355520299,2602380600,2665100618,2292995250,2786104513
0.1725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2155402535,3337912976,2621730156,2633892614,2343589466,2770144540
0.175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2187396280,3430601410,2659568695,2686392268,2409769840,2759904408
0.1775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2261159199,3427435383,2700246729,2690782736,2428119077,2793409295
0.18,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2239094717,3375679715,2736932064,2715818536,2443732285,2861290767
0.1825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2316361219,3503270118,2781103148,2782268825,2494317940,2908097039
0.185,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2310765586,3557749055,2821845069,2824237604,2598866042,2984615162
0.1875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2254884528,3660875180,2843812465,2828448630,2627285825,3016951032
0.19,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2301094977,3613913718,2875125013,2758990689,2629026578,3115645377
0.1925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2353053354,3643623503,2955645494,2872524977,2741433830,3201382152
0.195,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2359384808,3717533468,2968457227,2837161711,2722728364,3258613103
0.1975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2431058708,3837947400,3033843628,2945058611,2682023469,3298705982
0.2,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2519243507,3963146581,3114710179,2970660816,2700477607,3469356001
0.2025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2551320578,4054869898,3175906875,2977350977,2754412916,3617805880
0.205,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2570434760,4198221896,3236331845,3026904820,2763605084,3679797706
0.2075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2711169685,4288274289,3282560848,3122714932,2795634937,3665490298
0.21,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2791851164,4415733592,3348607113,3134795237,2847724826,3812349668
0.2125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2655999211,4356797971,3342619324,3172281572,2939556647,3799448171
0.215,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2630281279,4205032462,3398798543,3198753810,2883500680,3934550607
0.2175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2870080958,4294971262,3499490980,3301942671,2950025685,4028708670
0.22,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2937107537,4391382694,3579556739,3421431381,3045716873,4192451575
0.2225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3026394135,4643475770,3632957172,3420357358,3150046856,4209598545
0.225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3021723555,4535811366,3670577648,3533480069,3076847462,4246134006
0.2275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3003380461,4651663580,3727921962,3548640448,3145565020,4285595838
0.23,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3037135366,4861361131,3801612112,3532360180,3179127899,4301699020
0.2325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3046755786,4997044957,3857927942,3640797164,3201235349,4367815733
0.235,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3050990110,5166207941,3935622793,3568622520,3249367116,4534870346
0.2375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3087844061,5625764335,4043492600,3784149206,3336272342,4657551921
0.24,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3136338820,5853416044,4114947185,3858082719,3367572559,4699430176
0.2425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3244028045,5972791231,4260423801,3947361305,3434093460,4879436106
0.245,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3338068868,6250863866,4423523370,4034156474,3539575209,5237439215
0.2475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3367036067,6127812840,4413790163,4139115357,3713838855,5053791243
0.25,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3374800366,5933958395,4499982127,4018865951,3849705546,5309237533
0.2525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3442364376,6229623810,4621242677,4213596685,3819516768,5383632417
0.255,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3466108374,6278933758,4661593571,4469500688,3819792656,5453617169
0.2575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3549454202,6394656019,4735465113,4638258850,3770911823,5496593909
0.26,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3555275683,6547809969,4780595544,4714764393,3947973009,5336781914
0.2625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3483908698,6564883006,4804255039,4676774448,3802270774,5526609718
0.265,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3554033620,6870289300,4893606771,4658570296,4013751038,5626572909
0.2675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3478545896,6948245048,4905007064,4562463512,4029804899,5670636761
0.27,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3503768109,7116122223,4933654169,4577672706,4049581225,5743237524
0.2725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3632879115,7088269548,4964565992,4600212414,4026912136,5859544109
0.275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3662005178,7401020369,5067885925,4731877478,4053906958,6130316847
0.2775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3650058003,7245973768,5107697173,4818656445,4141356621,6000019806
0.28,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3718645782,7341696174,5137099857,4785610679,4038482054,6020649027
0.2825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3724839928,7435006450,5182397828,4918316814,4066285879,6078613212
0.285,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3844348432,7468889290,5231427805,4863753381,4150068237,6177897172
0.2875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3933126503,7473107696,5278900061,5017781910,4270628783,6156859902
0.29,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3988942371,7508628757,5345703428,5101806754,4311911122,6163036659
0.2925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3917617492,7870893849,5357679926,4955525344,4352052957,6202399458
0.295,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3994502879,8070332903,5448813460,5002675170,4526339325,6189024420
0.2975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4112236833,8028224229,5498195615,5029756427,4493494588,6137396872
0.3,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4204647598,8218549546,5501207884,5059066334,4511334983,5988112276


==> data/sparse/geometric-subset-join/sigmas/n99_kn5_kf5_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,5,5,99,0,0.333333,0.0333333,0,0,0,0,0.353285,0.0353285,0,0,0,0,0.374266,0.0374266,0,0,0,1251369433,9493772236,4243780573,3767590776,2414720160,5593547698
0.005,5,5,99,0,0.333333,0.0333333,0,0,0,0,0.353285,0.0353285,0,0,0,0,0.374266,0.0374266,0,0,0,1249966496,7034474413,4158087549,3834411676,2506749066,5736101716
0.0075,5,5,99,0,0.333333,0.0333333,0,0,0,0,0.353285,0.0353285,0,0,0,0,0.374266,0.0374266,0,0,0,1250454382,7285555623,4199526633,4002410492,2444212345,5728207081
0.01,5,5,99,0,0.333333,0.0333333,0,0,0,0,0.353285,0.0353285,0,0,0,0,0.374266,0.0374266,0,0,0,1293468655,7416864220,4197463865,3873959145,2350371325,6146335587
0.0125,5,5,99,0,0.333333,0.0333333,0,0,0,0,0.353285,0.0353285,0,0,0,0,0.374266,0.0374266,0,0,0,1327340997,7273960752,4194886274,4091544745,2353192564,5719599890
0.015,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0561939,0,0,0,1268676317,7150260913,4208083296,4029790632,2278644457,5781517930
0.0175,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0561939,0,0,0,1265171490,6975359578,4022647895,3619672781,2285026198,5518823808
0.02,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0561939,0,0,0,1270870469,7118150499,3945183992,3734288969,2290312948,5079624861
0.0225,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0561939,0,0,0,1285631775,7271514077,4115670035,3900826181,2539205860,5288121125
0.025,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0561939,0,0,0,1281213659,7136376128,3983767043,3887869548,2745711754,5249173716
0.0275,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0561939,0,0,0,1286836965,7032395391,3995259857,3887193589,2626159699,5071219332
0.03,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0562008,0,0,0,1315091688,7006365463,4012183588,3897388582,2536848781,5042982651
0.0325,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0562008,0,0,0,1276117894,6983313705,4011000790,3983047197,2661374949,5161059008
0.035,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0562008,0,0,0,1270263963,7002115164,3951404386,3794750671,2640107210,5068232245
0.0375,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0562008,0,0,0,1249412668,7079061506,3931719592,3836692281,2584623773,5049327935
0.04,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0562008,0,0,0,1257481575,6835643360,3826683734,3757771312,2577084396,4653236635
0.0425,5,5,99,0,0.333333,0.05,0,0,0,0,0.353285,0.0529927,0,0,0,0,0.375345,0.0561877,0,0,0,1330218180,6792702345,3806557144,3833577474,2578779796,4543962427
0.045,5,5,99,0,0.333333,0.0333333,0,0,0,0,0.353285,0.0353285,0,0,0,0,0.374266,0.0374205,0,0,0,1251498440,6797494308,3815440609,3787726793,2501755345,4499596394
0.0475,5,5,99,0,0.333333,0.0166667,0,0,0,0,0.353285,0.0176642,0,0,0,0,0.374144,0.0187072,0,0,0,1849303733,6609795600,3803817241,3699116143,2482327137,4435947535
0.05,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1856610002,7396237976,4049503735,4113407790,2559895883,4574151511
0.0525,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1912843218,7026481075,4063167155,3999659432,2497163281,4715048473
0.055,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1799099394,7672411147,4036515764,4014298339,2394600615,4591783890
0.0575,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1841929685,8029756134,4029900056,4000417723,2376978670,4573157666
0.06,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1796255913,7809472326,3995298720,4047565340,2138913090,4608997891
0.0625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1780633751,6544750184,3834434718,3879269708,2034922133,4536264728
0.065,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1729085255,6407673897,3727127935,3991027376,2159648516,4337311164
0.0675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1661982997,7495986801,3806343015,3876236976,2072945323,4540260905
0.07,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1706789543,7268673235,3972788855,3864507922,2493210457,4332941961
0.0725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1679938208,7062832911,3984342121,3471800714,2379888447,4327799100
0.075,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1833189052,6513415315,4020555709,3358491845,3034152005,5097137739
0.0775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1561799516,6337796766,3863183722,3344537988,2877393707,5222343710
0.08,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1563859125,6391395677,3871723227,3705272875,2833032628,4842854039
0.0825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1902899934,6766872753,3990775525,3698144183,2882297820,4551084625
0.085,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1688212340,7436735383,4009499740,3897144472,2815934962,4415858406
0.0875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1719713162,7227272285,3969562100,3748414095,2879892955,4039733857
0.09,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1902745762,7190019238,3855532025,3627225725,2835600484,3998659169
0.0925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1878115183,8153810048,3939403835,3656319234,3205783961,3888940784
0.095,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1804367178,7642685535,4182409208,3728511446,3266182389,4185597020
0.0975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1866577593,7394871505,4090978232,3643158565,3305274688,4007982810
0.1,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1799876697,7219462944,4081369430,3646477901,3401130266,4233247237
0.1025,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2063630140,7101360692,3999568571,3535998184,3323095757,4141430514
0.105,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2078237045,7085708349,3940706427,3566606889,3202945603,4078386595
0.1075,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2038440147,6985502718,3927864641,3495217852,3184577984,3939791591
0.11,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1967038466,6813130067,3880768406,3498036921,3218048665,4121578406
0.1125,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2552773353,6554061098,3897645584,3483365963,3122260767,4029567495
0.115,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2531977078,6281579958,3865611257,3506105959,3206414996,4005949898
0.1175,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2527449343,6264672969,3835042721,3621394272,3197772080,3915566720
0.12,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2449789996,6225270627,3755974255,3479887105,3153423912,3830721058
0.1225,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2458370920,6168913825,3690462204,3247664838,3108525895,3764035767
0.125,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2267632281,5883450673,3657949748,3307262833,3117739392,3747811711
0.1275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2215347467,5738633469,3683886765,3336407225,3197604349,3810340099
0.13,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2181846380,5738467340,3602533117,3353124188,3098302631,3641337509
0.1325,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2229236374,5765181264,3626072064,3347317576,3149819248,3602077735
0.135,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2205017201,5734136780,3553091190,3210752558,3045122176,3584917340
0.1375,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2220059404,5567908369,3527218155,3155412706,3054530858,3641355648
0.14,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2289487809,5629670643,3559447235,3188584879,3093098354,3616974628
0.1425,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2324325480,5567214083,3530371981,3268156370,3161323688,3598530711
0.145,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2229037346,5918133428,3481608915,3275984045,3093294965,3598725576
0.1475,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2238556623,5765726371,3498744341,3267474833,3147717221,3650058333
0.15,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2308556522,5764004367,3531109927,3274418818,3149259643,3818204534
0.1525,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2221202055,5700000251,3533490614,3188309613,3130529229,3824890939
0.155,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2142429568,5735472872,3484838960,3235806657,3020399712,3825382589
0.1575,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2180164316,5732645363,3479948653,3286161251,3004493274,3795707664
0.16,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2149273973,5773499259,3518013029,3424521428,2967940386,3873173390
0.1625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2232242347,5849502940,3526377561,3295358951,3017527499,3917768206
0.165,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2194861782,5884077175,3591459671,3357721322,3133464932,3928478228
0.1675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2196673148,5743880010,3586516033,3371112570,3164189374,3682811982
0.17,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2221902582,5599280641,3605153349,3416544223,3182340452,3801891375
0.1725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2269991129,5260573381,3560054459,3437510838,3148449532,3803590424
0.175,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2299910540,5204774903,3542079137,3447885319,3247171824,3838215649
0.1775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2338475412,5599897929,3593883452,3500645836,3267534885,3847978271
0.18,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2329065178,5146507626,3552834934,3510441498,3208127139,3713976402
0.1825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2288939183,4983395028,3598458772,3548672658,3346616678,3780649352
0.185,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2322715186,5044896605,3610922585,3599769405,3315568935,3705211660
0.1875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2371077274,5209888464,3660762395,3548896847,3428761430,3746837460
0.19,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2317622118,4924102819,3692103086,3536893124,3389766062,3877703756
0.1925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2413863993,4867560845,3695077734,3603342823,3434137024,3877697038
0.195,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2448360208,4993680885,3754580620,3610522816,3423290868,3966181260
0.1975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2534448160,4966451384,3810678389,3729796767,3480114580,3919706742
0.2,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2518411196,5256223838,3881223394,3738361950,3469686814,4201256695
0.2025,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2488483463,5464043551,3918925956,3704996165,3476485904,4136702774
0.205,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2516586574,5608982903,4001899354,3901034869,3508765380,4194911563
0.2075,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2663725302,5686456524,4062609813,3823164098,3534830931,4446911412
0.21,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2831966936,5699441584,4139282423,4043481031,3505643851,4541388472
0.2125,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2863270509,5762011367,4182224841,4065281754,3581424621,4569742558
0.215,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2844970133,5937375726,4267087951,4038739451,3718302852,4840733178
0.2175,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2892841984,6039821255,4372644244,4262023780,3822938433,4844505561
0.22,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2940852246,6510284412,4467360949,4295413553,3762896786,4947463501
0.2225,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3017976529,6717338682,4566941800,4462290106,3895329027,4892961432
0.225,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3100854388,6565658423,4598012148,4363380884,3851344516,5040678150
0.2275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3119749727,6733724347,4676824863,4391299596,3878511274,5237968000
0.23,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3164669677,6759972906,4748317151,4613408175,3944745618,5239652808
0.2325,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3252739216,7038005763,4833650738,4696532734,4221780931,5073769942
0.235,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3367780190,7213648612,4948729307,4848011360,4081034007,5249701049
0.2375,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3449111416,7076659428,4981087036,4875820646,4193172901,5480601738
0.24,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3496205216,7180802540,5110895821,5088205645,4325035531,5660474509
0.2425,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3545841303,7150017036,5214615731,5240912199,4449499079,5846161474
0.245,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3569536779,7472006731,5351737978,5331150581,4449031803,6028310628
0.2475,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3909667046,7458783555,5374947207,5323787814,4382353174,5936300789
0.25,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4027207848,7392959861,5550416997,5481944095,4520270183,6237880444
0.2525,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3983754850,7606516723,5716846984,5656627095,4688004889,6382926683
0.255,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3865719131,7526322910,5813544500,5690034365,4701940031,6559819172
0.2575,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4095349202,7867643934,5923614623,5947625917,4672800526,6677157862
0.26,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4130333031,8120555003,6036507935,6101322243,4812677533,6899729479
0.2625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4114244496,8151366622,6039467528,6037633053,4839349141,6909698472
0.265,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4187498552,8550693096,6208993824,5954792394,5241675726,7347441218
0.2675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4499224722,8916462394,6284823466,6078003537,5231772605,7325313417
0.27,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4654979794,8738097924,6433952849,6290476863,5344236952,7195511204
0.2725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4456948491,8794837503,6536344805,6440973680,5405410987,7467614224
0.275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4441402288,8629061778,6550029106,6397790016,5318505147,7500990455
0.2775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4819001869,8312386135,6629003692,6523816172,5264649524,7642280008
0.28,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4810729487,8513748228,6737555253,6732935928,5348173652,7756944063
0.2825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4841201546,8699588593,6868209003,6970906468,5432604778,8085330537
0.285,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4745408427,8911629097,6854413999,6775692096,5422459761,8181865619
0.2875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4898059648,9085301848,6972664580,6774890064,5589072433,8122566841
0.29,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5039762101,10034544089,6998594544,6742887346,5491106579,7981397469
0.2925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5089246696,10265180489,7054212375,7004520880,5548378216,8080387341
0.295,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4888684634,10257220388,7213397641,7100138107,5774726666,8625367292
0.2975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5021234321,10580745055,7263186043,7027945295,5559528304,8602544097
0.3,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5230726987,10540668142,7433825017,7054868286,5933317813,8440323909


==> data/sparse/geometric-triangle-cut/sigmas/n63_kn500_kf500_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.89902,0.89902,0.89902,0.89902,0.89902,0.89902,8132391501,8492425189,8296790072,8269784631,8229719821,8343292388
0.005,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.89902,0.89902,0.89902,0.89902,0.89902,0.89902,8145969968,8362782531,8266640341,8267565637,8193341659,8310417731
0.0075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.831357,0.89902,0.895637,0.89902,0.89902,0.89902,8177815775,8833375832,8317339547,8292728498,8257409574,8329414679
0.01,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.775528,0.89902,0.861125,0.831785,0.825942,0.89902,8150317652,9185274541,8601508957,8385023313,8310350937,8880245154
0.0125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.677772,0.89902,0.803903,0.815567,0.760142,0.827932,8317831719,9703881689,8989465336,8965027805,8752025309,9213643530
0.015,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.677419,0.89902,0.752541,0.731334,0.677419,0.813528,8339901127,10035950527,9345973905,9253195760,8962990767,9777754104
0.0175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.677419,0.89902,0.717167,0.677419,0.677419,0.743648,8243716508,9986933814,9533665428,9646696454,9178477993,9869828772
0.02,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.677419,0.89902,0.700427,0.677419,0.677419,0.677419,8396462849,10124690644,9645672808,9801670465,9506307735,9875154619
0.0225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.677419,0.89902,0.695811,0.677419,0.677419,0.677419,8445735408,10133961618,9739882785,9870532976,9640550513,9968281730
0.025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.54262,0.89902,0.686608,0.677419,0.677419,0.677419,8423716314,10960014389,9817779253,9863360930,9715905807,9976651516
0.0275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.517237,0.89902,0.664041,0.677419,0.677419,0.677419,8385537549,11266388214,9972807636,9910414727,9703805335,10099860612
0.03,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.36257,0.83259,0.632365,0.677419,0.541336,0.677419,8922353769,12668079660,10272480281,9960924077,9785835321,10890796843
0.0325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0.122233,0.831734,0.572182,0.677419,0.498628,0.677419,8903892427,14854418566,10741432588,10012760923,9824535450,11012174752
0.035,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.828234,0.507482,0.538793,0.314976,0.677419,9043020514,15670404363,11187802133,10538892343,9914592034,11676780833
0.0375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.826043,0.436803,0.518874,0.172446,0.677419,9034490102,15945266037,11896459886,10995063000,9953818301,13653710393
0.04,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.824885,0.327859,0.374027,0.0353051,0.529198,9041582350,15924462556,12710164323,11875708615,10812903194,14878208163
0.0425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.819496,0.253033,0.15842,0,0.462794,9112477648,16171161521,13385845140,13649414607,11019399323,15567314703
0.045,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.798242,0.190289,0,0,0.260205,9269768752,16412620250,13990380884,14417696648,11308832753,15741540463
0.0475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63184,0.135794,0,0,0.0821183,10360734510,16541515626,14483407012,15371050133,11898725745,15968281607
0.05,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54048,0.106562,0,0,0,10826357371,16628634872,14853118846,15581253767,13363622325,16100357467
0.0525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.474075,0.0851678,0,0,0,11118391242,16781253344,15264244021,15977999498,14818204816,16440880355
0.055,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.4222,0.0606343,0,0,0,12268583415,17003228470,15616664738,16040848962,15400076099,16575103568
0.0575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.379718,0.0418083,0,0,0,13309642593,17222304765,15941080162,16168087617,15629130283,16685995326
0.06,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.354637,0.0220619,0,0,0,14304264086,17378364358,16245622158,16362873859,15810767253,16889359502
0.0625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.323487,0.0161744,0,0,0,14364832447,17292501363,16387056873,16542788967,15934042445,17000473065
0.065,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.297751,0.0148876,0,0,0,14620258450,17372029092,16548663728,16677290629,16158528637,17181581473
0.0675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.268943,0.0134472,0,0,0,14870067949,17797847217,16742941739,16746848664,16407668151,17312413332
0.07,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.227242,0.0113621,0,0,0,15240194527,17987622173,16873846719,16861933347,16521465038,17480830127
0.0725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.183098,0.00915489,0,0,0,15523524749,18206037964,17084645889,17032028999,16730061480,17623760740
0.075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.10929,0.00546448,0,0,0,15889456601,18197653354,17228820579,17307159886,16799654359,17703302140
0.0775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0347259,0.00173629,0,0,0,16076589874,18391379235,17345469027,17258019410,16843723906,17857346629
0.08,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16381396992,18314529797,17488849538,17491897049,17126089460,17935329352
0.0825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16745276211,18404159353,17598114617,17579820998,17043596800,17910235732
0.085,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17074699446,18621342821,17710902492,17680576003,17134896811,17893485535
0.0875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17068860460,18919841749,17781473616,17653910427,17458999212,18071208047
0.09,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17027722685,19079997081,17967059452,17773462781,17685154025,18273074324
0.0925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17149337770,19119592284,18014387825,17899653759,17673479473,18337055645
0.095,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17191354334,19055310953,18169126271,18124526570,17804234272,18506672882
0.0975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17308933096,19169433495,18279849491,18228608449,17995328118,18625036724
0.1,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17284278412,19224526698,18422977380,18392922185,18097667719,18727909421
0.1025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17450620143,19209127728,18487539623,18457152717,18257671145,18728709996
0.105,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17350816815,19274154385,18588986037,18493127652,18296162077,18903614778
0.1075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17554799637,19308849092,18667379058,18592028186,18414277644,18943330505
0.11,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17455273912,19725773875,18790065422,18797478140,18478123526,19041523831
0.1125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17513571939,20131894300,18938902215,18847360096,18662549835,19212789561
0.115,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17640110370,20134392615,19040699767,18921304383,18615315916,19243269721
0.1175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17939873068,20302810330,19229097897,19003055292,18825929992,19583815010
0.12,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18066268912,20611173950,19388343224,19179403848,19018082995,19755131181
0.1225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18207194043,20837356108,19520934368,19337953518,19128042351,19924008264
0.125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18360465198,20970426785,19568389375,19364347004,19220214782,19955466955
0.1275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18605536310,21315193250,19706693963,19608353664,19349127793,19980895940
0.13,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18696953753,21277161287,19866645290,19660804301,19485141279,20202379533
0.1325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18886523076,21467000077,20005837657,19802487510,19596127206,20327847542
0.135,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18996628560,21563410860,20170683477,20064272039,19710531241,20541260282
0.1375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19223440906,21874583667,20260325801,20093318843,19799304376,20546370512
0.14,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19413018843,21852380916,20369447743,20207330538,19959748676,20607018340
0.1425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19617606497,22122803305,20506150891,20415398650,20080659370,20688756876
0.145,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19729803728,22000324281,20513974839,20346128526,20088462188,20761150748
0.1475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19844896575,22121691353,20649820250,20575725467,20228492694,20820218802
0.15,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20037151733,22264191315,20783241797,20590305238,20413031176,20927779439
0.1525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20048302763,22289056807,20908240008,20680340603,20519919115,21242538964
0.155,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20060453449,22240567337,20918677016,20726339779,20535367352,21185936398
0.1575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20146914150,22367051016,21003524758,20845270765,20576175749,21299537237
0.16,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19826922082,22425015064,21039340504,20841570964,20669754213,21302000095
0.1625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19817945809,22488310184,21133374848,20979491076,20592922293,21545800900
0.165,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19804810770,22839787112,21249442380,21053720689,20795243265,21510131735
0.1675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20077348978,22928492596,21311934468,20987390411,20803621701,21640947295
0.17,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20198657931,23110229693,21441300476,21197332869,20878943979,22034662402
0.1725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20395812567,23089222134,21557420029,21321887824,20926293419,22070037971
0.175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20619331295,23171611846,21609800827,21327924310,21081810795,22027919372
0.1775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20689767316,23121597051,21746785986,21523532121,21276926691,22129509838
0.18,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20896078116,23788921825,21847299209,21435417968,21297825674,22306949754
0.1825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20761329276,23965022649,21966792416,21716197564,21326125964,22503300405
0.185,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20738983769,24061581127,22048638586,21857875851,21476982797,22364933651
0.1875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21085216336,24067058777,22181530952,22014752318,21620251191,22590639267
0.19,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21149082356,24117355276,22278168293,22043262658,21792622304,22574591377
0.1925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21325875193,24399569370,22443988101,22150662358,21866396179,22584219760
0.195,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21216834928,24612456106,22568157273,22290816487,21917882558,22803919474
0.1975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21291145289,24919237186,22706383051,22474089593,22153688468,22908087219
0.2,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21583576822,24953970586,22807924215,22508467942,22187076090,23077043632
0.2025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21667883345,24996989880,22874200074,22666635807,22319789159,22963665821
0.205,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21871035425,25151663779,22986983586,22763172363,22482506499,23130659762
0.2075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21849264225,25200889348,23070985172,22898427598,22496844385,23274492041
0.21,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21886067913,25363294719,23129805485,22963746493,22479960996,23420124440
0.2125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21869922900,25326711800,23204538051,22905261452,22607617227,23577001235
0.215,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22021384849,25620038875,23295834990,22901083275,22647171445,23639495361
0.2175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22117097788,25764736332,23390336180,23111720094,22702073156,23846379618
0.22,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22119161684,25754333190,23481425396,23249175890,22910954154,24034256334
0.2225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22551332291,25868357055,23598183113,23232593674,23155550803,24044778225
0.225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22614555074,25823796900,23732995935,23381971181,23146122866,24336815749
0.2275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22646471785,26006210063,23809593007,23502639777,23275797324,24493303769
0.23,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22774836200,26097458734,23866181201,23614529350,23339644885,24349603885
0.2325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22993246297,26376246327,23977011605,23747737950,23222034337,24513541265
0.235,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22840641558,26386452920,24045797827,23876550806,23241060849,24507791235
0.2375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23108407748,26457922910,24162131139,23989703296,23387582810,24663526021
0.24,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23157437394,26578393101,24267823030,23953418465,23492539923,24759420542
0.2425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23108856344,26628559575,24290130759,24041333705,23559977327,24766150943
0.245,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23220231421,26646771734,24403056689,24222558614,23657741458,24974205373
0.2475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23382760078,26836324297,24505868351,24301690002,23702863357,25153879576
0.25,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23362986702,26918288822,24616976045,24131063919,23820989197,25237836422
0.2525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23561655426,27136453146,24634761112,24274263585,23880295495,25277076234
0.255,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23701633082,27057109293,24734797840,24262060121,23983448837,25307999545
0.2575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23760771091,27103635169,24860598907,24315882160,24021802047,25537296928
0.26,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23864085147,27162602472,24876298404,24326191629,24016298650,25578050216
0.2625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23880297149,27457105481,24974800431,24359190195,24153668557,25751109504
0.265,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23849579374,27505515931,25048925105,24501557280,24218355711,25824754074
0.2675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23767300988,27651128163,25118974312,24625973359,24308000665,25849513788
0.27,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24073984045,27555886422,25166821025,24695523046,24277501169,25819107008
0.2725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24118057403,27735503738,25303532632,24974420154,24394898619,26021090975
0.275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24231339302,27748049351,25340260539,25030651728,24397276082,26096046656
0.2775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23994456548,27732621851,25344097779,25167749729,24410462581,26111792562
0.28,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24080657414,27878650545,25409229855,25173472544,24467386855,26102789772
0.2825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24205462066,27809993457,25485963595,25168199386,24469662371,26170588395
0.285,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24303362401,27929215266,25604188460,25426889108,24519351775,26319343831
0.2875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24407676240,27916957499,25639932848,25467518871,24596140121,26302456552
0.29,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24140301501,28213721011,25734184950,25574548190,24798422145,26447607751
0.2925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24204099688,28002773323,25713163013,25658178076,24737794026,26398486646
0.295,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24050811089,27765139409,25722856856,25525393163,24915857120,26426264250
0.2975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24075533045,27730474894,25750625975,25684214257,24913185757,26369399326
0.3,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24297988610,27557664974,25799062654,25780580899,24909206042,26484516188


==> data/sparse/geometric-triangle-cut/sigmas/n81_kn15_kf15_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.784078,0.785603,0.784809,0.784738,0.784537,0.785037,11869514902,12364230024,12175682075,12147177769,12093246659,12240795532
0.005,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.78403,0.785603,0.78472,0.784595,0.784405,0.785037,12054934668,12421130559,12204978474,12176613482,12096054507,12243111038
0.0075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.782051,0.78519,0.784136,0.784247,0.783733,0.784669,11964784984,12463151460,12192153091,12194145708,12060453742,12315788565
0.01,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.780797,0.784995,0.783202,0.783562,0.782428,0.783982,11944661776,12482468462,12217549058,12223542734,12109611892,12346407741
0.0125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.778379,0.784995,0.78187,0.781954,0.78066,0.782981,11839128516,12402739823,12168558616,12172434885,12066636947,12241743056
0.015,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.776874,0.784162,0.780768,0.78107,0.779628,0.781813,11926322696,12357933932,12146180565,12145195291,12050548440,12208997282
0.0175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.775634,0.783275,0.779799,0.780261,0.778307,0.781026,11702659807,12446694678,12088765735,12111830560,12012267067,12192967217
0.02,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.774922,0.78328,0.779087,0.779091,0.777988,0.779981,11686220750,12555496741,12057532480,12082958567,11936048487,12149188595
0.0225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.773683,0.781948,0.77843,0.778457,0.777201,0.779804,11572868386,12542068603,12050824798,12087238884,11948716785,12129646466
0.025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.773561,0.781021,0.777961,0.777668,0.776874,0.77923,11715616970,12364800287,12065004973,12047433937,11917803062,12168233717
0.0275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.773024,0.780145,0.777421,0.777539,0.776352,0.778669,11634488344,12258395747,11996016079,11977826639,11898446682,12124648001
0.03,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.773094,0.779573,0.776965,0.776953,0.776073,0.777825,11603734868,12253709962,11997384609,12043849123,11883861877,12109854298
0.0325,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.77266,0.779484,0.776573,0.776119,0.775794,0.777466,11606770041,12254370813,11972030606,12006826323,11856213796,12058261489
0.035,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.772431,0.779446,0.776307,0.775913,0.775198,0.777387,11641940422,12198316345,11982907463,11970965110,11835068415,12147214035
0.0375,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.77123,0.77939,0.775931,0.775542,0.775049,0.777009,11650737649,12403663514,11988840101,11962048613,11881336481,12106153209
0.04,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.77123,0.778992,0.775662,0.775255,0.774668,0.776941,11566254970,12244938404,11972699378,11978555224,11863574774,12093965613
0.0425,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.770365,0.778736,0.775469,0.775313,0.774247,0.776687,11652327235,12312121278,12034516505,12071545264,11882569702,12187195978
0.045,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.770233,0.778385,0.775201,0.775192,0.773817,0.776585,11734934539,12286543895,12060925774,12092104499,11941485045,12175371649
0.0475,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.769794,0.778385,0.775117,0.774974,0.773869,0.77609,11834287793,12301236544,12099969829,12125871892,11972705232,12218159354
0.05,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.59749,0.778474,0.762874,0.774934,0.773123,0.776176,11944596742,13019622489,12355673038,12262282896,12145234597,12488932399
0.0525,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.574141,0.778741,0.761459,0.774189,0.773252,0.776397,11924981500,13850638015,12397500578,12232793843,12159606719,12483949923
0.055,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.563827,0.778424,0.755173,0.774212,0.771646,0.775479,11906318407,13990257015,12445883877,12255961051,12131423530,12496035565
0.0575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.528913,0.778491,0.740724,0.773852,0.768376,0.775456,11993415831,14700565555,12651980405,12406243902,12210783136,12652531652
0.06,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.506197,0.778496,0.732015,0.773392,0.706678,0.774968,12092733734,14718306389,12791067095,12392270026,12253086827,13195863431
0.0625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.486935,0.777077,0.715092,0.710028,0.698913,0.773707,12168861697,15054509738,13119428660,12821524140,12302050385,13451266532
0.065,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.457165,0.776369,0.698261,0.70687,0.680953,0.772549,12183188859,15729432885,13500828211,13626655696,12443486371,13789321302
0.0675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.45697,0.77646,0.668455,0.688157,0.626562,0.709233,12291447986,16113767450,14091399662,13695207216,12614639287,15479978012
0.07,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.434159,0.769196,0.632183,0.662564,0.615658,0.703613,12204705509,17420431845,14832308659,14306668474,13546231315,16099999938
0.0725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.315634,0.708892,0.573537,0.61847,0.428993,0.672877,13116556675,18016826228,15683812873,16154238241,13780801492,16662863415
0.075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.26893,0.703755,0.566334,0.618701,0.475184,0.633164,13262717066,18082376489,16043656623,16478523556,14920318506,16770607650
0.0775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0.0182228,0.698157,0.536206,0.613868,0.449525,0.621552,13393284273,19335572207,16524900491,16555323540,15599043890,17270373106
0.08,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.685434,0.518054,0.614257,0.36651,0.621506,14820604117,19464138249,17035299157,16950588421,16491608900,17555725872
0.0825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.623417,0.502907,0.614016,0.313304,0.621771,15655102516,19954094474,17380786938,17025268125,16660650403,17771474498
0.085,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.62423,0.489224,0.614971,0.296573,0.622234,15804180456,20194663669,17617252635,17240407365,16770023778,18354473036
0.0875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.624941,0.445764,0.612411,0.285181,0.618909,16144520553,20424752461,18107150155,17633129808,17105294279,19019511249
0.09,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630786,0.453269,0.613386,0.27523,0.622023,16405245391,20678871200,18226909018,17598875392,17249273554,19256315809
0.0925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630059,0.443577,0.612625,0.226191,0.622478,16546631473,20790407194,18422658304,17779195367,17248497558,19605481083
0.095,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630438,0.420172,0.422922,0.201709,0.619379,16755521374,20990194814,18737607566,18037109083,17443228498,19995592658
0.0975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630696,0.35996,0.318791,0.166968,0.621971,16789002232,21409262067,19213722091,19418637515,17571339613,20494228544
0.1,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630408,0.350547,0.316044,0.0980758,0.620979,16797381343,21795798764,19393881221,19540651367,17854451866,20704085954
0.1025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.632391,0.332714,0.315113,0.0389843,0.614576,17029305567,21904338005,19659085125,19628657175,18029177866,21138126729
0.105,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.633493,0.322605,0.218091,0,0.615416,17184645641,22149694714,19709617660,19591185688,17933865034,21308479472
0.1075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.633425,0.312253,0.218729,0,0.620443,17329608409,22348788659,19878018330,19719720384,18105372414,21206413990
0.11,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.633864,0.306384,0.219463,0,0.621208,17317098300,22352456572,19949731127,20045604813,18044789991,21513158183
0.1125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.633926,0.286987,0.158308,0,0.620798,17451755498,22764264569,20157483591,20531244397,18026083814,21567992324
0.115,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.635503,0.283941,0.139981,0,0.620921,17315674726,23062072163,20269887064,20584030655,18103181801,21649221702
0.1175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.635409,0.277067,0.124987,0,0.620719,17384707576,23243650769,20423796895,21075803249,18255383619,21955128983
0.12,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.636662,0.232209,0,0,0.621271,17592435607,23605557132,20801929334,21592310226,18187127393,22197137146
0.1225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.636907,0.232791,0,0,0.62001,17640056994,23605761955,20822355861,21968424391,18248322017,22188535328
0.125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.638152,0.215131,0,0,0.620084,17554852219,23639031790,21001629497,21827157654,18324240031,22112606074
0.1275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.638859,0.21166,0,0,0.619942,17764600434,23703824882,21141269775,21929276687,18571617646,22365551899
0.13,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.63715,0.195491,0,0,0.405457,17899528133,23782072105,21329375136,21889381597,18810991225,22755586717
0.1325,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.631394,0.181286,0,0,0.403319,18086521940,24078352784,21499411356,22170861434,19392147944,22934407975
0.135,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630967,0.156415,0,0,0.383104,18223558715,23907555839,21758530743,22175067648,19942441670,22935717011
0.1375,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630597,0.158686,0,0,0.355443,18140353375,24066255420,21796695086,22244219347,19975055030,23036330728
0.14,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630853,0.140559,0,0,0.263784,17998997489,24072103508,21936339049,22523574521,20607005489,23073218148
0.1425,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630853,0.115374,0,0,0.160437,19085291876,24172231913,22144575595,22522806111,21422707181,23158698286
0.145,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.630753,0.0753633,0,0,0.0506768,19258311539,24176281105,22519016928,22755344834,22020998209,23267217431
0.1475,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.631893,0.0674281,0,0,0,19453918388,24267751794,22516220639,22731301778,21888705650,23273836338
0.15,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.632014,0.0643818,0,0,0,19197786302,24496619832,22590179061,22914505586,21809880428,23429097522
0.1525,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.631475,0.0776246,0,0,0,19380096416,24454319713,22643136280,23035768046,21847185930,23565177481
0.155,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.375113,0.0597049,0,0,0,20334945574,24573224553,22823388372,23125513729,21932321403,23735204966
0.1575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.371624,0.056946,0,0,0,20243285315,24802745932,22919478975,23303172087,22093018291,23779523216
0.16,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.350202,0.0489346,0,0,0,20393840925,24895074824,23006151664,23400687916,22328502804,23781696241
0.1625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.265452,0.0367166,0,0,0,20815078603,25092472618,23228495200,23571831560,22229781584,23942594009
0.165,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.21392,0.0324938,0,0,0,21325994753,25089509260,23306513664,23396040625,22394348676,23992615310
0.1675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.105146,0.0153403,0,0,0,21577731376,25090068510,23485903185,23640069842,22905933315,24018279147
0.17,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0234299,0.00400893,0,0,0,21793215559,25278534092,23588054168,23686563541,22690634472,24099149324
0.1725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00905077,0.000452539,0,0,0,21680289554,25237207350,23677187651,23709485949,22963854736,24089238195
0.175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21956815536,24940077878,23698370053,23993828892,22954920361,24166010573
0.1775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22033417114,25146192141,23740766560,23824171804,23250963214,24251401520
0.18,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22356005825,24969290427,23817678488,24005622998,23274990592,24273547831
0.1825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22194181621,24919542573,23849283531,24157596593,23161795222,24501263595
0.185,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22389947973,25015340524,23967654292,24167222730,23518218674,24486231488
0.1875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22297529660,24969584050,24051659805,24373876965,23614844359,24618250417
0.19,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22609211842,25058856749,24094712499,24384663585,23371292764,24607369105
0.1925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22671901862,25179542049,24199041447,24496901347,23461000527,24698141607
0.195,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22512158767,25466066888,24269745427,24562900723,23453802681,24767007502
0.1975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22610927322,25403900860,24318740338,24426315020,23505779299,24884843482
0.2,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22623227260,25349041579,24312461834,24403810029,23490951888,24929532098
0.2025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22866518299,25375407041,24399093822,24318746096,23807912768,25024524332
0.205,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22823285098,25623496871,24401386400,24265299517,23865785859,25008283768
0.2075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23172538988,25713519897,24480155996,24299558139,23975221593,25202395329
0.21,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23092510922,25698944897,24487148318,24249717177,23799353110,25152856480
0.2125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23256194880,25817080499,24633515730,24332550023,24084051859,25387996632
0.215,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23672907270,26330424356,25024079155,24783011101,24299000383,25856337838
0.2175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23516993400,25921027603,24691374580,24337988654,24050200837,25357723010
0.22,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23503554843,26379411248,24704250843,24467400388,24116718265,25254328791
0.2225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23512216096,26364246625,24710515515,24591766982,24049106224,25279983764
0.225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23783136806,26424603807,24703525622,24642453655,24088380854,25335705453
0.2275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23744828964,26533987806,24779709431,24633907901,24123142716,25348572841
0.23,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23575373615,26637113417,24751328303,24582574703,24063436610,25203549481
0.2325,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23712345175,26588610154,24699149078,24573694989,24044773900,25171547141
0.235,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23713920792,26604242968,24686223142,24665810704,24048514176,25071076028
0.2375,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23798442848,26953884863,24710956151,24655806198,23965035441,25226116786
0.24,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23709683621,26896656372,24717409582,24653794597,23897796486,25106012712
0.2425,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23732697871,27024659388,24661578473,24513083154,24001010432,24939624713
0.245,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23660294429,26863508240,24687740310,24586920605,23989021105,25067055974
0.2475,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23659652105,26831086173,24689952539,24550162734,24049299116,24962448999
0.25,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23709625154,26706740093,24702553272,24601053697,24093868639,25052502456
0.2525,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23693537771,26567321812,24688216472,24630593610,23965018757,25039572367
0.255,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23706896660,26410060300,24630621677,24477841097,23878171691,25046448959
0.2575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23670921068,26296806091,24635067318,24509558323,24001777051,24883435371
0.26,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23444459743,26306286003,24652058122,24607636178,24062308165,25037600462
0.2625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23560595123,26508709429,24724396884,24645438944,24080965308,25064274423
0.265,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23587511043,26416796121,24723715614,24565543512,24095931487,25057730989
0.2675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23526842116,26723718354,24667839914,24384671697,23997201782,24989841985
0.27,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23344228939,26508356589,24630829963,24462567220,24059837016,24943953506
0.2725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23656917626,26489396906,24691216211,24449090663,24095052642,25094225797
0.275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23596536935,26373744489,24668725654,24323792807,24144719803,24971081669
0.2775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23617873103,26415556612,24693824642,24370437042,24132035212,25017463856
0.28,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23644777654,26329486298,24665309843,24418333985,24007633095,25039392926
0.2825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23734286557,26234371834,24691664982,24393678893,24075976514,25145898496
0.285,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23533088750,26353675744,24648233847,24451278411,24067096047,25087194152
0.2875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23602131235,26273881078,24651021544,24483632120,24003791586,25007116237
0.29,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23615762457,26219895062,24643466909,24504801689,23974220056,24906791233
0.2925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23635414579,26168548661,24670105613,24525762066,24101727123,25070174916
0.295,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23550721179,26241913696,24643407171,24355783514,23888390582,25042212146
0.2975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23454016333,26369716641,24594416457,24391551239,23834346205,24955579383
0.3,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23437857635,26298865973,24599197575,24469210704,23883597126,24922540146


==> data/sparse/geometric-triangle-cut/sigmas/n90_kn10_kf10_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568068,0.574362,0.572541,0.573022,0.572888,0.573022,8889020672,9374595386,9144768264,9131309833,9070227717,9177547428
0.005,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568068,0.574362,0.572495,0.573022,0.572604,0.573022,8936987772,9439224077,9158993159,9155812779,9111884193,9183047492
0.0075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568068,0.574362,0.572395,0.572888,0.572154,0.573022,8939531576,9495591726,9210558633,9194797861,9136703073,9266341711
0.01,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568068,0.574362,0.572089,0.572469,0.571629,0.573022,8990615632,9463218840,9197234440,9199544288,9140867585,9216661741
0.0125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.567777,0.573812,0.571778,0.572199,0.571132,0.572738,9036836673,9433973385,9222530113,9233828490,9109888159,9301160294
0.015,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.567701,0.573812,0.571532,0.571929,0.570499,0.572469,9039345451,9407600791,9234227553,9228541631,9159808847,9302394511
0.0175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.567425,0.573812,0.571384,0.571929,0.570136,0.572469,9049711824,9464923832,9280561186,9334097408,9179075239,9357267196
0.02,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.567425,0.573544,0.571322,0.571929,0.570136,0.572214,9033421526,9489520809,9260477406,9274264473,9182459114,9305071502
0.0225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.566765,0.573291,0.571136,0.571704,0.57003,0.572079,9086132004,9546872218,9291364963,9257138133,9183448583,9391843790
0.025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.566995,0.573112,0.571031,0.571449,0.569939,0.572034,9071549620,9557383291,9278222163,9293139926,9202760657,9339063166
0.0275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.566995,0.573201,0.571013,0.571554,0.569757,0.572064,9122502722,9547321539,9325997668,9341709459,9271136344,9366062996
0.03,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.567026,0.573037,0.571066,0.571479,0.569757,0.572199,8983808411,9501030796,9326306377,9346819498,9231233826,9391680093
0.0325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.567118,0.573485,0.571162,0.571449,0.569757,0.572349,9063031429,9574548839,9380292197,9389385952,9294020764,9465480367
0.035,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.567256,0.573961,0.571301,0.571509,0.569788,0.572529,9176609198,9565937762,9391418823,9389275812,9308317455,9476919910
0.0375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.56767,0.574199,0.571464,0.571839,0.569788,0.572768,9250833425,9589435376,9436190852,9449646566,9335503740,9521678283
0.04,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568358,0.574614,0.57153,0.572229,0.569788,0.572679,9244320443,9627033374,9467588923,9470739657,9397203543,9537520510
0.0425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568373,0.574792,0.571626,0.571869,0.569636,0.572738,9287105192,9686998112,9519615615,9527374011,9458911529,9555411626
0.045,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568052,0.575236,0.571744,0.571989,0.569697,0.572918,9296480993,9843036646,9599326992,9601108144,9538536414,9662071172
0.0475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568052,0.575531,0.57167,0.571704,0.569697,0.572679,9362418395,9792049194,9582160025,9587793019,9484677853,9636408215
0.05,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568083,0.575206,0.571665,0.572034,0.569788,0.572768,9327437742,9853587718,9664784487,9654673753,9575849120,9772260927
0.0525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568236,0.575206,0.571736,0.572184,0.570121,0.572888,9442972102,9995246128,9778867090,9765989034,9689151642,9861358886
0.055,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.56851,0.575413,0.571719,0.571584,0.570121,0.572753,9378097680,10091022232,9800892689,9815898935,9657722939,9925796744
0.0575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568678,0.575413,0.571681,0.571479,0.570348,0.572843,9494699924,10166090897,9885662820,9868646931,9780211338,9970823743
0.06,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.568419,0.573485,0.571353,0.571539,0.57003,0.572574,9691055773,10639538869,10004845856,9943043211,9814739414,10036793583
0.0625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.564245,0.573246,0.571047,0.570846,0.569924,0.572828,9687992313,10902159914,10133373409,10058140788,9956714315,10292011455
0.065,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.563937,0.5735,0.570714,0.57068,0.569256,0.572783,9721498619,11169580787,10247243447,10183522975,10029119078,10353183745
0.0675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.56282,0.57344,0.569819,0.570544,0.566472,0.572574,9766880914,11208810343,10388609454,10307389835,10089704563,10573720954
0.07,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.562269,0.573574,0.567903,0.567478,0.563704,0.572004,9970481141,11568314654,10689284998,10469668669,10296003606,11029358963
0.0725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.560315,0.573172,0.566211,0.565149,0.562315,0.567707,10078514971,11592978825,10880697812,10933685099,10532935774,11130432797
0.075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.560636,0.573172,0.565485,0.564226,0.562228,0.566783,10137694097,11707225745,11065661485,11092004410,10695967333,11325284055
0.0775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.559423,0.573261,0.565,0.564592,0.561152,0.566344,10168833620,12092918903,11265147607,11317710387,10989653763,11554994203
0.08,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.559129,0.572184,0.563874,0.56323,0.560205,0.565626,10359777397,12330349332,11511159396,11519366459,11165754384,11871083460
0.0825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.558301,0.571629,0.563381,0.562511,0.560205,0.565547,10367388681,12348486811,11733005146,11721548495,11455067229,12012846879
0.085,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.557714,0.566565,0.562481,0.56279,0.560116,0.56396,11124775046,12792624973,11954318058,11960049388,11695222723,12189545823
0.0875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.55593,0.566302,0.562,0.562693,0.559462,0.563586,11304559828,12858567671,12121919890,12057662307,11904252941,12350754397
0.09,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.555682,0.566092,0.561455,0.562217,0.558579,0.562833,11565097140,13169487259,12254743167,12212016250,12059272745,12387696531
0.0925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.556039,0.566415,0.561114,0.561326,0.558579,0.562597,11542305019,13382511480,12397888827,12368546376,12107482935,12516646693
0.095,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.555192,0.566007,0.560663,0.561173,0.558085,0.562719,11522942088,13295450631,12491210381,12387893965,12198643649,12821444337
0.0975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.55459,0.565058,0.560362,0.560328,0.557968,0.562533,11693091630,13462282163,12654810949,12620945054,12340894058,12870918121
0.1,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.554827,0.564689,0.560036,0.560014,0.55784,0.562254,11854737391,13689872106,12786370934,12825616678,12546117965,13043667737
0.1025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.553292,0.564203,0.559519,0.55958,0.557808,0.561906,12065672103,13639929865,12878124945,12907841324,12448406542,13108835035
0.105,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.552895,0.56451,0.559223,0.558608,0.557176,0.561681,12182265212,13884838156,12995401198,13073001214,12603709709,13216933606
0.1075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.551451,0.564583,0.558679,0.558457,0.55585,0.56117,12227299292,13788197262,13106281350,13148536618,12784227755,13270075856
0.11,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.550265,0.564214,0.558221,0.556834,0.55585,0.561246,12412803390,14015119418,13207680107,13175071013,12899797660,13396316051
0.1125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.314382,0.564491,0.54547,0.556545,0.555186,0.560772,12415207301,14705426819,13380943682,13255031528,13016329191,13565195560
0.115,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.311352,0.564235,0.54487,0.556303,0.553985,0.560176,12555489595,14732890801,13450404976,13317253055,13007609311,13690618963
0.1175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.276321,0.564628,0.542769,0.555473,0.554202,0.560287,12761772247,14877167666,13582013013,13365368390,13129461357,13979768470
0.12,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.218754,0.564225,0.539495,0.555767,0.553652,0.55888,12830501271,15210588882,13732933430,13703286753,13254116515,14055298330
0.1225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.177997,0.563624,0.536997,0.55538,0.552206,0.55907,12900632067,15768237767,13858718596,13771731503,13440366915,14133251237
0.125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.121865,0.563264,0.533731,0.554981,0.551506,0.559027,12904092464,15973473282,13938806560,13855270162,13422723474,14360678191
0.1275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.0666527,0.561214,0.530145,0.554428,0.550508,0.558488,13079521229,16308650162,14050138889,14031743379,13485643217,14330458705
0.13,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.0361572,0.561544,0.515896,0.553052,0.548239,0.556162,13243153111,16404736268,14241702193,14100229940,13692170836,14510830236
0.1325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.0093279,0.560471,0.501938,0.552102,0.546157,0.5559,13180284700,16519893040,14422794348,14250272363,13767922160,14639649298
0.135,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.560489,0.500911,0.551734,0.545354,0.55498,13394593340,16735610544,14515152040,14240116876,13828897741,14787360162
0.1375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.00114695,0.560423,0.486784,0.551439,0.536741,0.552889,13464121796,16657941114,14633842297,14380147899,13932521658,14798669326
0.14,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.0204691,0.559905,0.445681,0.543845,0.300038,0.552007,13526985278,16800707822,14964599612,14546143709,14061890391,15967229911
0.1425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.193422,0.559703,0.439498,0.540856,0.295267,0.551061,13515483057,16974341980,15145264798,14779710041,14131379061,16212248043
0.145,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.0788946,0.5593,0.420382,0.540071,0.280501,0.550634,13507985396,17407307940,15222758039,14783394515,14138192874,16188434356
0.1475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0.00463475,0.558429,0.388547,0.529495,0.229461,0.550331,13509484876,18033047553,15438214246,15076789932,14286978651,16437569504
0.15,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.558389,0.331252,0.28228,0.18939,0.548903,14007956101,18053267803,15833457896,15771588148,14412333266,16728494388
0.1525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.557159,0.301964,0.277248,0.0854119,0.547451,14074031464,18255212178,16062557449,15889872001,14858828246,17106822572
0.155,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.552483,0.247073,0.27509,0.010154,0.303115,14124158193,18515163183,16494952680,16526203886,15475946604,17248526450
0.1575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54673,0.206651,0.268686,0,0.291672,14365353315,18471577186,16763231191,16682011895,15921944670,17652529379
0.16,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.54463,0.187179,0.252126,0,0.27966,14577665657,18581932387,16931894848,16775557896,16098568388,18127943050
0.1625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.297725,0.136042,0.166484,0,0.268865,15393032373,18708360777,17229607313,16985653162,16360965905,18198122201
0.165,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.293313,0.121101,0.0869488,0,0.245322,15688216940,18710148647,17383880591,17217629370,16584803609,18202674988
0.1675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.287845,0.103722,0.0151986,0,0.194441,15912245569,19079449677,17568796212,17463773804,16631226118,18392393449
0.17,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.267529,0.0861549,0,0,0.164939,16194526789,19228774074,17742984583,17576970271,17145838663,18503384550
0.1725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.258785,0.065644,0,0,0.128191,16503579246,19331385926,17948165827,17804319696,17347385578,18744518370
0.175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.244508,0.0503112,0,0,0.0813958,16791177165,19519347887,18099664408,17961878018,17573522781,18616528901
0.1775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.179207,0.0358676,0,0,0.0355786,17044870521,19762081868,18248689432,18215503280,17694056466,18698629421
0.18,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.123745,0.0217515,0,0,0.000639182,17332837077,19768322211,18401795770,18327421883,17983080749,18907645947
0.1825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.107835,0.0111208,0,0,0,17402752646,19822048554,18566462425,18446696622,18055526811,19014391458
0.185,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0843794,0.00596248,0,0,0,17566758659,20023590277,18743644989,18828476885,18106739253,19245240522
0.1875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0616543,0.00312269,0,0,0,17523222533,20088209881,18856584684,18861650190,18254674374,19299815393
0.19,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17804385218,20071859839,19005884518,19044203577,18239685234,19508370570
0.1925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17795582009,20318825320,19167193039,19202628979,18360729895,19766493863
0.195,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17759890864,20458828834,19180975254,19280124542,18399875731,19662706592
0.1975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17868571706,20512370362,19303510521,19373522184,18568936456,19896239093
0.2,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17990816392,20494149078,19438962851,19488979672,18622218338,20000643501
0.2025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18093082339,20782180801,19554815033,19581108049,18788981265,20244662374
0.205,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17998912283,20857042478,19607196585,19653922531,18893066392,20275569299
0.2075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18193282094,20979048475,19701086849,19737902377,19038485137,20388643182
0.21,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18632258810,20920052445,19824694776,19780322644,19186130301,20399709665
0.2125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18805387052,21261510315,19977662488,19810784865,19333493336,20386816179
0.215,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18729342829,21250055836,20118467625,19985925602,19415899813,20916989860
0.2175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18847725915,21274924788,20136012000,20096083559,19481217334,20825215406
0.22,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18943858666,21298732945,20216818941,20153543470,19503950211,21052344568
0.2225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19103406469,21439366271,20246736767,20159282271,19605398013,20799919616
0.225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19241572084,21619972549,20349503658,20202771534,19694827447,21130569723
0.2275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19373063901,21928824656,20474948315,20224900192,19896254050,21008264330
0.23,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19501255078,21836921510,20493717868,20186620106,19925660971,21065303907
0.2325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19606894162,21879505295,20661296059,20480951074,20177927245,21092571051
0.235,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19383330272,21910142237,20753467390,20683201504,20183897456,21305651282
0.2375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19681065985,21995899806,20844316163,20745723112,20300815330,21277383994
0.24,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19720391476,22149259130,20910986293,20765893658,20361722883,21277580230
0.2425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19754650086,22147279161,20906643470,20730725711,20308157865,21277248894
0.245,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19710630129,22368013479,20986685767,20887737726,20562315425,21529771179
0.2475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19981900925,22653911385,21097612000,21041608629,20507651733,21496139420
0.25,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20052829249,22732659305,21161457912,21103801004,20620326313,21594140090
0.2525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19984336531,22507221374,21154384985,21102305879,20602210353,21434708305
0.255,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20095776828,22468929315,21185771956,21080795785,20728749392,21516021933
0.2575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20225348114,22502205350,21168378669,21071872077,20753419242,21487425445
0.26,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19837944461,22373402385,21151590769,21094396007,20698448381,21560998988
0.2625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19908144103,22340484145,21209976556,21157239257,20805672713,21409238575
0.265,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19850114889,22485429717,21236688580,21160056366,20923567811,21617434983
0.2675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19788685935,22376910051,21206221262,21096682134,20898078513,21453094041
0.27,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19752449951,22457120778,21246359060,21183026950,20909534173,21597293499
0.2725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19585890391,22434517989,21214048179,21124983190,20781956252,21517864346
0.275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19706566452,22399202599,21285936572,21278539638,20750628819,21583205638
0.2775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19934313060,22468791315,21258014416,21201502746,20739747932,21515582627
0.28,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19875066663,22511650242,21299678385,21317382085,20708344719,21703745311
0.2825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19986201755,22507917905,21330059447,21345372428,20748371078,21640294922
0.285,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19921215093,22468710198,21380255408,21330108503,20858534032,21799475185
0.2875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19815284051,22388843325,21391428069,21351191970,20912507537,21827618711
0.29,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19637717813,22610451180,21410655224,21443007983,20932225942,21822546025
0.2925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19479563780,22627888433,21386061489,21477509095,20875811148,21784444049
0.295,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19610337490,22523453138,21333810401,21438528592,20794479553,21776772436
0.2975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19555019901,22657943657,21294259158,21411418392,20763361396,21625886628
0.3,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19882356240,22542615396,21317972181,21377491172,20767185944,21704472020


==> data/sparse/geometric-triangle-cut/sigmas/n99_kn5_kf5_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317421,0.314525,0.312513,0.324964,8986776137,12271890003,9643473797,9442117263,9285999229,9730099608
0.005,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317421,0.314525,0.312513,0.324964,9080339579,9861744369,9476713745,9423208741,9335378979,9607606445
0.0075,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317399,0.314525,0.312513,0.324964,9064857038,9823010750,9435545671,9389159700,9211486882,9649691625
0.01,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317363,0.314525,0.312513,0.324964,9099150582,9962580029,9522414462,9513676920,9316265581,9626753904
0.0125,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317349,0.314525,0.312513,0.324964,9116020602,9846878925,9549854428,9482251008,9375269112,9710941391
0.015,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317287,0.314525,0.312513,0.324964,9074992509,10105131610,9510256385,9435535396,9224958643,9614982181
0.0175,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317261,0.314525,0.312513,0.324964,8885395715,9639240490,9284177390,9236822968,9064741671,9438706617
0.02,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317198,0.314525,0.312513,0.324964,9034050393,9603326238,9330973856,9315058601,9170657283,9476850022
0.0225,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317113,0.314525,0.312369,0.324964,8856742135,9612115368,9310587561,9317591575,9169952428,9437059196
0.025,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.316965,0.314525,0.311763,0.324964,9021356530,9901775833,9381828254,9328834507,9260651246,9456891090
0.0275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.317002,0.314525,0.311763,0.324964,8843904138,9654271328,9324244760,9295961452,9218913196,9473445066
0.03,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.316908,0.314525,0.310403,0.324964,8852966434,9667414947,9209652959,9192587621,9064302501,9313869303
0.0325,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.316755,0.314525,0.310606,0.324964,8739323811,10042450192,9281871559,9294909095,9112279437,9423729257
0.035,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.316732,0.314525,0.310548,0.324964,8825359219,9663233016,9282743374,9304714019,9161794976,9378396164
0.0375,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.316717,0.314525,0.310722,0.324964,8768806919,9656965262,9270999050,9265136287,9153759171,9393064580
0.04,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.326903,0.3167,0.314525,0.310722,0.324964,9021018462,9496713047,9270073836,9252194243,9132173145,9382048053
0.0425,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.327124,0.316742,0.314668,0.310432,0.324964,8933283816,9830848712,9356638307,9317325368,9248800128,9465220847
0.045,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.327124,0.316702,0.314668,0.310287,0.324964,8927914686,9864999152,9408430087,9375629810,9248400176,9523512176
0.0475,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.327124,0.316683,0.314897,0.309968,0.324964,8895261389,9826560838,9445276924,9453801086,9356247122,9550758889
0.05,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299055,0.327124,0.316713,0.315011,0.310432,0.324964,8960115140,10042239866,9528850481,9541125265,9398531338,9635034797
0.0525,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299295,0.328117,0.316824,0.315011,0.310432,0.324964,9267939086,10086780334,9598553926,9549578419,9411593570,9667152619
0.055,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299355,0.328117,0.316831,0.315183,0.311301,0.325464,9069291574,10508227106,9766136637,9717808080,9562696123,9904895401
0.0575,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299654,0.329051,0.317053,0.315183,0.311301,0.325686,9219223917,10225645252,9734202626,9750418162,9549529863,9824961683
0.06,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299953,0.329545,0.317262,0.315183,0.311301,0.325686,9249672193,10300638068,9809925224,9784723144,9641625300,10007697095
0.0625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299953,0.330694,0.317326,0.315183,0.312109,0.326516,9266071763,10277054149,9808506843,9742719259,9658981522,9944482081
0.065,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.299953,0.330284,0.317325,0.315811,0.311532,0.326157,9154027219,10435137065,9829950991,9859195690,9622598241,9932577581
0.0675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.300073,0.330667,0.317496,0.316211,0.311301,0.326157,9150496770,10423845233,9893107298,9847757876,9729882153,10036949642
0.07,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.300431,0.331349,0.31762,0.317747,0.311763,0.325464,9197584000,10682638746,10019404673,9960958457,9759027995,10207640556
0.0725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.300431,0.331894,0.317672,0.317491,0.311763,0.325464,9215462807,10592803396,10084133823,10051336159,9884603213,10230683126
0.075,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.301355,0.332492,0.317812,0.317491,0.311907,0.32502,9308171587,10745671221,10243824095,10286167399,10049168022,10373792597
0.0775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.302102,0.333198,0.317939,0.317491,0.312225,0.325519,9459546334,10971488956,10393936768,10344204940,10209803935,10659042841
0.08,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.302331,0.333198,0.317951,0.317491,0.312225,0.324603,9568104954,11003982357,10512355873,10458730209,10360877100,10872036763
0.0825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.303342,0.333198,0.317849,0.316553,0.312225,0.325158,9779237355,11159197262,10683904239,10670342660,10467909101,10995416056
0.085,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.3037,0.333198,0.317724,0.316553,0.311416,0.325769,9785134550,11497917570,10805941027,10716648049,10641263294,11161357663
0.0875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.302978,0.333848,0.317683,0.315884,0.31159,0.325769,10133661239,11673760219,10986835298,10956768265,10675114150,11304320074
0.09,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.302711,0.333983,0.317517,0.316241,0.309503,0.324936,10260873581,11751856395,11131938949,11009215139,10874202992,11436459744
0.0925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.303353,0.333983,0.31714,0.316581,0.310055,0.323795,10760192991,12215148923,11293641410,11201746317,11047444941,11422744282
0.095,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.303475,0.334105,0.316933,0.316583,0.310175,0.322426,10788013304,12525751164,11579584121,11550382247,11243211065,11767638158
0.0975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.304141,0.334807,0.316774,0.316583,0.310196,0.321321,10727232020,12792460038,11737252775,11765822313,11423191475,11952836804
0.1,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.302773,0.334807,0.316504,0.315242,0.310196,0.321448,10750986377,12757241866,11812124396,11826519931,11583742681,11946679784
0.1025,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.301348,0.334942,0.31646,0.315645,0.308687,0.321511,11170701782,12758058137,12022079776,11938367017,11845829130,12300581111
0.105,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.300974,0.334942,0.316244,0.315774,0.308784,0.321793,11457579114,12893665693,12175432505,12124655580,11829055517,12336672122
0.1075,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.300532,0.334942,0.316081,0.315018,0.308784,0.320959,11457674699,12977246237,12235702714,12170973739,11954990012,12437209572
0.11,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.297938,0.334942,0.315755,0.31564,0.308176,0.320355,11614889108,13085778466,12359180536,12367746288,12014022333,12602671298
0.1125,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.29721,0.335184,0.315674,0.31564,0.308758,0.31992,11773159238,13202608071,12467188734,12362966436,12126112606,12794447534
0.115,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.296931,0.335278,0.315432,0.315989,0.308878,0.319776,11459814877,13193265993,12592352751,12522655765,12400819391,12819190143
0.1175,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.296984,0.335278,0.315175,0.316105,0.309024,0.3203,11435715568,13387958870,12720774696,12628148294,12466468169,13007978114
0.12,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.297225,0.334577,0.315242,0.313433,0.309156,0.320656,11812733845,13438152591,12712799298,12781599652,12326519783,12999040821
0.1225,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.296453,0.334577,0.314991,0.314313,0.308495,0.320897,11706392747,13584888158,12731360230,12705929609,12517390767,12928781264
0.125,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.164258,0.334779,0.300301,0.311333,0.302972,0.319249,11636076166,13783163802,12831676829,12705148325,12367222621,13167186641
0.1275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.143566,0.335021,0.297963,0.310764,0.30312,0.319473,12061080538,14105547865,13025318459,12962281408,12656035753,13215420753
0.13,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.1303,0.335021,0.296472,0.310956,0.303593,0.319473,12429357646,13954603282,13110368990,13097436020,12783207627,13390802977
0.1325,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0.116918,0.33486,0.295043,0.310965,0.301762,0.319588,12423078976,14066625569,13148466882,13065186486,12756897475,13399632195
0.135,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.335276,0.288776,0.311151,0.301762,0.318905,12550354540,14192955884,13218202806,13148182587,12872530216,13393923237
0.1375,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.335411,0.281759,0.310349,0.297508,0.317131,12630370766,14447810157,13430463552,13241406889,13020386276,13674611813
0.14,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.335411,0.281136,0.310349,0.296648,0.317128,12616823787,14576708610,13505465295,13404276615,13056514105,13849046612
0.1425,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.335532,0.280566,0.311203,0.296797,0.317153,12878326362,14818195597,13563688468,13487734558,13054667916,13720752402
0.145,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.335545,0.27133,0.311248,0.294554,0.317179,12835582432,14848194643,13689906965,13592701567,13195954389,13931257118
0.1475,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.335666,0.270209,0.310539,0.292439,0.317294,12853473978,14968130519,13742633767,13591097669,13151821145,13947308209
0.15,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.335787,0.269036,0.310631,0.290622,0.316195,12911469763,15162280799,13795140042,13696409557,13251543883,14073099007
0.1525,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.335007,0.256293,0.30883,0.289918,0.316413,12702486143,15791720542,13947262944,13884945470,13253131264,14226536569
0.155,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.333739,0.255825,0.308684,0.290028,0.316458,12824849792,15767164272,13992901237,13696147282,13333874255,14281056579
0.1575,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.332887,0.255201,0.307879,0.290215,0.316167,12539269529,15953250196,14053751179,13916081922,13568231106,14257163195
0.16,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.332046,0.255038,0.307805,0.290281,0.316649,12802299335,16101923980,14128026961,13809981494,13515233050,14557322039
0.1625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331327,0.240678,0.308217,0.166037,0.315933,12625280567,16049272987,14315533736,14013471535,13797092496,14478750700
0.165,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331694,0.234609,0.308319,0.161918,0.315277,13015175262,15912066532,14318859059,14068739613,13742560938,14875392784
0.1675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331789,0.231414,0.308472,0.108146,0.315099,12821367759,16011145112,14380800003,14176040900,13969914179,14542030888
0.17,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331884,0.223564,0.308704,0.0993978,0.314471,13694564846,15832058601,14455261841,14393840334,13864048720,14608795059
0.1725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331342,0.222177,0.306908,0.0924081,0.313981,13797869467,16042367063,14582134264,14399805785,14081212349,14715397622
0.175,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331587,0.221353,0.306152,0.0848629,0.313864,13918071146,16456013549,14678330416,14425744635,14039141187,14947888526
0.1775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331587,0.210021,0.305372,0.0749523,0.313498,13628452793,16390498190,14792228318,14673946822,14137766264,15014386079
0.18,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.330744,0.208692,0.30437,0.0654229,0.312745,13686641793,16407038791,14780448979,14623713147,14095483416,15137180947
0.1825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.330949,0.196764,0.283881,0.0554591,0.313032,13978420275,16444710431,14962334495,14787002613,14193320708,15305472599
0.185,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331017,0.191459,0.282881,0.00921852,0.313149,13882890558,16684081272,14967523360,14712978961,14325363545,15322587715
0.1875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331833,0.173489,0.130018,0,0.309083,14035267809,17139886117,15229816829,14889243193,14481062157,15864067356
0.19,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.330965,0.159489,0.110553,0,0.307452,14098750046,17534494056,15344254317,15149733909,14506689067,15900745749
0.1925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331114,0.147762,0.0984113,0,0.306927,14234446748,17175453520,15519489277,15369711786,14851186010,16141554685
0.195,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331114,0.129182,0.0700475,0,0.306024,14252699410,17464240840,15707954463,15799223244,14761471439,16324084828
0.1975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331278,0.119438,0.0658835,0,0.302619,14220640794,17445111629,15826391569,15897024773,14961539081,16518564514
0.2,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331278,0.115316,0.0351371,0,0.302658,14473268369,17450068205,15905912314,16044744936,15119448868,16652965148
0.2025,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.33136,0.0983629,0,0,0.152148,14777436309,17648096418,16093158157,15975283769,15238913063,16650870750
0.205,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331455,0.0869308,0,0,0.134207,15028090818,17815881103,16197215098,16203461192,15327177236,16551005349
0.2075,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331455,0.073987,0,0,0.0923743,14735021558,18124862363,16297373596,16344050449,15516043208,16654540336
0.21,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.331524,0.0603513,0,0,0.0632403,14974773778,18145236960,16397289128,16418472310,15821476010,16830710637
0.2125,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.330916,0.0591068,0,0,0.060437,15247073570,18000181567,16586376593,16654143792,15903754272,16948266847
0.215,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.330116,0.0563128,0,0,0.0576246,15587100411,17916097479,16724032828,16702117645,16258739942,17044060294
0.2175,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.329602,0.0518634,0,0,0.055054,15397595682,18060243071,16730962339,16625399338,16318457755,17041895025
0.22,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.329602,0.0486067,0,0,0.0517704,15536029316,18309631625,16813749481,16740950528,16279284528,17031749134
0.2225,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328773,0.0440801,0,0,0,15363760723,18438300246,16961141149,16866170788,16548338584,17222788969
0.225,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328773,0.0431652,0,0,0,15499979988,18292405611,17018658034,16908175403,16737863951,17137103959
0.2275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328009,0.042299,0,0,0,16025049548,18253885264,17053362686,16910182719,16628123099,17334812192
0.23,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328463,0.0414037,0,0,0,15801729098,18092665790,17095813031,17073210151,16661963201,17367725142
0.2325,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328476,0.0372932,0,0,0,16004163379,18377027458,17118951697,17126807130,16587472885,17496994803
0.235,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328493,0.0369444,0,0,0,15839498475,18365290534,17141789097,17227973282,16592179739,17619930524
0.2375,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328586,0.0367033,0,0,0,15835937534,18351821296,17167490672,17195005666,16677629834,17451959764
0.24,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328805,0.0364486,0,0,0,15855993082,18677146119,17290416018,17381042953,16687220013,17641357362
0.2425,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328972,0.0361678,0,0,0,16006883066,18745086342,17428626703,17533096783,16862827826,17750481214
0.245,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.329012,0.0360305,0,0,0,15959944761,18500581794,17500592558,17576259366,17050319774,17828351603
0.2475,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.329228,0.0358419,0,0,0,16310455436,18476978267,17491490315,17560797334,17156741845,17820361615
0.25,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328417,0.0320564,0,0,0,15960853936,18681271915,17558679342,17529676629,17055205187,17832152447
0.2525,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328513,0.0319696,0,0,0,15747314732,18398637575,17414366843,17513731567,17181164763,17591266417
0.255,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328513,0.0187742,0,0,0,16549658577,18512350336,17535126371,17502932587,17262727469,17801823853
0.2575,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.328732,0.0187163,0,0,0,16605928805,18441832948,17576115608,17486737230,17390864348,17853587905
0.26,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.327834,0.0186593,0,0,0,16511768872,18390648142,17585429682,17498381853,17432486413,17765031941
0.2625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0448276,0.00420498,0,0,0,16760649247,18288643017,17631930558,17538744804,17407941351,17871126939
0.265,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0432489,0.00404641,0,0,0,16607071144,18216223478,17640123542,17578671608,17396690742,17892641170
0.2675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0420856,0.00210428,0,0,0,16889882023,18514571729,17713790383,17521009739,17391391180,18054526980
0.27,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0407274,0.00203637,0,0,0,17091651349,18541869533,17792381824,17606669796,17443681675,18198012929
0.2725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17233620449,18963116611,17873165253,17801649039,17564663971,17999729531
0.275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17092321126,18835434068,17851424858,17713094321,17464636412,18097768668
0.2775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17079402903,18954048977,17895650949,17818402691,17527942486,18033065690
0.28,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17062914743,18829759579,17846710191,17767521762,17428719927,18048875375
0.2825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17037709265,18879597254,17892180219,17783509218,17534614317,18158109784
0.285,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17047534514,19050229082,17884055710,17760960578,17565768886,18273987584
0.2875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17086396999,18793506836,17850196980,17792435196,17548310497,18146829369
0.29,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17124138104,19010088022,17893294760,17730975525,17606851827,18188013066
0.2925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16981528489,18918195632,17872026157,17755100791,17523661262,18211951602
0.295,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16972004919,18804688156,17854161885,17666069171,17504435193,18269718611
0.2975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17028620504,18834811663,17939881532,17852065936,17584554334,18299380065
0.3,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16966445171,18807188559,17875439952,17845314018,17436980659,18158423497


==> data/sparse/geometric/ns/sigma0.0100_kn10_kf10_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.01,10,10,9,0.333333,0.333333,0.333333,0.333333,0.333333,0.333333,1,1,1,1,1,1,1,1,1,1,1,1,6570,22553,8634,7350,7030,8445
0.01,10,10,18,0.5,0.833333,0.797222,0.833333,0.833333,0.833333,0.862745,1,0.986275,1,1,1,0.957108,1,0.995711,1,1,1,170583,943802,291106,200194,185693,207063
0.01,10,10,27,0.555556,0.888889,0.840741,0.888889,0.888889,0.888889,0.868421,1,0.982749,1,1,1,0.955687,1,0.994535,1,1,1,682229,4738026,1233094,784373,772062,788878
0.01,10,10,36,0.277778,0.916667,0.786111,0.916667,0.583333,0.916667,0.744227,1,0.947827,1,0.861702,1,0.903028,1,0.980029,1,0.945493,1,1822894,57169523,9446824,1892749,1852081,13607776
0.01,10,10,45,0,0.933333,0.645556,0.622222,0.6,0.911111,0.614634,1,0.879878,0.871951,0.852941,1,0.838921,1,0.948733,0.946852,0.93411,1,3944431,314574903,58114607,41132864,4599656,52051146
0.01,10,10,54,0,0.944444,0.643519,0.62963,0.611111,0.944444,0.572093,1,0.863402,0.858333,0.840782,1,0.792316,1,0.933491,0.931824,0.918166,1,7427958,775034746,148827963,96241588,7963344,129522815
0.01,10,10,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.67065,1,0.805875,0.826185,0.683934,0.843167,0.811234,1,0.890169,0.898229,0.82351,0.913004,12987599,876961857,426532291,269212910,207657137,784186624
0.01,10,10,72,0.305556,0.958333,0.620833,0.638889,0.319444,0.652778,0.641121,1,0.816853,0.827715,0.654591,0.842171,0.772181,1,0.885571,0.892808,0.785861,0.906455,21522748,1771437649,698720261,425528791,24575933,1396416107
0.01,10,10,81,0,0.962963,0.511728,0.62963,0.320988,0.641975,0.439063,1,0.736529,0.798829,0.626461,0.813694,0.62405,1,0.823058,0.860299,0.74967,0.875902,33436417,7132048989,2101285034,1005302651,764013166,3138437967
0.01,10,10,90,0,0.966667,0.433889,0.322222,0.311111,0.644444,0.397879,1,0.668414,0.598987,0.585444,0.799724,0.569423,1,0.763886,0.715904,0.700612,0.857263,49964521,12421474330,4752491431,4853907097,1441685056,5565300377
0.01,10,10,99,0,0.646465,0.289394,0.313131,0,0.333333,0.36422,0.788377,0.553838,0.576013,0.364729,0.589579,0.524141,0.843645,0.667357,0.680252,0.529897,0.697561,2237928664,20281558890,11070885254,9073942353,7855210864,20034791659
0.01,10,10,108,0,0.648148,0.226852,0.314815,0,0.333333,0.341344,0.780564,0.495037,0.548589,0.341344,0.573319,0.491117,0.83299,0.612913,0.648953,0.498539,0.672897,3608128887,32592695056,20245075228,14919087285,12887589855,31975400380
0.01,10,10,117,0,0.641026,0.194444,0.316239,0,0.324786,0.324833,0.763206,0.459274,0.538251,0.324833,0.549787,0.462499,0.809178,0.574004,0.627786,0.469181,0.645917,6400696399,49721312014,33479362563,23221089017,21729895324,49442628803
0.01,10,10,126,0,0.65873,0.212302,0,0,0.333333,0.309829,0.780983,0.460483,0.309829,0.309829,0.551015,0.438576,0.830122,0.56597,0.450511,0.444106,0.642228,7480241321,74541357862,48838248817,33858695252,29972976509,72893873656
0.01,10,10,135,0,0.659259,0.130741,0,0,0.318519,0.296138,0.775882,0.390512,0.296138,0.296138,0.520256,0.41114,0.819895,0.498462,0.423621,0.418207,0.604279,10713739504,107357920264,83691680845,105379057345,48679036228,106163590428


==> data/sparse/geometric/ns/sigma0.0100_kn15_kf15_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.01,15,15,9,0.333333,0.333333,0.333333,0.333333,0.333333,0.333333,1,1,1,1,1,1,1,1,1,1,1,1,6589,23141,8339,7342,6818,7648
0.01,15,15,18,0.5,0.833333,0.797222,0.833333,0.833333,0.833333,0.862745,1,0.986275,1,1,1,0.957108,1,0.995711,1,1,1,169000,946014,293439,205462,183870,208599
0.01,15,15,27,0.555556,0.888889,0.840741,0.888889,0.888889,0.888889,0.871795,1,0.983191,1,1,1,0.958974,1,0.99494,1,1,1,651776,4858733,1262326,670622,666371,686726
0.01,15,15,36,0.277778,0.916667,0.786111,0.916667,0.583333,0.916667,0.771429,1,0.953333,1,0.87619,1,0.929132,1,0.985364,1,0.959944,1,1742600,82794732,12228814,6177673,1792541,13660510
0.01,15,15,45,0,0.933333,0.645556,0.622222,0.6,0.911111,0.660215,1,0.894112,0.887097,0.870829,1,0.883746,1,0.963025,0.961668,0.952643,1,4394964,318239166,59333309,42304136,4565288,52961654
0.01,15,15,54,0,0.944444,0.643519,0.62963,0.611111,0.944444,0.637795,1,0.884083,0.879717,0.86546,1,0.861982,1,0.955654,0.954513,0.945857,1,7795118,798348701,152976278,100032966,8230639,126454861
0.01,15,15,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.733856,1,0.843325,0.86,0.745312,0.873341,0.887332,1,0.93433,0.939104,0.894388,0.947882,14175194,905032903,434087243,266040623,219695411,786329329
0.01,15,15,72,0.305556,0.958333,0.620833,0.638889,0.319444,0.652778,0.719024,1,0.85661,0.864905,0.729584,0.876585,0.870562,1,0.934897,0.939174,0.877641,0.946957,21815979,1797294698,703710017,434061296,23061415,1431987897
0.01,15,15,81,0,0.962963,0.511728,0.62963,0.320988,0.641975,0.564822,1,0.795904,0.843802,0.709504,0.855852,0.78218,1,0.897561,0.91878,0.853649,0.928076,34160425,7202735251,2140778744,1039686871,776454746,3231309626
0.01,15,15,90,0,0.966667,0.433889,0.322222,0.311111,0.644444,0.533904,1,0.743798,0.690256,0.680284,0.844809,0.743077,1,0.859082,0.830084,0.822189,0.914587,51267016,12697797559,4865780000,5018220080,1446717673,5665413823
0.01,15,15,99,0,0.646465,0.289394,0.313131,0,0.333333,0.503912,0.835309,0.652017,0.668236,0.504687,0.6803,0.704115,0.902341,0.792406,0.801843,0.704898,0.813089,2278189380,21006796455,11418230658,9356599963,8060251355,20708649834
0.01,15,15,108,0,0.648148,0.226852,0.314815,0,0.333333,0.473259,0.825291,0.597255,0.640499,0.474868,0.658964,0.663382,0.889386,0.744571,0.768898,0.66738,0.785968,3729192466,33231547544,20344247168,14833345770,13210619011,31878604392
0.01,15,15,117,0,0.641026,0.194444,0.316239,0,0.324786,0.444971,0.805486,0.556002,0.620887,0.445801,0.630267,0.629422,0.867113,0.704191,0.744444,0.630897,0.754118,6901729316,49398113572,33231309095,22737231758,21609018575,48830267410
0.01,15,15,126,0,0.65873,0.212302,0,0,0.333333,0.41723,0.81519,0.544633,0.417887,0.417493,0.620799,0.596746,0.875646,0.685523,0.598067,0.597345,0.74108,7175506187,73438779203,48136441168,33346375046,29594566727,71830143350
0.01,15,15,135,0,0.659259,0.130741,0,0,0.318519,0.38906,0.805829,0.471679,0.390064,0.389813,0.58436,0.55975,0.864496,0.620794,0.562808,0.561638,0.699506,10657495755,105455502454,81913291395,102964858191,47891566402,104059931289


==> data/sparse/geometric/ns/sigma0.0100_kn500_kf500_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.01,500,500,9,0.333333,0.333333,0.333333,0.333333,0.333333,0.333333,1,1,1,1,1,1,1,1,1,1,1,1,6304,22510,8259,6879,6663,7904
0.01,500,500,18,0.5,0.833333,0.797222,0.833333,0.833333,0.833333,0.862745,1,0.986275,1,1,1,0.957108,1,0.995711,1,1,1,162289,913233,274907,193546,172160,195498
0.01,500,500,27,0.555556,0.888889,0.840741,0.888889,0.888889,0.888889,0.871795,1,0.983191,1,1,1,0.958974,1,0.99494,1,1,1,622257,4599986,1170066,631858,628033,648820
0.01,500,500,36,0.277778,0.916667,0.786111,0.916667,0.583333,0.916667,0.771429,1,0.953333,1,0.87619,1,0.929132,1,0.985364,1,0.959944,1,1666221,84915200,11864732,6001970,1679626,13406311
0.01,500,500,45,0,0.933333,0.645556,0.622222,0.6,0.911111,0.680808,1,0.900556,0.893939,0.878788,1,0.902819,1,0.969094,0.967935,0.960536,1,3613505,298995867,63544180,49863768,13532187,55311568
0.01,500,500,54,0,0.944444,0.643519,0.62963,0.611111,0.944444,0.559748,1,0.885709,0.893082,0.880503,1,0.712143,1,0.95689,0.967102,0.960934,1,6937308,2702826769,281152928,101165646,7337589,191097231
0.01,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.55914,1,0.844572,0.88172,0.774194,0.892473,0.859434,1,0.950759,0.96122,0.927728,0.966508,12995674,5553707834,983343466,313039069,225880385,913138992
0.01,500,500,72,0.305556,0.958333,0.620833,0.638889,0.319444,0.652778,0.558685,1,0.862617,0.892019,0.774648,0.901017,0.864302,1,0.956994,0.966063,0.927498,0.970305,21501048,11440287354,1805641971,608627401,79659274,1805786430
0.01,500,500,81,0,0.962963,0.511728,0.62963,0.320988,0.641975,0.45,1,0.802022,0.883333,0.674691,0.891667,0.736381,1,0.922445,0.961603,0.896847,0.965717,31669141,34214728358,6938803892,1429385369,954376947,4834406295
0.01,500,500,90,0,0.966667,0.433889,0.322222,0.311111,0.644444,0.449438,1,0.74171,0.775281,0.558052,0.891386,0.708716,1,0.901281,0.927179,0.827,0.965441,176293111,60882077166,19911291699,6983437769,1722401082,41791120685
0.01,500,500,99,0,0.646465,0.289394,0.313131,0,0.333333,0.44898,0.891156,0.658472,0.557823,0.44898,0.78891,0.673469,0.965215,0.859876,0.86239,0.745143,0.933592,3234364477,107889616369,50477167707,14572081620,8973043117,101504812126
0.01,500,500,108,0,0.648148,0.226852,0.314815,0,0.333333,0.448598,0.890966,0.648235,0.672724,0.448598,0.787989,0.672897,0.965027,0.858749,0.894909,0.817997,0.932968,5274261502,178422457739,79070923790,33992374522,19904214691,159837386802
0.01,500,500,117,0,0.641026,0.194444,0.316239,0,0.324786,0.448276,0.885057,0.63673,0.672266,0.448276,0.781462,0.672414,0.962019,0.841485,0.894457,0.709622,0.929589,9904848387,274293670269,129681279146,52554412005,30464425913,259253565078
0.01,500,500,126,0,0.65873,0.212302,0,0,0.333333,0.448,0.895873,0.620368,0.557333,0.448,0.78654,0.672,0.96725,0.842682,0.824909,0.732943,0.931982,12025947920,425593230342,224101678250,276833446504,38327003698,390112111727


==> data/sparse/geometric/ns/sigma0.0100_kn5_kf5_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.01,5,5,9,0.333333,0.333333,0.333333,0.333333,0.333333,0.333333,1,1,1,1,1,1,1,1,1,1,1,1,6452,35797,9431,7589,7195,8754
0.01,5,5,18,0.5,0.833333,0.797222,0.833333,0.833333,0.833333,0.851064,1,0.985106,1,1,1,0.945483,1,0.994548,1,1,1,171520,1034934,267326,183558,179511,187953
0.01,5,5,27,0.555556,0.888889,0.840741,0.888889,0.888889,0.888889,0.831461,1,0.977954,1,1,1,0.916435,1,0.989688,1,1,1,684194,5329766,1231016,697862,691553,751270
0.01,5,5,36,0.277778,0.916667,0.786111,0.916667,0.583333,0.916667,0.641791,1,0.926951,1,0.806931,1,0.781142,1,0.955032,1,0.878453,1,1729843,53836558,8878824,1781428,1741435,12786741
0.01,5,5,45,0,0.933333,0.645556,0.622222,0.6,0.911111,0.422303,1,0.819845,0.807692,0.779817,1,0.603622,1,0.873001,0.867886,0.834808,1,3707979,329443194,58093800,40545484,3989101,52492923
0.01,5,5,54,0,0.944444,0.643519,0.62963,0.611111,0.944444,0.354839,1,0.793589,0.786014,0.759831,1,0.503924,1,0.842353,0.84,0.805422,1,7054204,786577933,145977305,93701095,7483670,126533578
0.01,5,5,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.521173,1,0.718187,0.749186,0.542888,0.771987,0.60452,1,0.771473,0.786141,0.630701,0.817683,13130839,899460659,425135792,258978413,213931802,783477434
0.01,5,5,72,0.305556,0.958333,0.620833,0.638889,0.319444,0.652778,0.505155,1,0.747723,0.762887,0.524914,0.782646,0.568764,1,0.788661,0.799743,0.604642,0.827236,20300572,1710356696,673283912,413407647,24641773,1336149922
0.01,5,5,81,0,0.962963,0.511728,0.62963,0.320988,0.641975,0.264993,1,0.654219,0.736402,0.509763,0.75523,0.382862,1,0.703754,0.762832,0.587967,0.790067,32076909,7160695954,2075306027,975076991,735452059,3086701445
0.01,5,5,90,0,0.966667,0.433889,0.322222,0.311111,0.644444,0.245523,1,0.584171,0.496823,0.480069,0.7487,0.342187,1,0.63687,0.568013,0.541139,0.780612,47890888,12574371826,4729075662,4807594457,1349591404,5456810573
0.01,5,5,99,0,0.646465,0.289394,0.313131,0,0.333333,0.22871,0.743066,0.458516,0.485645,0.22871,0.501703,0.314525,0.771285,0.520421,0.532248,0.324964,0.572502,2185247929,20659882322,11130572680,9028495663,7982647753,20158461965
0.01,5,5,108,0,0.648148,0.226852,0.314815,0,0.333333,0.214048,0.738155,0.397444,0.461347,0.214048,0.490856,0.282849,0.76204,0.458643,0.508197,0.293849,0.539241,3471888686,32389288318,20256822603,14910076888,12826354624,32139906334
0.01,5,5,117,0,0.641026,0.194444,0.316239,0,0.324786,0.201149,0.719828,0.360219,0.453664,0.201149,0.467313,0.256768,0.737604,0.417081,0.494552,0.274292,0.514782,6615344278,50010192619,33479288117,22867284133,21826963685,49483366857
0.01,5,5,126,0,0.65873,0.212302,0,0,0.333333,0.189715,0.742866,0.366588,0.189715,0.189715,0.472876,0.244004,0.77351,0.418958,0.26739,0.249989,0.521649,7549777155,74891324320,48832811691,33478991730,29947156708,73102741125
0.01,5,5,135,0,0.659259,0.130741,0,0,0.318519,0.179508,0.738746,0.289519,0.179508,0.179508,0.440762,0.218063,0.767523,0.344788,0.25098,0.240785,0.476741,10819628596,108014190502,83815170729,105494099580,48424888832,106594878451


==> data/sparse/geometric/ns/sigma0.0600_kn10_kf10_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.06,10,10,9,0.222222,0.333333,0.322222,0.333333,0.333333,0.333333,1,1,1,1,1,1,1,1,1,1,1,1,5920,29279,9752,7603,6935,9343
0.06,10,10,18,0.5,0.833333,0.783333,0.833333,0.777778,0.833333,0.862745,1,0.983007,1,1,1,0.957108,1,0.995282,1,1,1,165342,1959973,670785,600218,201880,911948
0.06,10,10,27,0.259259,0.888889,0.664815,0.592593,0.555556,0.888889,0.507246,1,0.872891,0.918841,0.868421,1,0.706686,1,0.942692,0.979863,0.955687,1,742674,135620948,26950406,5109075,2194391,13298537
0.06,10,10,36,0.305556,0.916667,0.641667,0.583333,0.583333,0.638889,0.559503,1,0.88264,0.862676,0.861456,0.904348,0.853752,1,0.95658,0.946382,0.945158,0.970071,3428615,211449356,33738281,25665019,12228669,39897629
0.06,10,10,45,0,0.644444,0.425556,0.577778,0.311111,0.6,0,0.88916,0.73582,0.850932,0.737562,0.853837,0.299484,0.957337,0.867962,0.931599,0.888081,0.934717,28187041,2607396197,324688702,79966343,49176432,197600060
0.06,10,10,54,0,0.944444,0.45,0.314815,0.296296,0.611111,0.390152,1,0.753722,0.712008,0.693762,0.841226,0.686653,1,0.876563,0.857636,0.842717,0.917497,7508766,1962649870,404265804,335512806,117061753,395804499
0.06,10,10,63,0,0.619048,0.265873,0.31746,0,0.31746,0.392559,0.824201,0.646496,0.678626,0.522693,0.680577,0.672581,0.894614,0.79827,0.815959,0.731071,0.816865,244826286,3358964393,1108543096,796329904,751174356,1722074923
0.06,10,10,72,0,0.625,0.173611,0,0,0.319444,0.393195,0.810127,0.562606,0.479598,0.476311,0.650221,0.641302,0.8747,0.726151,0.673942,0.670523,0.778858,518167129,5409778276,2750914604,2980938033,1553414543,3689987129
0.06,10,10,81,0,0.320988,0.0790123,0,0,0,0.385439,0.625666,0.477853,0.436665,0.43576,0.439957,0.60577,0.748222,0.650955,0.622096,0.620073,0.625983,2910073924,9155263742,6192475688,6906733774,3858120091,7008187204
0.06,10,10,90,0,0.322222,0.0633333,0,0,0,0.374885,0.597876,0.435039,0.396767,0.396209,0.397601,0.568419,0.714421,0.599194,0.572544,0.570725,0.573246,5124572846,14973239799,11095345597,12243538848,12019875186,12377373852
0.06,10,10,99,0,0.323232,0.0479798,0,0,0,0.359807,0.576353,0.394594,0.363965,0.362686,0.364475,0.524224,0.685617,0.55055,0.527241,0.525888,0.532097,8972484087,24134274537,18978601280,20276799950,19990684384,20534171149
0.06,10,10,108,0,0.314815,0.0157407,0,0,0,0.341115,0.548589,0.35173,0.341344,0.341344,0.341344,0.489798,0.653135,0.504609,0.496113,0.494594,0.500058,14519406770,33406007448,31326573252,32143219420,31817438702,32453400505
0.06,10,10,117,0,0.333333,0.0166667,0,0,0,0.324628,0.561627,0.336662,0.324833,0.324833,0.324833,0.461603,0.662707,0.478876,0.470318,0.466085,0.471348,20476378491,51108954271,48542741503,49962565692,49283962602,50468720169
0.06,10,10,126,0,0,0,0,0,0,0.30946,0.309829,0.309801,0.309829,0.309829,0.309829,0.438036,0.450476,0.445645,0.446382,0.4421,0.44908,72162845642,75802806795,73881089813,73860178861,73177744906,74487111266


==> data/sparse/geometric/ns/sigma0.0600_kn15_kf15_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.06,15,15,9,0.222222,0.333333,0.322222,0.333333,0.333333,0.333333,1,1,1,1,1,1,1,1,1,1,1,1,5532,26308,9255,7513,6786,8683
0.06,15,15,18,0.5,0.833333,0.783333,0.833333,0.777778,0.833333,0.862745,1,0.983007,1,1,1,0.957108,1,0.995282,1,1,1,165383,1841044,649617,560703,199436,888065
0.06,15,15,27,0.259259,0.888889,0.618519,0.555556,0.296296,0.888889,0.512821,1,0.834473,0.871795,0.564103,1,0.721026,1,0.914991,0.958974,0.75453,1,642700,133965317,37099269,8926468,2556735,72661205
0.06,15,15,36,0,0.916667,0.5125,0.583333,0.305556,0.611111,0,1,0.745214,0.875796,0.561208,0.91242,0,1,0.840337,0.959565,0.71517,0.976672,13382840,1685284505,269864174,39753225,26087652,466503705
0.06,15,15,45,0,0.644444,0.411111,0.311111,0.288889,0.6,0,0.902778,0.690306,0.773118,0.557235,0.871658,0,0.969868,0.821971,0.922137,0.706063,0.953438,70620606,4499548689,801810383,133099054,106257219,1179347145
0.06,15,15,54,0,0.944444,0.434259,0.314815,0,0.611111,0,1,0.653314,0.758648,0.417129,0.866092,0.194114,1,0.806531,0.907458,0.632003,0.946446,16086424,9241542999,2232684257,1066958460,169520912,2673318179
0.06,15,15,63,0,0.619048,0.219048,0.301587,0,0.31746,0,0.85966,0.546677,0.730227,0.381651,0.743605,0.407332,0.938373,0.7656,0.888564,0.609662,0.892551,370331180,16928715486,5117342698,1788005464,1097146705,6841226080
0.06,15,15,72,0,0.625,0.158333,0,0,0.319444,0,0.851117,0.525071,0.586946,0.389552,0.725694,0.456866,0.928268,0.759052,0.808616,0.638356,0.87381,505520174,26192454533,8013369734,3690931858,1603523217,11574952605
0.06,15,15,81,0,0.320988,0.0790123,0,0,0,0,0.708056,0.530686,0.559733,0.395134,0.563199,0.506197,0.851075,0.75582,0.77384,0.707445,0.778496,2959516908,37155442728,9860417801,7013050580,4208453230,7306344116
0.06,15,15,90,0,0.322222,0.0477778,0,0,0,0,0.684649,0.482608,0.526125,0.390863,0.527325,0.478292,0.822384,0.713603,0.731759,0.679254,0.733916,5224725278,53891778259,16711721010,12649532481,12405613380,22584897373
0.06,15,15,99,0,0.323232,0.0474747,0,0,0,0.261104,0.66886,0.475581,0.496346,0.38547,0.499368,0.567592,0.801922,0.685745,0.692936,0.645711,0.696992,9290935765,58224133888,25969728191,20765515409,20494299302,21084695600
0.06,15,15,108,0,0.314815,0.0157407,0,0,0,0.38537,0.636873,0.473226,0.468969,0.467923,0.470011,0.630954,0.764273,0.663123,0.659612,0.657493,0.660833,14859113674,45866710626,32552597434,32777287579,32356036665,33048696402
0.06,15,15,117,0,0.333333,0.0166667,0,0,0,0.440081,0.637277,0.451492,0.441767,0.440785,0.442327,0.622487,0.759753,0.632349,0.625714,0.624244,0.627163,21010188614,51545110764,49137742336,50627452827,49822715941,51071565374
0.06,15,15,126,0,0,0,0,0,0,0.380942,0.416573,0.411898,0.41512,0.414059,0.415913,0.581725,0.597152,0.594164,0.595422,0.594255,0.595995,72845404753,92086460728,76125267444,74545856916,73821153147,75562236081


==> data/sparse/geometric/ns/sigma0.0600_kn500_kf500_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.06,500,500,9,0.222222,0.333333,0.322222,0.333333,0.333333,0.333333,1,1,1,1,1,1,1,1,1,1,1,1,5617,27690,9308,7357,6736,8595
0.06,500,500,18,0.5,0.833333,0.783333,0.833333,0.777778,0.833333,0.862745,1,0.983007,1,1,1,0.957108,1,0.995282,1,1,1,168286,1836638,638822,551355,203315,882073
0.06,500,500,27,0.259259,0.888889,0.618519,0.555556,0.296296,0.888889,0.512821,1,0.834473,0.871795,0.564103,1,0.721026,1,0.914991,0.958974,0.75453,1,629147,138020170,37597856,8020565,2283087,72735207
0.06,500,500,36,0,0.916667,0.5125,0.583333,0.305556,0.611111,0,1,0.745397,0.87619,0.561905,0.912698,0,1,0.840532,0.959944,0.716527,0.976891,12451659,1706092173,276069698,38696033,25492789,478011780
0.06,500,500,45,0,0.644444,0.336667,0.311111,0,0.6,0,0.908081,0.535505,0.560606,0,0.878788,0,0.974348,0.631142,0.713883,0,0.960536,72873559,5871940124,2010112735,1470678650,102588816,1552086016
0.06,500,500,54,0,0.944444,0.358333,0.314815,0,0.611111,0,1,0.472013,0.559748,0,0.880503,0,1,0.528612,0.712143,0,0.960934,54060358,15860156535,6963118069,3950740138,218330161,14274659920
0.06,500,500,63,0,0.619048,0.205556,0.31746,0,0.31746,0,0.88172,0.351587,0.55914,0,0.55914,0,0.96122,0.44851,0.710911,0,0.710911,469741936,36554898378,18990701703,9577757213,9153099494,34961166477
0.06,500,500,72,0,0.319444,0.111111,0,0,0.319444,0,0.558685,0.194601,0,0,0.558685,0,0.709993,0.247552,0,0,0.709993,18659547729,78393982571,56264459435,73940016006,19765364670,76450239564


==> data/sparse/geometric/ns/sigma0.0600_kn5_kf5_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.06,5,5,9,0.222222,0.333333,0.322222,0.333333,0.333333,0.333333,1,1,1,1,1,1,1,1,1,1,1,1,5609,24873,9398,7549,6888,8877
0.06,5,5,18,0.5,0.833333,0.794444,0.833333,0.833333,0.833333,0.85,1,0.985106,1,1,1,0.946646,1,0.994785,1,1,1,163862,1028967,307040,179762,171339,335221
0.06,5,5,27,0.296296,0.888889,0.711111,0.851852,0.555556,0.888889,0.727612,1,0.919419,1,0.829545,1,0.876056,1,0.961658,1,0.913169,1,643086,11309016,3035989,866596,653278,4848140
0.06,5,5,36,0,0.916667,0.611111,0.583333,0.555556,0.638889,0.395466,1,0.826378,0.805,0.80402,0.861809,0.668412,1,0.895079,0.875381,0.872663,0.928323,1701894,157500481,23023509,17402455,2031579,20718450
0.06,5,5,45,0,0.644444,0.425556,0.577778,0.311111,0.6,0.415896,0.833028,0.682412,0.777365,0.608534,0.779817,0.596666,0.895612,0.778056,0.832034,0.729032,0.837681,26506564,307504747,114799771,53829808,49274757,135199773
0.06,5,5,54,0,0.944444,0.465741,0.314815,0.296296,0.611111,0.352113,1,0.669897,0.571229,0.545582,0.760504,0.502121,1,0.746938,0.677173,0.649106,0.809963,7254655,761774347,283793647,300027128,99997036,380227635
0.06,5,5,63,0,0.619048,0.265873,0.31746,0,0.31746,0.314875,0.749186,0.504435,0.542888,0.314875,0.542888,0.443519,0.792089,0.602529,0.629732,0.455459,0.640895,245287670,1826340576,1005501950,787823528,743083075,1707789243
0.06,5,5,72,0,0.625,0.189583,0,0,0.319444,0.287801,0.742268,0.428123,0.288412,0.287801,0.524914,0.396893,0.779037,0.523542,0.419911,0.405424,0.605064,503542201,3721181725,2533750709,2086008336,1535351883,3677251394
0.06,5,5,81,0,0.320988,0.0790123,0,0,0,0.264993,0.509763,0.325279,0.264993,0.264993,0.264993,0.35486,0.582077,0.423553,0.381561,0.366561,0.384847,2919247543,7232774727,6040002514,6926689794,3916629342,7016255262
0.06,5,5,90,0,0.322222,0.0633333,0,0,0,0.245523,0.496823,0.294945,0.245523,0.245523,0.245523,0.329507,0.559609,0.384477,0.343284,0.339376,0.352308,5112518386,12581041835,11039687800,12389569188,12112978548,12484901844
0.06,5,5,99,0,0.323232,0.0474747,0,0,0,0.22871,0.485645,0.266472,0.22871,0.22871,0.22871,0.299953,0.545383,0.350382,0.317633,0.311301,0.327124,8998696275,20869146801,18915742097,20382287749,20160693395,20653303283
0.06,5,5,108,0,0.314815,0.0157407,0,0,0,0.214048,0.461347,0.226413,0.214048,0.214048,0.214048,0.278363,0.507205,0.304256,0.291329,0.286285,0.301709,14526857779,33423832546,31379080854,32271823185,31852093501,32527314091
0.06,5,5,117,0,0.333333,0.0166667,0,0,0,0.200862,0.481322,0.215144,0.201149,0.201149,0.201149,0.252478,0.533374,0.285519,0.272696,0.269892,0.275632,20377278112,51032086067,48557324019,50041381655,49350972141,50480113793
0.06,5,5,126,0,0,0,0,0,0,0.189715,0.189715,0.189715,0.189715,0.189715,0.189715,0.243174,0.268556,0.256649,0.255463,0.250918,0.262012,71733555700,75852287678,73848424871,73882845315,73119350797,74481584030


==> data/sparse/geometric/ns/sigma0.1000_kn10_kf10_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.1,10,10,9,0,0.444444,0.277778,0.222222,0.222222,0.333333,0.944444,1,0.993056,1,1,1,1,1,1,1,1,1,1293,77995,25452,11958,7092,28068
0.1,10,10,18,0,0.833333,0.372222,0.277778,0.111111,0.5,0,1,0.582026,0.640523,0.215686,0.856209,0.120098,1,0.744669,0.838235,0.541667,0.96201,202236,52433962,15526636,6130472,1535317,25559128
0.1,10,10,27,0,0.296296,0.0666667,0,0,0.0740741,0,0.561404,0.160504,0,0,0.43695,0,0.780424,0.335497,0.314406,0.0121861,0.649576,90415429,366088044,271414408,316226908,155162195,333077541
0.1,10,10,36,0,0.305556,0.0152778,0,0,0,0,0.760286,0.121384,0,0,0,0,0.911759,0.285128,0.212059,0,0.490386,159590513,1243304279,954290479,1085782350,476891998,1193558975
0.1,10,10,45,0,0.311111,0.0155556,0,0,0,0,0.741738,0.199814,0,0,0.408521,0,0.890183,0.418135,0.454181,0.0132243,0.628373,429025808,2946285962,1940319094,2518059906,1082317389,2715981773
0.1,10,10,54,0,0,0,0,0,0,0,0.412713,0.298805,0.394112,0,0.398305,0,0.649694,0.539636,0.622771,0.436065,0.628927,1837417897,5314681884,2831901877,2142606696,2029856285,2180332144
0.1,10,10,63,0,0,0,0,0,0,0,0.403349,0.353951,0.39253,0.387346,0.394656,0.180494,0.643341,0.594223,0.626567,0.621826,0.632094,3499625606,9263185911,4195351561,3687042448,3581920299,3781753205
0.1,10,10,72,0,0,0,0,0,0,0.377215,0.397252,0.385193,0.383544,0.382817,0.38632,0.60212,0.626287,0.613239,0.613008,0.608273,0.615827,6006772626,6672508876,6307867948,6269197696,6194517507,6442075587
0.1,10,10,81,0,0,0,0,0,0,0.374131,0.384615,0.379626,0.378942,0.376603,0.381741,0.585248,0.600034,0.594149,0.59372,0.592105,0.59632,9826476100,11288207572,10631808842,10674706329,10248495913,10945666379
0.1,10,10,90,0,0,0,0,0,0,0.360806,0.371665,0.366213,0.365685,0.363886,0.369146,0.554827,0.564689,0.560036,0.560014,0.55784,0.562254,15497935024,18449515699,17188132674,17214245416,16646176722,17543238141
0.1,10,10,99,0,0,0,0,0,0,0.341327,0.357743,0.351942,0.351955,0.349181,0.354903,0.509842,0.534009,0.524949,0.525002,0.521412,0.527526,23814289470,28941181453,27127745648,27209141955,26657265907,27585968947
0.1,10,10,108,0,0,0,0,0,0,0.327664,0.339472,0.334095,0.334138,0.331254,0.335754,0.486137,0.501854,0.494175,0.492703,0.489461,0.497872,38928528858,46736416720,42800328111,42830761719,41721125104,43569139244
0.1,10,10,117,0,0.00854701,0.00042735,0,0,0,0.311286,0.323351,0.318768,0.318718,0.31697,0.320544,0.449986,0.474822,0.467245,0.468331,0.465628,0.470037,60623826626,75853396584,66143124665,65804870846,63932405640,67807437366


==> data/sparse/geometric/ns/sigma0.1000_kn15_kf15_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.1,15,15,9,0,0.444444,0.277778,0.222222,0.222222,0.333333,0.944444,1,0.993056,1,1,1,1,1,1,1,1,1,1259,79117,25276,12174,7213,27437
0.1,15,15,18,0,0.833333,0.372222,0.277778,0.111111,0.5,0,1,0.582026,0.640523,0.215686,0.856209,0.120098,1,0.744669,0.838235,0.541667,0.96201,208617,51912363,15579898,6321591,1342495,25292109
0.1,15,15,27,0,0.259259,0.0388889,0,0,0,0,0.512821,0.106268,0,0,0,0,0.773333,0.273009,0.0796581,0,0.483761,120124103,403490990,321923797,358726353,318686440,371654441
0.1,15,15,36,0,0.305556,0.0152778,0,0,0,0,0.558214,0.0279107,0,0,0,0,0.712459,0.035623,0,0,0,448585600,1839785113,1676607389,1718203018,1704022727,1778161201
0.1,15,15,45,0,0.311111,0.0155556,0,0,0,0,0.56051,0.0280255,0,0,0,0,0.84542,0.0853232,0,0,0.0202566,1010185961,5230775371,4683224014,4890810750,4625499225,5033572889
0.1,15,15,54,0,0,0,0,0,0,0,0.416998,0.0416467,0,0,0,0,0.633772,0.106901,0,0,0.0353098,3661193215,11537374877,9589709951,10180816585,9840059300,10528144655
0.1,15,15,63,0,0,0,0,0,0,0,0.40884,0.0609469,0,0,0,0,0.625984,0.220818,0.026789,0,0.427923,6924037483,19921427354,16915133065,18422599922,17208659599,19368371785
0.1,15,15,72,0,0,0,0,0,0,0,0.402201,0.0600548,0,0,0,0,0.623929,0.245927,0.22807,0,0.429381,11996487902,31985215579,27260349386,29663315498,28030211515,30098502638
0.1,15,15,81,0,0,0,0,0,0,0,0.40227,0.15835,0,0,0.393141,0,0.630408,0.350547,0.316044,0.0980758,0.620979,17929595909,47677549750,34861639416,44378037362,18643341161,46101219716
0.1,15,15,90,0,0,0,0,0,0,0,0.39731,0.137075,0,0,0.390608,0,0.632711,0.344884,0.353578,0.0691511,0.618767,24996278570,66682652530,50618177249,61432549942,27389876431,63341697552


==> data/sparse/geometric/ns/sigma0.1000_kn500_kf500_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.1,500,500,9,0,0.444444,0.277778,0.222222,0.222222,0.333333,0.944444,1,0.993056,1,1,1,1,1,1,1,1,1,1266,76280,25167,11318,7376,28687
0.1,500,500,18,0,0.833333,0.372222,0.277778,0.111111,0.5,0,1,0.582026,0.640523,0.215686,0.856209,0.120098,1,0.744669,0.838235,0.541667,0.96201,201906,51917433,15537747,6479858,1324854,25151949
0.1,500,500,27,0,0.259259,0.0388889,0,0,0,0,0.512821,0.106268,0,0,0,0,0.773333,0.273009,0.0796581,0,0.483761,118989375,403207135,322978859,355374888,325700457,375532216
0.1,500,500,36,0,0.305556,0.0152778,0,0,0,0,0.560317,0.0280159,0,0,0,0,0.716527,0.0358263,0,0,0,445851961,1855621835,1700987763,1761487974,1714285608,1816812510
0.1,500,500,45,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0128259,0.000641297,0,0,0,5847466988,6470930640,6101300070,6077081994,5928819566,6214965918
0.1,500,500,54,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0112885,0.000564425,0,0,0,15875872287,17551227689,16657276131,16587212584,16363250586,16888040898
0.1,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36562236561,40419244609,38655017083,38457676441,37964315653,39232678969
0.1,500,500,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,80393143860,85595913304,82676774172,82526889415,80938913254,84328112735


==> data/sparse/geometric/ns/sigma0.1000_kn5_kf5_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.1,5,5,9,0,0.444444,0.277778,0.222222,0.222222,0.333333,0.944444,1,0.993056,1,1,1,1,1,1,1,1,1,1244,79290,25275,11501,7129,25645
0.1,5,5,18,0,0.833333,0.475,0.444444,0.222222,0.777778,0,1,0.716729,0.841727,0.489362,1,0.345541,1,0.859888,0.943182,0.685937,1,174273,36012756,7476459,1747327,500225,8984988
0.1,5,5,27,0,0.259259,0.0981481,0,0,0.222222,0.397683,0.726592,0.46365,0.416031,0.405303,0.515267,0.636029,0.872464,0.699452,0.690657,0.649739,0.717949,16521522,66254526,52319506,57134919,43985214,60153896
0.1,5,5,36,0,0.305556,0.0152778,0,0,0,0.382278,0.69598,0.410617,0.393939,0.388889,0.40399,0.622192,0.827663,0.650784,0.639035,0.629399,0.652679,35577795,176339025,158814684,164155059,162282531,170735031
0.1,5,5,45,0,0,0,0,0,0,0.356618,0.377737,0.368567,0.369686,0.362477,0.373162,0.562042,0.591807,0.577349,0.579643,0.569041,0.58379,379273171,447026198,413662347,412737594,398376262,427462522
0.1,5,5,54,0,0.0185185,0.00277778,0,0,0,0.331034,0.354839,0.343298,0.34258,0.340278,0.346314,0.496756,0.519627,0.509029,0.507363,0.504749,0.513117,774505229,1032617946,910765453,911970740,873362549,954204263
0.1,5,5,63,0,0.015873,0.0047619,0,0,0.015873,0.305048,0.315618,0.311073,0.310606,0.308442,0.313175,0.438389,0.47199,0.453495,0.453458,0.446097,0.456965,1800801473,2418253013,2168148172,2208834954,2046513126,2268919557
0.1,5,5,72,0,0.0138889,0.00347222,0,0,0,0.277778,0.289022,0.283204,0.282534,0.279966,0.285836,0.394883,0.419797,0.407145,0.405482,0.400745,0.412757,3974948138,5183670779,4690842534,4687575114,4583899866,4791265283
0.1,5,5,81,0,0.0123457,0.00493827,0,0,0.0123457,0.256964,0.266017,0.262183,0.262021,0.260446,0.263377,0.353954,0.390332,0.37173,0.372774,0.360543,0.379806,7812227619,9689277542,9039703858,9104678849,8635074688,9388925296
0.1,5,5,90,0,0.0111111,0.00333333,0,0,0.0111111,0.239243,0.246828,0.243016,0.242931,0.241359,0.243945,0.326765,0.356028,0.341305,0.33973,0.33614,0.344994,14006524824,17551114466,15889924769,15683614767,15411591656,16553449147
0.1,5,5,99,0,0.010101,0.0030303,0,0,0.010101,0.222546,0.229835,0.227176,0.227405,0.225338,0.228974,0.302773,0.334848,0.316452,0.315242,0.309935,0.321448,23019901002,28963331274,25922623258,26121296883,23983836451,27377907402
0.1,5,5,108,0,0.00925926,0.00185185,0,0,0,0.2088,0.215027,0.21275,0.212536,0.211945,0.214048,0.276806,0.306606,0.29247,0.291182,0.285286,0.298892,36572927250,49507054881,41271307531,41160442355,38290317645,43414736939
0.1,5,5,117,0,0.00854701,0.0017094,0,0,0,0.196986,0.202009,0.199714,0.199355,0.198853,0.200861,0.250532,0.288961,0.271972,0.271225,0.265951,0.27706,56498653437,75374874897,63638445030,63996441050,59723604083,64889592238


==> data/sparse/geometric/sigmas/n63_kn500_kf500_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.774194,1,0.867102,0.88172,0.784434,0.892473,0.927728,1,0.957858,0.96122,0.932512,0.966508,10585647,783444411,365349290,221580544,195547320,649823159
0.005,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.774194,1,0.867102,0.88172,0.784434,0.892473,0.927728,1,0.957858,0.96122,0.932512,0.966508,10596110,802994854,373477346,221414641,195255652,652865297
0.0075,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.774194,1,0.867102,0.88172,0.784434,0.892473,0.927728,1,0.957858,0.96122,0.932512,0.966508,10823549,1156629084,386841127,222158204,197417322,658851082
0.01,500,500,63,0.301587,0.952381,0.565873,0.619048,0.31746,0.634921,0.55914,1,0.844572,0.88172,0.774194,0.892473,0.859434,1,0.950759,0.96122,0.927728,0.966508,11122566,4966237352,863639969,278574743,196139559,754194699
0.0125,500,500,63,0.301587,0.952381,0.581746,0.619048,0.31746,0.634921,0.55914,1,0.838684,0.88172,0.774194,0.892473,0.749566,1,0.939868,0.96122,0.927728,0.966508,39482969,5449257180,1139955127,339173387,41525047,1104848863
0.015,500,500,63,0.301587,0.952381,0.598413,0.619048,0.31746,0.634921,0.55914,1,0.844598,0.88172,0.774194,0.892473,0.710911,1,0.93284,0.96122,0.927728,0.966508,39656235,5522632379,1128305326,342040915,41594259,812071638
0.0175,500,500,63,0.301587,0.952381,0.598413,0.619048,0.31746,0.634921,0.55914,1,0.844598,0.88172,0.774194,0.892473,0.710911,1,0.929192,0.96122,0.927728,0.966508,39455400,5600672398,1165205326,340970947,41442940,1102606814
0.02,500,500,63,0.301587,0.952381,0.597619,0.619048,0.31746,0.634921,0.55914,1,0.844598,0.88172,0.774194,0.892473,0.710911,1,0.928231,0.96122,0.927728,0.966508,39653129,5613303255,1174370067,339417861,41783830,1114800541
0.0225,500,500,63,0.301587,0.952381,0.613492,0.619048,0.31746,0.634921,0.55914,1,0.861777,0.88172,0.774194,0.902714,0.710911,1,0.941251,0.96122,0.927728,0.971293,39474606,5683619492,918028015,284436291,41408956,801198167
0.025,500,500,63,0.301587,0.952381,0.613492,0.619048,0.31746,0.634921,0.55914,1,0.861777,0.88172,0.774194,0.902714,0.710911,1,0.941251,0.96122,0.927728,0.971293,39495875,5670461736,938383737,285362078,41279026,804115776
0.0275,500,500,63,0.301587,0.952381,0.613492,0.619048,0.31746,0.634921,0.55914,1,0.861777,0.88172,0.774194,0.902714,0.710911,1,0.941251,0.96122,0.927728,0.971293,39619074,5715315073,960635060,341297635,91607723,803997862
0.03,500,500,63,0.301587,0.952381,0.629365,0.634921,0.31746,0.650794,0.537634,1,0.855325,0.892473,0.774194,0.902714,0.710911,1,0.939517,0.966508,0.927728,0.971293,39642263,8500579876,1302375512,340227313,95116343,693957133
0.0325,500,500,63,0.301587,0.952381,0.629365,0.634921,0.31746,0.650794,0.537634,1,0.843497,0.892473,0.774194,0.902714,0.710911,1,0.933784,0.966508,0.927728,0.971293,39917430,8715399344,1821115636,343134875,92077669,688848971
0.035,500,500,63,0.301587,0.952381,0.629365,0.634921,0.31746,0.650794,0.537634,1,0.843497,0.892473,0.774194,0.902714,0.710911,1,0.927533,0.966508,0.927728,0.971293,39670596,8968448107,1856602086,342637815,96059437,689624403
0.0375,500,500,63,0.301587,0.952381,0.629365,0.634921,0.31746,0.650794,0.537634,1,0.843497,0.892473,0.774194,0.902714,0.710911,1,0.922941,0.966508,0.927728,0.971293,39581812,9211539466,1889588098,356957806,92119480,692338240
0.04,500,500,63,0.301587,0.952381,0.614286,0.634921,0.31746,0.650794,0.537634,1,0.827368,0.892473,0.55914,0.902714,0.68923,1,0.907225,0.966508,0.710911,0.971293,39560930,9323159042,2538796502,402359878,92474230,3506877595
0.0425,500,500,63,0.301587,0.952381,0.599206,0.634921,0.31746,0.650794,0.537634,1,0.810676,0.892473,0.55914,0.902714,0.68923,1,0.899689,0.966508,0.710911,0.971293,88137440,9720160253,2842189632,401316305,288894505,8147858436
0.045,500,500,63,0.301587,0.952381,0.584127,0.619048,0.31746,0.650794,0.537634,1,0.795059,0.88172,0.55914,0.902714,0.68923,1,0.889203,0.96122,0.710911,0.971293,88056391,9646107217,3184745094,404106637,289918021,8181067726
0.0475,500,500,63,0,0.952381,0.519841,0.619048,0.31746,0.634921,0,1,0.728418,0.88172,0.55914,0.892473,0,1,0.823998,0.96122,0.710911,0.966508,88365694,31477114201,5139181358,516654747,291897408,8265029366
0.05,500,500,63,0,0.952381,0.44127,0.31746,0.301587,0.619048,0,1,0.656887,0.55914,0.55914,0.88172,0,1,0.759011,0.710911,0.710911,0.96122,88779485,32264462364,7268704979,6665955060,392520847,8522754240
0.0525,500,500,63,0,0.936508,0.346032,0.31746,0.301587,0.333333,0,1,0.545648,0.55914,0.537634,0.795187,0,1,0.644009,0.710911,0.68923,0.937801,89263738,32694156328,10865265975,8315313704,411034182,8513521632
0.055,500,500,63,0,0.634921,0.297619,0.31746,0,0.31746,0,0.902714,0.48277,0.55914,0,0.55914,0,0.971293,0.599566,0.710911,0.341341,0.710911,307814288,33006912856,12616479740,8403294586,8247126216,10131769295
0.0575,500,500,63,0,0.619048,0.26746,0.31746,0,0.31746,0,0.88172,0.450512,0.55914,0,0.55914,0,0.96122,0.575737,0.710911,0.236786,0.710911,419340933,33265879622,13509631767,8446414551,8314472933,10074624537
0.06,500,500,63,0,0.619048,0.205556,0.31746,0,0.31746,0,0.88172,0.351587,0.55914,0,0.55914,0,0.96122,0.44851,0.710911,0,0.710911,416658920,34301816032,17623142523,8682471375,8250951662,32745413405
0.0625,500,500,63,0,0.619048,0.173016,0,0,0.31746,0,0.88172,0.294624,0,0,0.55914,0,0.96122,0.367169,0,0,0.710911,418309624,34552186140,20222608866,9362887870,8430401863,33060051669
0.065,500,500,63,0,0.31746,0.109524,0,0,0.301587,0,0.55914,0.193548,0,0,0.537634,0,0.710911,0.246716,0,0,0.690539,6761564430,34425999499,24451867865,32094335528,8773600907,33491934855
0.0675,500,500,63,0,0.31746,0.0785714,0,0,0,0,0.55914,0.13871,0,0,0,0,0.710911,0.190091,0,0,0.268943,6802106939,35152612057,27124622176,32779188839,9468790011,34146117783
0.07,500,500,63,0,0.31746,0.047619,0,0,0,0,0.55914,0.083871,0,0,0,0,0.710911,0.117999,0,0,0,6783989792,35762383421,29715663021,33177376207,31003363716,34732839800
0.0725,500,500,63,0,0.31746,0.047619,0,0,0,0,0.55914,0.083871,0,0,0,0,0.710911,0.115792,0,0,0,6854188221,36137511412,30022705906,33945487871,31284673157,34870223411
0.075,500,500,63,0,0.31746,0.031746,0,0,0,0,0.55914,0.055914,0,0,0,0,0.710911,0.0765556,0,0,0,6940131775,36270638146,31703265796,34400065907,32539650996,35231428868
0.0775,500,500,63,0,0.31746,0.015873,0,0,0,0,0.55914,0.027957,0,0,0,0,0.710911,0.0372819,0,0,0,8365358812,36453593370,33174279086,34300034715,33422557535,35334182670
0.08,500,500,63,0,0.31746,0.015873,0,0,0,0,0.55914,0.027957,0,0,0,0,0.710911,0.0355456,0,0,0,8352528072,36326782215,33424997618,34641968485,33750579864,35601423725
0.0825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33074270902,36476101836,34843154884,34695214088,33732516324,35527094477
0.085,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33803031648,36798081018,35122160309,35002744802,34096071728,35726110815
0.0875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33976558481,37519996231,35369324095,35061649288,34757221422,35991744857
0.09,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33827660424,37792949902,35582444860,35308755651,34906790706,36292119726
0.0925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33801126837,37885422028,35711410089,35536864876,35147277958,36449674749
0.095,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34100923093,37837292626,35966710253,35827480508,35321450701,36755397265
0.0975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34262296069,37989674576,36206759746,36066195332,35608931934,36915779050
0.1,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34349755173,38056922107,36388074536,36139489236,35816084968,37020785315
0.1025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34422424511,38041239685,36598442242,36617687781,36059903635,37016816277
0.105,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34530810625,38076090285,36762088428,36717027331,36128722481,37272919501
0.1075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34660967009,38442310831,37035802319,37092942517,36498142783,37471759940
0.11,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34502511925,39071893641,37279922148,37420142319,36693015570,37721518646
0.1125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34916773487,39590281949,37442421435,37238425308,36804964066,37965392458
0.115,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35123536139,39944384370,37705917321,37420122245,36860601705,38093593441
0.1175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35594594372,40477901372,38078170657,37682325082,37283151202,38563274693
0.12,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35686029654,40829458023,38334251926,37969143994,37605825878,39034426564
0.1225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36139376947,41271071921,38543200834,38263346914,37752878549,39356181739
0.125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36340819547,41924387975,38707578953,38310520438,37928931223,39514261101
0.1275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36601394921,42020519231,38943377040,38795731661,38230583414,39319135811
0.13,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36774805966,42106827219,39200673709,38780893037,38475938870,39874290532
0.1325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37249527602,42374617359,39544916476,39239772811,38813904431,40137376530
0.135,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37599483747,42594783213,39804419350,39560944946,38978932639,40328392185
0.1375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37997179744,42946338775,40002229821,39716366758,39051826488,40522968316
0.14,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38408916989,43108220032,40269218085,40052122044,39414988292,40756552036
0.1425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38860651962,43373450773,40424432076,40183213686,39674853376,40712880537
0.145,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39147689597,43330058702,40559296920,40179527967,39700110828,40816691288
0.1475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39307773300,43772264658,40787743153,40470068127,40059484738,41174747920
0.15,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39567279075,43981679610,41035132710,40660936866,40256757022,41298224390
0.1525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39607167958,43936431831,41303931472,40868259332,40435150366,41819704959
0.155,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39689014565,43818487231,41345638379,40949590699,40558688341,41913706304
0.1575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39649361327,44124382064,41493225468,41050471424,40700119641,42077496645
0.16,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39169366331,44077443241,41523309145,41021559299,40611995783,42057194974
0.1625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39328933072,44325548423,41761786367,41357868509,40754516810,42420056329
0.165,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39243970604,44835284516,41958308840,41537304610,41058277817,42333115734
0.1675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39532943198,45011051417,42091707528,41424013451,41223497008,42768767755
0.17,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40051437997,45229692243,42334367634,41811703566,41300047416,43251441522
0.1725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40639141229,45426943604,42521424849,42003697471,41414737093,43451886248
0.175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40557934872,45606168852,42697697438,41999702309,41585013077,43468024194
0.1775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40918557729,45789172682,43003750537,42373668214,42138381074,43954561462
0.18,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40990559683,46927783435,43186635070,42484620850,42073718724,44082687071
0.1825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40973473427,47366989878,43483996256,42816660779,42313105724,44447018374
0.185,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41129175033,47749181193,43661877174,42931155852,42590528928,44432189243
0.1875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41441726308,47591995119,43838512080,43142158714,42743680693,44511350484
0.19,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41759038905,47854465562,44070253055,43772589608,43006065009,44722031245
0.1925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42018952734,48302610897,44349909958,43784505385,43188843322,44677366736
0.195,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41863992223,48723845012,44566503740,44019382718,43527213445,44876560395
0.1975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42091764648,49362729597,44934198930,44222945886,43843984431,45423816256
0.2,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42616854357,49405557495,45098936474,44486439837,43935075301,45490633613
0.2025,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42759817368,49433922678,45224476673,44851128531,44079359700,45480147799
0.205,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43219403304,49913472845,45497463517,45138886447,44425422084,45906559267
0.2075,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43364045757,49982417109,45659289689,45206852113,44425719614,46303077771
0.21,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43402023005,50356330361,45871546190,45554993913,44596020343,46556531706
0.2125,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43506391047,50309999829,45978358722,45515652089,44954947712,46734184040
0.215,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43688596893,50950721533,46156208200,45613535567,44825602811,46836756464
0.2175,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43953582363,50785563002,46363632539,45699402035,45169576950,47389364992
0.22,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43910766950,51032333286,46530285464,45939938827,45329173253,47687033803
0.2225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44780147447,51476184988,46757822224,46042726352,45732903688,47889141049
0.225,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44744136884,51745673180,46942720958,46222766608,45874736252,48227325361
0.2275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44918686911,51569697864,47124051107,46631377020,46016197938,48411383078
0.23,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45338559997,51898529239,47334395044,46721904473,46063395800,48397337711
0.2325,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45573882172,52219511682,47562606899,47098923127,46075206402,48611445358
0.235,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45275254893,52628252891,47726538251,47354272504,46268323319,48772606957
0.2375,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45844088433,52712901335,47931846970,47431831730,46557179118,48897833195
0.24,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45913378962,53133166800,48127316970,47500552672,46531113623,48980964620
0.2425,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45833024148,53240881046,48158921729,47789822780,46802994195,49123697802
0.245,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45817922427,53200511670,48406378102,48054793915,47031351942,49433500070
0.2475,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46345370753,53556134722,48619651440,48214233681,47064881783,49843126803
0.25,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46401232526,53934494903,48849255359,47922712411,47377307536,50092413688
0.2525,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46869936547,54416652274,49023536643,48245621241,47642774873,50079521207
0.255,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46937656832,54178107982,49186852758,48477936688,47665372982,50393150515
0.2575,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47256059578,54321853505,49311117383,48336510771,47869650871,50511027991
0.26,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47509418356,54599912653,49501046622,48527534906,47966529620,50770201952
0.2625,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47387531981,54973762471,49612697064,48579773126,47861945854,51055387975
0.265,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47370560911,55377884870,49830697680,48628796397,48333855958,51232822796
0.2675,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47506154224,55637412886,50003435607,48957626177,48380941215,51440433556
0.27,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47907017306,55551812120,50135145113,49232580755,48590404514,51424294387
0.2725,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47836327280,55830899186,50309884149,49563812637,48630716242,51756532725
0.275,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48082040079,55722217961,50467250387,50018739496,48809175159,51885830518
0.2775,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48064095306,55751649306,50537635467,50254105211,48847866023,51982902823
0.28,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48075249422,55961883497,50659626907,50314731055,49055377695,51959480391
0.2825,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48299057189,55871115417,50813668666,50384067465,49084674001,51954325367
0.285,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48431212434,55926143146,50930601436,50618433670,49180537614,52402714985
0.2875,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48681576742,56247399925,51082829225,50824181578,49366999008,52542229791
0.29,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48046345513,56534196511,51254132607,51181922176,49652919275,52558959968
0.2925,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48212382762,56383133544,51321102105,51227601347,49586286820,52410593006
0.295,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48021850602,55945328188,51364119593,51080990026,49809022635,52562808795
0.2975,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47731527397,55701281588,51381860322,50999216424,49831893025,52500860020
0.3,500,500,63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48374456470,55535862083,51459890969,51238784224,49900928514,52552383252


==> data/sparse/geometric/sigmas/n81_kn15_kf15_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,15,15,81,0,0.962963,0.511728,0.62963,0.320988,0.641975,0.567856,1,0.796699,0.845018,0.711767,0.856089,0.784611,1,0.898311,0.91982,0.855924,0.928458,28393766,5845423900,1766590959,871241335,647724536,2649169700
0.005,15,15,81,0,0.962963,0.511728,0.62963,0.320988,0.641975,0.567146,1,0.796637,0.844891,0.711649,0.856089,0.78403,1,0.898258,0.919767,0.855952,0.928358,28443961,6026655980,1766760140,885042801,647386865,2651762335
0.0075,15,15,81,0,0.962963,0.511728,0.62963,0.320988,0.641975,0.565719,1,0.796313,0.844316,0.710103,0.85597,0.782847,1,0.897962,0.919241,0.854486,0.928152,28609012,5812585497,1755629275,890341557,646791287,2630608777
0.01,15,15,81,0,0.962963,0.511728,0.62963,0.320988,0.641975,0.564822,1,0.795904,0.843802,0.709504,0.855852,0.78218,1,0.897561,0.91878,0.853649,0.928076,28488166,5922586220,1758223355,875323997,647152222,2674500387
0.0125,15,15,81,0,0.962963,0.528395,0.62963,0.320988,0.641975,0.562292,1,0.803075,0.843219,0.709983,0.855496,0.779396,1,0.900909,0.918355,0.854356,0.927785,28315787,5993400175,1586624183,874840302,653280285,2426514634
0.015,15,15,81,0,0.962963,0.52716,0.62963,0.320988,0.641975,0.560467,1,0.802649,0.842893,0.709624,0.855258,0.777122,1,0.900396,0.917971,0.853838,0.927552,28433805,5895881232,1624097733,874594795,657022629,2416229790
0.0175,15,15,81,0,0.962963,0.52716,0.62963,0.308642,0.641975,0.559549,1,0.802242,0.842697,0.707814,0.855674,0.775634,1,0.899852,0.917767,0.851986,0.927972,28473082,5997394935,1771021439,879461719,523521708,2643551097
0.02,15,15,81,0,0.962963,0.511728,0.333333,0.308642,0.641975,0.559365,1,0.795227,0.720199,0.706961,0.855674,0.775313,1,0.896315,0.861706,0.851773,0.927973,28481256,5908032627,1846870983,883388704,526251591,2663505022
0.0225,15,15,81,0,0.962963,0.511728,0.333333,0.308642,0.641975,0.558626,1,0.794992,0.719502,0.706717,0.855317,0.774541,1,0.896041,0.861066,0.851248,0.927531,28449011,5894075926,1850065937,886457862,526230520,2683787906
0.025,15,15,81,0,0.962963,0.528395,0.62963,0.308642,0.654321,0.558626,1,0.802731,0.842958,0.706961,0.864301,0.774541,1,0.900004,0.917614,0.851029,0.934292,28269357,5922650638,1757512948,804192006,521370495,2651451220
0.0275,15,15,81,0,0.962963,0.528395,0.62963,0.308642,0.654321,0.558442,1,0.802556,0.842958,0.706594,0.86413,0.774212,1,0.899775,0.917614,0.85062,0.934079,28381386,5972432221,1755792510,803678901,525994927,2658515048
0.03,15,15,81,0,0.962963,0.528395,0.62963,0.308642,0.654321,0.557515,1,0.802361,0.842827,0.706226,0.86396,0.773188,1,0.899551,0.917523,0.850396,0.933867,28367080,5995701038,1763156243,800063178,525708363,2670488469
0.0325,15,15,81,0,0.962963,0.528395,0.62963,0.308642,0.654321,0.557329,1,0.802241,0.842631,0.705858,0.863903,0.772795,1,0.899375,0.91731,0.849999,0.933822,28357286,5961075051,1762747411,801262205,530932046,2666510878
0.035,15,15,81,0,0.962963,0.544444,0.62963,0.308642,0.654321,0.557143,1,0.809466,0.843349,0.705858,0.86447,0.772431,1,0.902952,0.917686,0.849911,0.933955,28334401,5987232617,1683912272,699099769,529892162,2694629170
0.0375,15,15,81,0,0.962963,0.543827,0.62963,0.308642,0.654321,0.556397,1,0.809336,0.843088,0.705981,0.86447,0.77123,1,0.902768,0.91736,0.849872,0.933896,28573446,5944457490,1715738679,699340593,533230397,2680440071
0.04,15,15,81,0,0.962963,0.559259,0.62963,0.308642,0.654321,0.556397,1,0.81603,0.843023,0.705858,0.86447,0.77123,1,0.905947,0.917296,0.849723,0.933931,28493893,5910646683,1686373443,731630612,38089658,2650647644
0.0425,15,15,81,0,0.962963,0.559259,0.62963,0.308642,0.654321,0.555836,1,0.815986,0.843023,0.705611,0.864414,0.770365,1,0.905859,0.917281,0.849569,0.933837,28194019,5996287445,1699797051,715860613,30224836,2694071074
0.045,15,15,81,0,0.962963,0.490741,0.320988,0.308642,0.62963,0.555649,1,0.783194,0.706961,0.695616,0.842893,0.770233,1,0.888128,0.850014,0.842001,0.917034,28579779,6077465992,2001557724,2454562459,549285978,2745880243
0.0475,15,15,81,0,0.962963,0.474691,0.320988,0.308642,0.62963,0.555462,1,0.77642,0.706839,0.695489,0.842303,0.769794,1,0.884781,0.849976,0.841876,0.917023,28833740,6141677382,2122305836,2467835522,552970334,2746112589
0.05,15,15,81,0,0.962963,0.361728,0.308642,0.308642,0.333333,0.528943,1,0.715477,0.704746,0.693569,0.717036,0.769517,1,0.854104,0.848958,0.840147,0.858293,262080672,8840092739,3128609604,2704510556,1008162817,3555142910
0.0525,15,15,81,0,0.62963,0.283333,0.308642,0.296296,0.320988,0.528943,0.842303,0.67988,0.704125,0.561016,0.707449,0.769172,0.916768,0.836115,0.847594,0.774576,0.85162,869880585,8835579344,3546654942,2677953895,2466945206,3640530956
0.055,15,15,81,0,0.62963,0.204938,0.308642,0,0.320988,0.530424,0.841443,0.644377,0.693697,0.558626,0.706594,0.768492,0.91556,0.817927,0.84037,0.774212,0.850616,860896222,8605741291,4366693912,3678488368,2641445136,5941133828
0.0575,15,15,81,0,0.62963,0.157407,0,0,0.320988,0.319444,0.841443,0.610989,0.561564,0.558442,0.705488,0.532402,0.915604,0.794744,0.777094,0.773678,0.849012,852229593,20820268815,5882027845,5912296406,2719074228,6051069355
0.06,15,15,81,0,0.320988,0.0790123,0,0,0,0,0.708056,0.530686,0.559733,0.395134,0.563199,0.506197,0.851075,0.75582,0.77384,0.707445,0.778496,2515562673,34227752286,8689249658,5973869320,3695408468,6247388430
0.0625,15,15,81,0,0.320988,0.062963,0,0,0,0.315144,0.706349,0.506068,0.556024,0.392458,0.562292,0.486935,0.850167,0.742226,0.769921,0.702646,0.776794,2600437109,21730716577,10143897713,6325377770,5961167046,14584162674
0.065,15,15,81,0,0.320988,0.0469136,0,0,0,0,0.706104,0.445905,0.39572,0.391268,0.557143,0.457165,0.849865,0.70912,0.70687,0.680953,0.773304,2551134775,34628811618,12927258927,14608753726,6023868734,15022403388
0.0675,15,15,81,0,0.308642,0.0154321,0,0,0,0,0.693697,0.391777,0.394295,0.321878,0.399249,0.45697,0.839415,0.671822,0.688157,0.626562,0.709233,2674295431,36247395143,15631810144,14850515042,6129499014,15404628605
0.07,15,15,81,0,0.308642,0.0154321,0,0,0,0,0.555462,0.342988,0.393546,0.322162,0.397675,0.434159,0.772503,0.635553,0.662564,0.615658,0.703613,6141920700,37503425266,18170854710,15238217376,14536714298,15959489320
0.0725,15,15,81,0,0.308642,0.0154321,0,0,0,0,0.528571,0.259304,0.391597,0,0.395329,0.315634,0.767889,0.576907,0.61847,0.428993,0.672877,8873323934,38025033297,22859685107,15831268677,15054219290,35714559267
0.075,15,15,81,0,0.308642,0.0154321,0,0,0,0,0.528794,0.278907,0.391761,0,0.395632,0.26893,0.754673,0.569709,0.618701,0.475184,0.633164,8936627224,38373887561,22018526712,15907957809,15129894181,35540262370
0.0775,15,15,81,0,0.308642,0.0154321,0,0,0,0,0.528595,0.262895,0.391937,0,0.395632,0.0182228,0.7417,0.539583,0.613868,0.449525,0.621552,8958068540,39738325346,23042028101,15990762954,15511637716,35777473614
0.08,15,15,81,0,0,0,0,0,0,0,0.398256,0.256328,0.392231,0,0.395554,0,0.685434,0.518054,0.614257,0.36651,0.621506,14700827409,39915838536,23792109517,16236269093,15627247241,37597037044
0.0825,15,15,81,0,0,0,0,0,0,0,0.398829,0.256514,0.392394,0,0.395886,0,0.623417,0.502907,0.614016,0.313304,0.621771,14808013881,41070949666,24098145459,16247438136,15682069268,38145569860
0.085,15,15,81,0,0,0,0,0,0,0,0.398578,0.256656,0.392887,0,0.396719,0,0.62423,0.489224,0.614971,0.296573,0.622234,15033398260,41202573599,24369431583,16604814510,15935156690,39285201361
0.0875,15,15,81,0,0,0,0,0,0,0,0.398668,0.216949,0.389053,0,0.39317,0,0.624941,0.445764,0.612411,0.285181,0.618909,15177615006,41941967525,27121362379,17207023943,16148389827,40158642184
0.09,15,15,81,0,0,0,0,0,0,0,0.402848,0.237208,0.392812,0,0.395077,0,0.630786,0.453269,0.613386,0.27523,0.622023,15599481369,42270573428,26275477809,17270855503,16285689068,40486155021
0.0925,15,15,81,0,0,0,0,0,0,0,0.402347,0.237228,0.392304,0,0.395077,0,0.630059,0.443577,0.612625,0.226191,0.622478,15676033981,42690952132,26537749334,17363053608,16349500303,40998644686
0.095,15,15,81,0,0,0,0,0,0,0,0.402434,0.197679,0,0,0.393484,0,0.630438,0.420172,0.422922,0.201709,0.619379,15910187789,43221360046,29130767144,17845059522,16772750501,41372445124
0.0975,15,15,81,0,0,0,0,0,0,0,0.402603,0.15839,0,0,0.392812,0,0.630696,0.35996,0.318791,0.166968,0.621971,16192445936,43926883523,32054206613,40841256980,16971879557,42444014482
0.1,15,15,81,0,0,0,0,0,0,0,0.40227,0.15835,0,0,0.393141,0,0.630408,0.350547,0.316044,0.0980758,0.620979,16254760462,44416977248,32321904318,41236499057,17022482244,42895331461
0.1025,15,15,81,0,0,0,0,0,0,0,0.40345,0.138581,0,0,0.39184,0,0.632391,0.332714,0.315113,0.0389843,0.614576,16406694013,44630729110,33793749760,41322778419,17260887205,43168576063
0.105,15,15,81,0,0,0,0,0,0,0,0.40404,0.13869,0,0,0.391582,0,0.633493,0.322605,0.218091,0,0.615416,16468605513,45121924193,33865712046,41801112402,17018045925,43671909116
0.1075,15,15,81,0,0,0,0,0,0,0,0.403708,0.138721,0,0,0.391323,0,0.633425,0.312253,0.218729,0,0.620443,16540551626,45619045866,34157252412,42050357220,17149798557,43534857047
0.11,15,15,81,0,0,0,0,0,0,0,0.403879,0.138821,0,0,0.391748,0,0.633864,0.306384,0.219463,0,0.621208,16447822787,45605702556,34220409783,42188499545,16996056644,43850126981
0.1125,15,15,81,0,0,0,0,0,0,0,0.403627,0.138942,0,0,0.391564,0,0.633926,0.286987,0.158308,0,0.620798,15956379577,46450233555,34566558559,42820067920,16955151822,44134121976
0.115,15,15,81,0,0,0,0,0,0,0,0.403968,0.139154,0,0,0.391898,0,0.635503,0.283941,0.139981,0,0.620921,15721846586,46995031202,34716365518,42906146525,16984441049,44506767357
0.1175,15,15,81,0,0,0,0,0,0,0,0.404561,0.139224,0,0,0.391546,0,0.635409,0.277067,0.124987,0,0.620719,15825559551,47457728366,34992974055,43549047716,17087847979,44858584820
0.12,15,15,81,0,0,0,0,0,0,0,0.404651,0.139254,0,0,0.391788,0,0.636662,0.232209,0,0,0.621271,15948755707,48239568694,35480549527,44273561614,17196697090,45356633179
0.1225,15,15,81,0,0,0,0,0,0,0,0.404742,0.139266,0,0,0.3911,0,0.636907,0.232791,0,0,0.62001,16202022167,48064222537,35582894859,44837371013,17279541643,45574271595
0.125,15,15,81,0,0,0,0,0,0,0,0.404994,0.119871,0,0,0.391174,0,0.638152,0.215131,0,0,0.620084,16103880382,48174382987,37012302386,44796586725,17543243040,45570711926
0.1275,15,15,81,0,0,0,0,0,0,0,0.405508,0.119948,0,0,0.391081,0,0.638859,0.21166,0,0,0.619942,16320490040,48384510049,37235734972,44727709887,17468949058,45841557450
0.13,15,15,81,0,0,0,0,0,0,0,0.405508,0.0998506,0,0,0,0,0.63715,0.195491,0,0,0.405457,17063194004,48843508592,38657479372,44809376222,17816883387,46504712449
0.1325,15,15,81,0,0,0,0,0,0,0,0.400933,0.0795793,0,0,0,0,0.631394,0.181286,0,0,0.403319,17007534773,48852984039,40077395750,45479144926,41257347185,46951262782
0.135,15,15,81,0,0,0,0,0,0,0,0.398979,0.0395964,0,0,0,0,0.630967,0.156415,0,0,0.383104,17619628249,49021121342,42879841128,45642932314,43092905155,46881453010
0.1375,15,15,81,0,0,0,0,0,0,0,0.398723,0.0395921,0,0,0,0,0.630597,0.158686,0,0,0.355443,17611703897,49393983548,42985136686,45667933669,43029755568,47022183462
0.14,15,15,81,0,0,0,0,0,0,0,0.398893,0.0395914,0,0,0,0,0.630853,0.140559,0,0,0.263784,17539488326,49071567893,43242744196,46084937858,43978606898,47233963366
0.1425,15,15,81,0,0,0,0,0,0,0,0.398893,0.0199447,0,0,0,0,0.630853,0.115374,0,0,0.160437,18608278055,49332253696,44634156379,46345816544,44469732103,47348652572
0.145,15,15,81,0,0,0,0,0,0,0,0.399235,0.0199617,0,0,0,0,0.630753,0.0753633,0,0,0.0506768,18721164900,49438132262,44915827525,46409642760,44813478734,47346963866
0.1475,15,15,81,0,0,0,0,0,0,0,0.400085,0.0200043,0,0,0,0,0.631893,0.0674281,0,0,0,18901325073,49880925392,45044800008,46579233059,44751773991,47518944412
0.15,15,15,81,0,0,0,0,0,0,0,0.4,0.02,0,0,0,0,0.632014,0.0643818,0,0,0,18661458029,50211113683,45287511402,46928473063,45088828738,47901244919
0.1525,15,15,81,0,0,0,0,0,0,0,0.399574,0.0199787,0,0,0,0,0.631475,0.0776246,0,0,0,18837900191,50415503568,45470123393,46895972430,44564040470,48175008070
0.155,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.375113,0.0597049,0,0,0,42909398998,50450969801,46957200635,47369344806,45003589315,48594643880
0.1575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.371624,0.056946,0,0,0,43023316246,50780303215,47145733501,47555044896,45351861208,48647635982
0.16,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.350202,0.0489346,0,0,0,43171844916,50973724885,47268771600,47865560376,45721364355,48682718265
0.1625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.265452,0.0367166,0,0,0,43902575938,51322376450,47632812778,48067394582,46321360150,48934810393
0.165,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.21392,0.0324938,0,0,0,44436620078,51499410961,47827976277,48307117890,46236006286,49173910362
0.1675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.105146,0.0153403,0,0,0,44302954948,51501914645,48113258907,48214305328,46683790994,49311100486
0.17,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0234299,0.00400893,0,0,0,44426978038,51516104972,48179849055,48602306868,46507498700,49386042186
0.1725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00905077,0.000452539,0,0,0,44078992299,51440533728,48358006112,48472746516,47176331173,49465755793
0.175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45082614567,51296568903,48492043858,48781068647,47438175302,49517992200
0.1775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45184204296,51429059965,48557829687,48924540990,47500750771,49799838048
0.18,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45471001681,51330484940,48793309350,49483997514,47897182310,49893056082
0.1825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45699320583,50827317185,48863555042,49228930492,47721748604,50119524297
0.185,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45808383359,50906475023,49096313163,49858125920,48171205910,50299716392
0.1875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45873271622,51160108117,49273185756,49952811162,48083607404,50391511423
0.19,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46454555969,51367771158,49356914160,50063177384,48182938584,50438975020
0.1925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46378939769,51651759429,49562613932,50110406145,48071566533,50828907890
0.195,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46219737071,52103854061,49768191179,49967457580,48348671828,51128954077
0.1975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46246319162,52075359641,49915774108,49944681978,48273784209,51350991140
0.2,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46101489031,51996517848,49980776857,49732768337,48456708265,51406522696
0.2025,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46628646476,52306637814,50192646536,49918529986,48794373157,51715152317
0.205,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46559968996,52593880626,50224402556,49762022917,49203574948,51433930328
0.2075,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47061265986,53011371943,50397902198,49894073247,49179441958,51684809777
0.21,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46922033995,53093003567,50512927392,49856745231,49306332964,52001901132
0.2125,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47231900477,53155399124,50715978744,49841973720,49482840372,52417434571
0.215,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47376098083,53851630830,50799185138,50150323874,49491232545,52377256626
0.2175,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47902145321,53908127989,50905552176,50350209842,49528025984,52304473326
0.22,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48035878531,54766712414,50970532597,50463264819,49590139094,52040793284
0.2225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48104314352,55023217379,51094836345,50912183387,49561465504,52079211402
0.225,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48134368641,55249742778,51120287017,50787039777,49981843269,52167937175
0.2275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48350701154,55450631887,51240147172,50811631830,49914303094,52202633810
0.23,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48885918211,55606595895,51289024645,50878971972,49836412398,51911866108
0.2325,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48751604754,55778938419,51209812888,51065424064,49861196406,51805737052
0.235,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48633245588,55702239986,51165794498,50813917452,49690543864,52086318044
0.2375,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48646054566,56530124481,51284563379,51046035285,49819512072,51932387968
0.24,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48758270369,56473635872,51370748390,51258569957,49691940282,51910365428
0.2425,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48697703728,56521816787,51249109913,50980115399,49862370397,52001349363
0.245,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49143199137,56671883546,51377628660,50962531714,49910281175,52227348825
0.2475,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48881766293,56365620130,51437097402,51023693907,50231973622,52422179781
0.25,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49124194126,56441107020,51504999390,51037753293,50122918381,52686592692
0.2525,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49365279063,56204439910,51593736200,51145141733,50145120130,52932606275
0.255,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49324359132,56008482587,51516662023,51129281052,50047761954,52935367306
0.2575,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49393297444,55681659480,51463996161,51185086069,50092043993,52732835199
0.26,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49094453994,55757819900,51588623556,51352390168,50403152590,52410720073
0.2625,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49307726745,55851836968,51691267068,51449824713,50233145303,52561845855
0.265,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49147482235,55755136682,51705940263,51574089908,50446832925,52550725225
0.2675,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49080308165,56593826048,51712588662,51226366074,50264894727,52269744762
0.27,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49409353929,56081887009,51734884063,51376142581,50304042905,52568290312
0.2725,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49418916656,56162171021,51798284251,51696272385,50714862686,52518132098
0.275,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49493819284,56212532656,51860651061,51725529906,50649027175,52476828258
0.2775,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49625847565,56269145949,51871112798,51905167691,50463440995,52384917794
0.28,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49574160997,55934042324,51959176456,51771717843,50643489460,52392430515
0.2825,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49765847704,55635411544,51959965800,51728920257,50632881385,52485224659
0.285,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49517393558,55929420846,51921255556,51817596298,50398033492,52399682550
0.2875,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49570041365,55860393430,51889131637,51723613915,50614043510,52661935166
0.29,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49608698691,55861669611,51924506284,51726158140,50791206418,52468961334
0.2925,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49572520272,55971974609,52021294012,51553375116,50671884917,52629077200
0.295,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49842091373,55816181032,52060146337,51478065494,50809795175,52905452634
0.2975,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49789864952,55367992015,51940726847,51291541526,50924455230,52771948721
0.3,15,15,81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49636066283,55496749564,51984706499,51676139228,50802918414,52787078377


==> data/sparse/geometric/sigmas/n90_kn10_kf10_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,10,10,90,0,0.966667,0.418333,0.322222,0.311111,0.644444,0.398711,1,0.658587,0.598987,0.585635,0.799724,0.569712,1,0.756971,0.715904,0.700811,0.857364,41568875,10156823751,3896597322,4016786924,1228475622,4508547553
0.005,10,10,90,0,0.966667,0.434444,0.322222,0.311111,0.644444,0.398711,1,0.668595,0.598987,0.585635,0.799724,0.569712,1,0.764087,0.715904,0.700811,0.857263,41840420,10211699099,3839399305,4070255826,1218833135,4519983241
0.0075,10,10,90,0,0.966667,0.434444,0.322222,0.311111,0.644444,0.398711,1,0.668572,0.598987,0.585635,0.799724,0.569712,1,0.764049,0.715904,0.700811,0.857263,41879637,10198884520,3860598970,4038702963,1222110511,4534795522
0.01,10,10,90,0,0.966667,0.433889,0.322222,0.311111,0.644444,0.397879,1,0.668414,0.598987,0.585444,0.799724,0.569423,1,0.763886,0.715904,0.700612,0.857263,42336171,10396102379,3924960794,4071993791,1227661572,4564120928
0.0125,10,10,90,0,0.966667,0.417222,0.322222,0.311111,0.644444,0.397601,1,0.657547,0.598618,0.585253,0.799632,0.56915,1,0.755868,0.714461,0.700424,0.857263,41731971,10218683224,4226709044,4306095501,1222414790,4591350633
0.015,10,10,90,0,0.966667,0.417222,0.322222,0.311111,0.644444,0.396767,1,0.657421,0.598618,0.585253,0.799447,0.56915,1,0.755756,0.714461,0.700424,0.857168,41789170,10294691571,4261638365,4302039742,1222081447,4640201428
0.0175,10,10,90,0,0.966667,0.417222,0.322222,0.311111,0.644444,0.396767,1,0.657337,0.598432,0.585253,0.799447,0.56915,1,0.755679,0.714291,0.700424,0.856992,42105405,10362481625,4244889993,4273825383,1218991447,4596819549
0.02,10,10,90,0,0.966667,0.417222,0.322222,0.311111,0.644444,0.396767,1,0.657305,0.598432,0.585062,0.799447,0.56915,1,0.755645,0.714291,0.700235,0.856992,41533903,10287852930,4255764443,4304449672,1231128407,4650709793
0.0225,10,10,90,0,0.966667,0.417222,0.322222,0.311111,0.644444,0.396488,1,0.657184,0.598247,0.585062,0.799354,0.56915,1,0.755526,0.714201,0.700235,0.856911,43836109,10311622948,4253133561,4350394567,1225533907,4609013429
0.025,10,10,90,0,0.966667,0.417222,0.322222,0.311111,0.644444,0.396488,1,0.657114,0.598062,0.585062,0.799262,0.569013,1,0.755472,0.71403,0.700235,0.856911,43996059,10256992927,4262545113,4344349312,1215366449,4657639095
0.0275,10,10,90,0,0.966667,0.416667,0.322222,0.311111,0.644444,0.396209,1,0.657059,0.598062,0.585062,0.799262,0.568739,1,0.755457,0.71403,0.70014,0.856911,44021768,10313680928,4297561712,4274654102,1226048491,4657129010
0.03,10,10,90,0,0.966667,0.432778,0.322222,0.311111,0.644444,0.39593,1,0.667049,0.598062,0.585062,0.799262,0.568739,1,0.762613,0.714631,0.700161,0.856911,43914247,10385256243,4126567317,3909798475,1227681730,4694644556
0.0325,10,10,90,0,0.966667,0.448333,0.333333,0.311111,0.644444,0.39593,1,0.676361,0.612264,0.584871,0.799169,0.568739,1,0.76907,0.730233,0.700172,0.856911,44302897,10270243011,3979054431,1911866195,1236221003,4662006448
0.035,10,10,90,0,0.966667,0.448333,0.333333,0.311111,0.644444,0.39565,1,0.676328,0.612264,0.584871,0.799169,0.56848,1,0.769138,0.730402,0.700717,0.856911,44340698,10522078326,3996182295,1902921009,1246500913,4605837629
0.0375,10,10,90,0,0.966667,0.448333,0.333333,0.311111,0.644444,0.39565,1,0.676294,0.612264,0.584488,0.799169,0.56848,1,0.769219,0.730515,0.700256,0.856911,44083534,10299846986,3983474367,1913120105,1234935108,4629494536
0.04,10,10,90,0,0.966667,0.431667,0.322222,0.311111,0.644444,0.39565,1,0.666239,0.597876,0.584488,0.799169,0.568373,1,0.762165,0.7141,0.700256,0.856846,44165026,10268240007,4117099672,3881858728,1230342122,4679511919
0.0425,10,10,90,0,0.655556,0.415556,0.333333,0.311111,0.633333,0.39565,0.812558,0.656097,0.612085,0.584296,0.785418,0.568373,0.872126,0.754944,0.730675,0.700088,0.842887,909573010,10324332402,4108914945,1897653388,1310067376,4573025002
0.045,10,10,90,0,0.955556,0.382778,0.322222,0,0.633333,0.39565,1,0.635317,0.597691,0.397323,0.785219,0.568052,1,0.740093,0.71394,0.573216,0.842794,56675259,10442251581,4690802583,4294406643,1301400344,5997309843
0.0475,10,10,90,0,0.655556,0.318333,0.311111,0,0.622222,0.39565,0.812731,0.595049,0.596572,0.397045,0.78512,0.568052,0.872305,0.711475,0.712962,0.572454,0.841753,949098369,10540292656,5519357929,4540748886,1436427514,10105690854
0.05,10,10,90,0,0.655556,0.269444,0.311111,0,0.322222,0.39537,0.811776,0.564145,0.584679,0.396767,0.598247,0.568083,0.871216,0.689286,0.702342,0.572199,0.715289,1157293826,10586458619,6175261886,4684312360,1867424565,10246551645
0.0525,10,10,90,0,0.633333,0.206667,0.311111,0,0.322222,0.39509,0.785319,0.524526,0.584488,0.396767,0.597691,0.568236,0.84281,0.661392,0.698778,0.572184,0.71409,1409910526,10565143220,6947357131,4746970633,4423559381,10403993033
0.055,10,10,90,0,0.322222,0.158889,0,0,0.322222,0.39509,0.598247,0.495708,0.397323,0.396488,0.597319,0.56851,0.715219,0.641476,0.574154,0.571584,0.713396,4271759578,10576447220,7616837622,6246188629,4496092607,10467550961
0.0575,10,10,90,0,0.322222,0.0955556,0,0,0.311111,0.39537,0.598062,0.45623,0.397045,0.396488,0.584679,0.568678,0.71489,0.613771,0.573082,0.571283,0.699096,4345569759,10792117937,8786866375,10441411672,4624336452,10595534587
0.06,10,10,90,0,0.322222,0.0633333,0,0,0,0.374885,0.597876,0.435039,0.396767,0.396209,0.397601,0.568419,0.714421,0.599194,0.572544,0.570725,0.573246,4360516829,13355853975,9583364729,10544066531,10360257267,10686994606
0.0625,10,10,90,0,0.322222,0.0472222,0,0,0,0.372921,0.597876,0.423902,0.396767,0.396209,0.397601,0.564245,0.712952,0.591771,0.572154,0.570756,0.573082,4543544724,13704838734,10126939308,10708146563,10434725966,10835739551
0.065,10,10,90,0,0.322222,0.0472222,0,0,0,0.372458,0.598062,0.422732,0.396767,0.39593,0.397601,0.563937,0.713195,0.591433,0.572199,0.569256,0.573097,4462496559,13834129638,10348376568,10765229623,10527096665,11036615348
0.0675,10,10,90,0,0.311111,0.0311111,0,0,0,0.369635,0.598062,0.409895,0.396488,0.374077,0.397045,0.56282,0.713356,0.583389,0.572004,0.566472,0.572873,4569904503,14057260589,10950428549,10882328378,10674152931,11322855086
0.07,10,10,90,0,0.311111,0.0155556,0,0,0,0.368834,0.561404,0.392655,0.374827,0.372576,0.396488,0.562533,0.690999,0.57434,0.567484,0.564096,0.572574,6911019348,15356167221,12231348380,11414588554,10840919999,13772776484
0.0725,10,10,90,0,0.311111,0.0155556,0,0,0,0.369124,0.561404,0.387904,0.374077,0.371363,0.394529,0.560315,0.690912,0.572649,0.566268,0.563211,0.57006,7046502599,15168940527,12933387890,13653192012,10967164073,14070007864
0.075,10,10,90,0,0,0,0,0,0,0.369245,0.396767,0.377073,0.373155,0.371177,0.375288,0.560636,0.573172,0.565485,0.564226,0.562228,0.566783,10872776696,15241433669,13497184034,13977059740,13374295682,14218189343
0.0775,10,10,90,0,0,0,0,0,0,0.367694,0.397045,0.376724,0.372468,0.370542,0.375288,0.559423,0.573261,0.565,0.564592,0.561152,0.566344,10653042267,15173560977,13705163394,14301470038,13304949087,14550618123
0.08,10,10,90,0,0,0,0,0,0,0.367234,0.397045,0.374068,0.371534,0.369995,0.373733,0.559129,0.572184,0.563874,0.56323,0.560205,0.565626,10903209683,15654225493,14242512919,14539370440,13920159269,14848520484
0.0825,10,10,90,0,0,0,0,0,0,0.365977,0.397045,0.372364,0.370745,0.369635,0.373038,0.558301,0.571629,0.563381,0.562511,0.560205,0.565547,10995027430,16019521422,14587609946,14558036567,14385895123,15066024144
0.085,10,10,90,0,0,0,0,0,0,0.365977,0.374021,0.370488,0.370079,0.368811,0.372189,0.557714,0.566565,0.562481,0.56279,0.560116,0.56396,13049301310,15970147433,14721948604,14711457823,14377206661,14988605826
0.0875,10,10,90,0,0,0,0,0,0,0.364722,0.374018,0.369836,0.369444,0.368007,0.37173,0.55593,0.566302,0.562,0.562693,0.559462,0.563586,13554111122,16042546210,14967739405,14867673259,14549703618,15402164810
0.09,10,10,90,0,0,0,0,0,0,0.364055,0.373272,0.369093,0.368883,0.366897,0.371547,0.555682,0.566092,0.561455,0.562217,0.558579,0.562833,13707712186,16825998966,15104951132,15037548468,14266474725,15567264474
0.0925,10,10,90,0,0,0,0,0,0,0.36297,0.3731,0.36849,0.368203,0.366158,0.370916,0.556039,0.566415,0.561114,0.561326,0.558579,0.562597,13378495129,16775158230,15136668020,15148034307,14536289864,15660014252
0.095,10,10,90,0,0,0,0,0,0,0.361595,0.373038,0.367597,0.367573,0.364603,0.369825,0.555192,0.566007,0.560663,0.561173,0.558085,0.562719,13508626755,16446133823,15316101791,15399676498,14503107790,15786538430
0.0975,10,10,90,0,0,0,0,0,0,0.361429,0.372114,0.366811,0.366483,0.36414,0.368977,0.55459,0.565058,0.560362,0.560328,0.557968,0.562533,14032581154,16719696448,15573662197,15574166451,14796783687,16124890627
0.1,10,10,90,0,0,0,0,0,0,0.360806,0.371665,0.366213,0.365685,0.363886,0.369146,0.554827,0.564689,0.560036,0.560014,0.55784,0.562254,13828547726,17212033508,15674647152,15666082806,15007056429,15980274995
0.1025,10,10,90,0,0,0,0,0,0,0.358939,0.37102,0.365285,0.365101,0.362252,0.368011,0.553292,0.564203,0.559519,0.55958,0.557808,0.561906,14377029955,16612418566,15722895395,15865453279,15184198438,16338117146
0.105,10,10,90,0,0,0,0,0,0,0.357664,0.370678,0.364549,0.364263,0.361624,0.367506,0.552895,0.56451,0.559223,0.558608,0.557176,0.561681,14343299610,17329599979,15897271213,16009033591,15480144570,16220819307
0.1075,10,10,90,0,0,0,0,0,0,0.357175,0.370507,0.363668,0.363636,0.360237,0.366867,0.551451,0.564583,0.558679,0.558457,0.55585,0.56117,14260497026,17075964939,16051415272,16007400874,15642022085,16434378248
0.11,10,10,90,0,0,0,0,0,0,0.356557,0.369705,0.362901,0.362844,0.358508,0.36621,0.550265,0.564214,0.558221,0.556834,0.55585,0.561246,14602184918,17600300328,16193108277,16238490192,15772791557,16627300450
0.1125,10,10,90,0,0,0,0,0,0,0,0.369365,0.343725,0.360716,0.357727,0.365014,0.314382,0.564491,0.54547,0.556545,0.555186,0.560772,14624499912,32881621221,17058792802,16351660546,15851983674,16643264307
0.115,10,10,90,0,0,0,0,0,0,0,0.368397,0.343036,0.360092,0.357468,0.364348,0.311352,0.564235,0.54487,0.556303,0.553985,0.560176,15241987334,32780853263,17384444395,16692066881,16066917476,17207702199
0.1175,10,10,90,0,0,0,0,0,0,0,0.368518,0.342431,0.359303,0.356494,0.364096,0.276321,0.564628,0.542769,0.555473,0.554202,0.560287,15488337630,33464637121,17471081683,16797009465,15999680626,17204306148
0.12,10,10,90,0,0,0,0,0,0,0,0.368349,0.341692,0.358352,0.355394,0.363303,0.218754,0.564225,0.539495,0.555767,0.553652,0.55888,15565044131,33982082660,17707542096,16995940280,16455231587,17382855213
0.1225,10,10,90,0,0,0,0,0,0,0,0.367721,0.340987,0.357861,0.355102,0.362471,0.177997,0.563624,0.536997,0.55538,0.552206,0.55907,15285296649,34070267908,17749204699,17112601871,16523199685,17514339786
0.125,10,10,90,0,0,0,0,0,0,0,0.367263,0.340285,0.357078,0.354327,0.361595,0.121865,0.563264,0.533731,0.554981,0.551506,0.559027,15886634398,34441127190,17836921479,17027850786,16506606319,17410602175
0.1275,10,10,90,0,0,0,0,0,0,0,0.36572,0.339382,0.355677,0.352648,0.36022,0.0666527,0.561214,0.530145,0.554428,0.550508,0.558488,15943822407,35546291107,18241168842,17453513142,17046058051,17776703440
0.13,10,10,90,0,0,0,0,0,0,0,0.364636,0.320914,0.354912,0.351277,0.35989,0.0361572,0.561544,0.515896,0.553052,0.548239,0.556162,15870574806,35027854665,19108378716,17420411737,17083082838,18013939598
0.1325,10,10,90,0,0,0,0,0,0,0,0.364469,0.302294,0.354912,0.348124,0.358087,0.0093279,0.560471,0.501938,0.552102,0.546157,0.5559,16202462830,35385017484,20016105994,17372407707,16895412746,18314817264
0.135,10,10,90,0,0,0,0,0,0,0,0.364469,0.301713,0.354119,0.347667,0.357305,0,0.560489,0.500911,0.551734,0.545354,0.55498,16250544797,35471257353,20164856064,17677217142,17028844594,18302184400
0.1375,10,10,90,0,0,0,0,0,0,0,0.364302,0.283407,0.352485,0.346136,0.356589,0.00114695,0.560423,0.486784,0.551439,0.536741,0.552889,16386295350,35863995556,21203805849,17815387740,17350482556,18491616384
0.14,10,10,90,0,0,0,0,0,0,0,0.363844,0.229498,0.346679,0,0.354678,0.0204691,0.559905,0.445681,0.543845,0.300038,0.552007,16693802393,35986843929,23837087479,17998651782,17511276738,34969147841
0.1425,10,10,90,0,0,0,0,0,0,0,0.363678,0.211531,0.344765,0,0.35393,0.193422,0.559703,0.439498,0.540856,0.295267,0.551061,16573322091,36471484280,24840683827,18648886202,17236516726,35251207043
0.145,10,10,90,0,0,0,0,0,0,0,0.362888,0.211031,0.344314,0,0.352861,0.0788946,0.5593,0.420382,0.540071,0.280501,0.550634,16988096779,37015229684,25040849842,18381734762,17449311788,35625962381
0.1475,10,10,90,0,0,0,0,0,0,0,0.361149,0.193291,0.339717,0,0.351953,0.00463475,0.558429,0.388547,0.529495,0.229461,0.550331,16834617220,37992414617,25977050718,18884737446,17436733999,35525059906
0.15,10,10,90,0,0,0,0,0,0,0,0.360985,0.141369,0,0,0.35118,0,0.558389,0.331252,0.28228,0.18939,0.548903,16854204472,37854039120,28640319598,34604238811,17571645278,36029353885
0.1525,10,10,90,0,0,0,0,0,0,0,0.360073,0.123418,0,0,0.349069,0,0.557159,0.301964,0.277248,0.0854119,0.547451,16811576989,38223427968,29784214779,34946778853,18190975199,36842375310
0.155,10,10,90,0,0,0,0,0,0,0,0.353315,0.0699325,0,0,0,0,0.552483,0.247073,0.27509,0.010154,0.303115,17826382608,38690607307,32696441098,35252811706,33353993814,37055439674
0.1575,10,10,90,0,0,0,0,0,0,0,0.348396,0.0346913,0,0,0,0,0.54673,0.206651,0.268686,0,0.291672,17869036152,38597360205,34605093653,35650800721,34257903594,37709427013
0.16,10,10,90,0,0,0,0,0,0,0,0.347335,0.034555,0,0,0,0,0.54463,0.187179,0.252126,0,0.27966,18502674584,39040913220,34840924955,35870075065,34450688072,38239190116
0.1625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.297725,0.136042,0.166484,0,0.268865,33770476465,39047125722,36814359514,36433893364,35127820781,38282608536
0.165,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.293313,0.121101,0.0869488,0,0.245322,34335157495,39336903384,37074420419,36509480276,35518730188,38542238826
0.1675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.287845,0.103722,0.0151986,0,0.194441,34600923887,40062474660,37300795946,37027300316,35618055505,38699042746
0.17,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.267529,0.0861549,0,0,0.164939,34637133222,40371759186,37654594764,37375124524,36120437942,39046550526
0.1725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.258785,0.065644,0,0,0.128191,35314985867,40737139742,38063622639,37877324673,36624896746,39418641536
0.175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.244508,0.0503112,0,0,0.0813958,36133843700,41082711680,38350402743,37982253889,36773414012,39661618340
0.1775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.179207,0.0358676,0,0,0.0355786,36518377038,41350402527,38616613287,38309863244,37199758466,39709438722
0.18,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.123745,0.0217515,0,0,0.000639182,36992247006,41459358740,38907164049,38701299303,37558029559,39925353244
0.1825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.107835,0.0111208,0,0,0,37198504384,41701424051,39222615409,39006499124,37789627389,40389658648
0.185,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0843794,0.00596248,0,0,0,37439897760,42133178690,39551331294,39670467919,38046520356,40422006636
0.1875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0616543,0.00312269,0,0,0,37436641096,42526305774,39910968218,39753196416,38255047139,41028368665
0.19,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37888810216,42839206655,40187240305,40495591460,38545550047,41315114822
0.1925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38112908454,43304181591,40563866828,40524804998,38915487602,41485400714
0.195,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38161979966,43387785686,40611596363,40578441276,38977997963,41535621477
0.1975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38398799705,43326953236,40886689723,40730784799,39445510581,42406512298
0.2,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38639526956,43719425961,41214373913,41176707942,39481608140,42926878979
0.2025,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38523559288,44203042322,41461119226,41263237933,39821085620,42900309196
0.205,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38685129418,44524145440,41674947273,41292340637,40122818123,43146043426
0.2075,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38834638324,44800752051,41947098461,41553212685,40376351566,43705185976
0.21,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39391685664,45016597435,42185970096,41908654302,40729821238,43794776393
0.2125,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39840180707,45425466866,42468012593,42143420129,41260107273,43741457404
0.215,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40420717757,45550220747,42886995671,42468489309,41353860294,44115376287
0.2175,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40531659947,45636521374,43029748821,42264922025,41505897293,44089372639
0.22,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40518802032,46194178382,43188052327,42538395561,41544661086,44498390286
0.2225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40834675177,46473664373,43316486205,43042312763,41765176349,44014327053
0.225,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40897102849,46581669552,43631620921,43243810708,42179458259,44535496539
0.2275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41281521973,47320828149,43869462571,43327325787,42304379679,44346292726
0.23,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41743705660,47514513986,44050580982,43614754399,42578893157,44416272212
0.2325,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41791581137,47908314838,44393953854,43929440061,43066507491,44851548009
0.235,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41938542604,48092265600,44625660771,44225414303,43080254058,45149347961
0.2375,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42544928218,47750965138,44885276538,44297525449,43310063949,45829503901
0.24,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42515942532,48017609911,45056821511,44356634919,43462721512,45846070856
0.2425,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42798217332,48289591438,45271716589,44809431719,43629323135,46688760745
0.245,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42694148112,48990938669,45559763232,45339946263,43934664584,47155871244
0.2475,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43195450456,48751005610,45794995281,45672336816,44105337672,47045658823
0.25,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43438199936,48745307639,46013392308,45970332568,44446097310,47029202088
0.2525,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43279793045,49158825581,46108057815,46106125333,44383795894,46944262600
0.255,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43355392390,49026621366,46156756690,45872587003,44637442811,47256640310
0.2575,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43302730924,49162367737,46235924404,45958611114,45126130572,47596946518
0.26,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43179016043,48983154383,46318728183,46464613694,45168099535,47378610631
0.2625,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43509635571,48984621084,46424186317,46474069810,45343500510,47337191697
0.265,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43311046453,48958829536,46457552293,46495714140,45118633792,47520680256
0.2675,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43417944015,48933875724,46542493232,46789066517,45147351097,47556480902
0.27,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43180845986,48919085623,46602695933,46768672820,45817698970,47682040910
0.2725,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43113821709,49384683728,46637322748,46826777075,45475938837,47761911526
0.275,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43367242040,49277969818,46784167358,46942580161,45429005758,47732400366
0.2775,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43841975165,49220369646,46762683485,46812635363,45273949167,47694623841
0.28,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43803025546,49287728094,46848225180,46975883935,45599600312,47985760718
0.2825,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44040876723,49670331252,46972028040,46951815800,45478856892,47817535956
0.285,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43795044802,50146373834,47120059918,47315648402,45633652380,47989334259
0.2875,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43501239503,50128741749,47265903975,47332374563,46022611493,48270965368
0.29,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43577093959,50115958429,47351502225,47389303415,46244671126,48504884425
0.2925,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43250115833,49675909944,47225854126,47235184829,45914042219,48347512006
0.295,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43297462354,49504032993,47335612423,47414410220,45965832276,48380809470
0.2975,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43529504489,49326433917,47225533652,47358545535,45811357376,48351575619
0.3,10,10,90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43918424809,49686895512,47309846273,47422552551,45808696040,48307915599


==> data/sparse/geometric/sigmas/n99_kn5_kf5_stats.csv <==
sigma,kn,kf,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.0025,5,5,99,0,0.646465,0.289899,0.323232,0,0.333333,0.22871,0.743066,0.458516,0.485645,0.22871,0.501703,0.314525,0.771285,0.520461,0.532248,0.324964,0.572502,1914242819,18105920906,9576393053,7817021839,6885322612,17580576477
0.005,5,5,99,0,0.646465,0.289394,0.313131,0,0.333333,0.22871,0.743066,0.458516,0.485645,0.22871,0.501703,0.314525,0.771285,0.520461,0.532248,0.324964,0.572502,1913899446,18082963945,9699914262,7981702619,6851032505,17640164007
0.0075,5,5,99,0,0.646465,0.289394,0.313131,0,0.333333,0.22871,0.743066,0.458516,0.485645,0.22871,0.501703,0.314525,0.771285,0.520446,0.532248,0.324964,0.572502,1903147864,17852302939,9618170104,7780325201,6839892197,17359754753
0.01,5,5,99,0,0.646465,0.289394,0.313131,0,0.333333,0.22871,0.743066,0.458516,0.485645,0.22871,0.501703,0.314525,0.771285,0.520421,0.532248,0.324964,0.572502,1902077577,17742695144,9564057055,7704430088,6747841421,17345470922
0.0125,5,5,99,0,0.646465,0.289394,0.313131,0,0.333333,0.22871,0.743066,0.458516,0.485645,0.22871,0.501703,0.314525,0.771285,0.520411,0.532248,0.324964,0.572502,1917850925,17710571203,9570880624,7758565876,6669986904,17449517480
0.015,5,5,99,0,0.646465,0.306061,0.323232,0,0.333333,0.22871,0.743066,0.472165,0.485645,0.22871,0.501703,0.31375,0.771285,0.532679,0.540033,0.326903,0.572502,1907173134,17710597527,9068211309,7782552359,6773076448,10277591504
0.0175,5,5,99,0,0.646465,0.306061,0.323232,0,0.333333,0.22871,0.743066,0.472165,0.485645,0.22871,0.501703,0.31375,0.771285,0.532661,0.54011,0.326903,0.572502,1913428638,17735282768,9078169496,7752476327,6820334442,10317260457
0.02,5,5,99,0,0.646465,0.306061,0.323232,0,0.333333,0.22871,0.743066,0.472165,0.485645,0.22871,0.501703,0.313031,0.771285,0.532605,0.54011,0.326903,0.572502,1911714719,17750511622,9071849684,7779210038,6776768650,10256632584
0.0225,5,5,99,0,0.646465,0.321717,0.323232,0,0.333333,0.22871,0.743066,0.484234,0.485645,0.22871,0.501703,0.312369,0.775427,0.542764,0.540207,0.326903,0.572502,1898558591,17819985063,8862495887,7889515791,2284585105,10337664942
0.025,5,5,99,0,0.646465,0.321717,0.323232,0,0.333333,0.22871,0.743066,0.484234,0.485645,0.22871,0.501703,0.311763,0.775427,0.542653,0.539897,0.326903,0.572502,1923256778,17884121409,8841818072,7760712169,2260736189,10290349506
0.0275,5,5,99,0,0.646465,0.337879,0.323232,0,0.636364,0.22871,0.743066,0.49708,0.485645,0.22871,0.727007,0.311763,0.775427,0.553856,0.542571,0.326903,0.74718,1932723321,17812409031,8558840165,7379954479,2260481696,10187931425
0.03,5,5,99,0,0.646465,0.337879,0.323232,0,0.636364,0.22871,0.743066,0.49708,0.485645,0.22871,0.727007,0.310258,0.775427,0.553769,0.542571,0.326903,0.74718,1925815847,17938717101,8578463300,7420809536,2252995729,10210326594
0.0325,5,5,99,0,0.656566,0.354545,0.323232,0,0.636364,0.22871,0.758637,0.51073,0.485645,0.22871,0.727007,0.310258,0.792685,0.566208,0.542876,0.326903,0.752472,1838238600,17955864303,8315545629,6969827006,2211394375,10315762975
0.035,5,5,99,0,0.656566,0.355051,0.333333,0,0.636364,0.22871,0.758637,0.511533,0.501703,0.22871,0.727007,0.310258,0.792685,0.567302,0.562114,0.326903,0.752472,1844596793,17976113785,8262520674,6870620364,2217399505,10388161468
0.0375,5,5,99,0,0.646465,0.370202,0.333333,0,0.636364,0.22871,0.758637,0.523601,0.501703,0.22871,0.727007,0.310258,0.792685,0.577473,0.562482,0.326903,0.754402,1914192093,18070329983,8013385920,6846664120,2215255168,10342172867
0.04,5,5,99,0,0.646465,0.336869,0.313131,0,0.636364,0.22871,0.758637,0.496302,0.485645,0.22871,0.727007,0.310258,0.792685,0.552504,0.532248,0.317406,0.754402,1935217223,18062730321,9128216904,7493722513,2201843671,17675663992
0.0425,5,5,99,0,0.646465,0.336869,0.313131,0,0.636364,0.22871,0.758637,0.496302,0.485645,0.22871,0.727007,0.310258,0.792685,0.552542,0.532248,0.317406,0.754402,1916085214,17991498352,9126375166,7487748165,2208319550,17625394831
0.045,5,5,99,0,0.646465,0.303535,0.313131,0,0.636364,0.22871,0.758637,0.469002,0.470073,0.22871,0.727007,0.309357,0.792685,0.527581,0.529121,0.317406,0.74718,1960998097,18183225623,9765070489,8096209047,2263172782,17748675937
0.0475,5,5,99,0,0.646465,0.286869,0.313131,0,0.333333,0.22871,0.758637,0.455353,0.470073,0.22871,0.501703,0.308017,0.792685,0.515279,0.529121,0.317406,0.572642,2101328514,18213881854,10146970451,8196005019,2387378149,17694963324
0.05,5,5,99,0,0.646465,0.223232,0.313131,0,0.323232,0.22871,0.743066,0.405499,0.470073,0.22871,0.485645,0.308017,0.771285,0.47167,0.518984,0.315011,0.542571,2092796023,18534129581,11803174338,10353721387,7641680966,17838844622
0.0525,5,5,99,0,0.646465,0.190909,0,0,0.313131,0.22871,0.743066,0.379002,0.22871,0.22871,0.485645,0.299295,0.771285,0.447807,0.326489,0.314897,0.537623,2094479724,18622396737,12755214246,17662423483,7733879380,17939715185
0.055,5,5,99,0,0.646465,0.143434,0,0,0.313131,0.22871,0.743066,0.342019,0.22871,0.22871,0.470073,0.299355,0.771285,0.415936,0.325686,0.3126,0.52947,2042272138,18644241041,14102398975,17982723721,8090126806,18125757734
0.0575,5,5,99,0,0.323232,0.0479798,0,0,0,0.22871,0.485645,0.266472,0.22871,0.22871,0.22871,0.299654,0.546663,0.350141,0.317406,0.311301,0.327124,7602270253,18776608226,16723574779,18207282852,17841542135,18347966778
0.06,5,5,99,0,0.323232,0.0474747,0,0,0,0.22871,0.485645,0.266472,0.22871,0.22871,0.22871,0.299953,0.545383,0.350382,0.317633,0.311301,0.327124,7958180819,18782030146,16982710251,18310198311,18079431710,18606348845
0.0625,5,5,99,0,0.313131,0.0313131,0,0,0,0.22871,0.485645,0.253625,0.22871,0.22871,0.22871,0.299953,0.545383,0.339055,0.317264,0.312109,0.327097,8013959026,18977319404,17550335186,18398324997,18069404538,18589489380
0.065,5,5,99,0,0.313131,0.0156566,0,0,0,0.228335,0.485645,0.241538,0.22871,0.22871,0.22871,0.299953,0.544834,0.328671,0.315811,0.311532,0.326572,10839600851,19361552393,18219853610,18574576325,18361281195,18804857710
0.0675,5,5,99,0,0.313131,0.0156566,0,0,0,0.228335,0.485895,0.24157,0.22871,0.22871,0.22871,0.300073,0.545156,0.328834,0.316211,0.311301,0.326572,10683854622,19395527248,18354739644,18798275311,18283715233,19060241469
0.07,5,5,99,0,0,0,0,0,0,0.228335,0.229086,0.228729,0.22871,0.22871,0.22871,0.300431,0.331349,0.31762,0.317747,0.311763,0.325464,17808939916,19601798359,18935735687,19002562009,18484459450,19260592941
0.0725,5,5,99,0,0,0,0,0,0,0.228335,0.229086,0.228729,0.22871,0.22871,0.22871,0.300431,0.331894,0.317672,0.317491,0.311763,0.325464,17786519073,19767458853,19055016460,19017000354,18660302866,19365711912
0.075,5,5,99,0,0,0,0,0,0,0.22871,0.22946,0.228785,0.22871,0.22871,0.22871,0.301355,0.332492,0.317812,0.317491,0.311907,0.32502,17951879604,20046334545,19318058291,19339781025,18811862546,19835919884
0.0775,5,5,99,0,0.010101,0.000505051,0,0,0,0.22871,0.229723,0.228817,0.22871,0.22871,0.22871,0.302144,0.333198,0.317941,0.317491,0.312225,0.325519,18156430156,22007553162,19627549842,19511922723,19029558970,19929010920
0.08,5,5,99,0,0.010101,0.000505051,0,0,0,0.228045,0.22946,0.228771,0.22871,0.22871,0.22871,0.302331,0.333198,0.317954,0.317491,0.312225,0.324603,18267384163,22082799502,19923874634,19724789504,19509525204,20269058850
0.0825,5,5,99,0,0.010101,0.0010101,0,0,0,0.227516,0.22946,0.228738,0.22871,0.22871,0.22871,0.303342,0.333198,0.317843,0.316553,0.312225,0.325158,18581231961,24065643612,20373235693,20122516837,19628317081,20540506727
0.085,5,5,99,0,0.010101,0.0020202,0,0,0,0.22703,0.229835,0.228796,0.22871,0.22871,0.229086,0.3037,0.333198,0.31772,0.316553,0.311416,0.325769,18530341797,25403805157,20970904740,20541523365,20029204659,20971799600
0.0875,5,5,99,0,0.010101,0.0030303,0,0,0.010101,0.226057,0.22946,0.228703,0.22871,0.22871,0.229086,0.302978,0.333848,0.317675,0.315842,0.311579,0.325769,19186550014,25301015909,21522018113,21162192344,20377979993,22235134074
0.09,5,5,99,0,0.010101,0.00252525,0,0,0,0.226057,0.229835,0.228681,0.22871,0.228488,0.229086,0.302711,0.333983,0.317511,0.316241,0.309503,0.324936,19438327662,25434112094,21700851395,21314072707,20658166517,22137055129
0.0925,5,5,99,0,0.010101,0.0020202,0,0,0,0.225571,0.229835,0.228291,0.22871,0.227405,0.229086,0.303353,0.333983,0.317117,0.316581,0.310055,0.323795,19726092252,25875275890,22072299762,21599516699,20894217245,23426827059
0.095,5,5,99,0,0.010101,0.0030303,0,0,0.010101,0.224222,0.229835,0.227903,0.228266,0.226809,0.229086,0.303475,0.334145,0.316883,0.316542,0.309797,0.322426,20653515977,26599473999,23075743453,22108306167,21339596483,24431300580
0.0975,5,5,99,0,0.010101,0.0030303,0,0,0.010101,0.223518,0.229835,0.227388,0.227891,0.226041,0.228863,0.304141,0.334848,0.316732,0.316542,0.309935,0.321321,21218666489,27616962077,23852851509,24012175177,21876161556,25131073400
0.1,5,5,99,0,0.010101,0.0030303,0,0,0.010101,0.222546,0.229835,0.227176,0.227405,0.225338,0.228974,0.302773,0.334848,0.316452,0.315242,0.309935,0.321448,21395307097,27260664968,24171262622,24201103878,22125913833,25610344053
0.1025,5,5,99,0,0.010101,0.0020202,0,0,0,0.221574,0.229835,0.226722,0.22703,0.224757,0.227934,0.301348,0.334942,0.31642,0.315645,0.308687,0.321511,21699933001,27019693292,24344746066,24222538623,23066561761,25388552840
0.105,5,5,99,0,0.010101,0.0020202,0,0,0,0.221574,0.229835,0.226078,0.22615,0.224222,0.227603,0.300974,0.334942,0.316193,0.315774,0.308784,0.321793,22794325162,27704047532,24845286609,24784712627,23346195323,25576492827
0.1075,5,5,99,0,0.010101,0.0010101,0,0,0,0.220603,0.230209,0.225732,0.225948,0.223569,0.227295,0.300532,0.334942,0.316062,0.315018,0.308784,0.320959,22961856561,27402848237,24831615227,24770079041,23564566486,25436533747
0.11,5,5,99,0,0.010101,0.0010101,0,0,0,0.219145,0.230583,0.225319,0.225822,0.222383,0.227074,0.297938,0.334942,0.315736,0.31564,0.308176,0.320355,23251950836,27829547005,25158253755,25133354518,23731541853,25899698297
0.1125,5,5,99,0,0.010101,0.000505051,0,0,0,0.218659,0.230583,0.225062,0.22523,0.222169,0.227009,0.29721,0.335184,0.315657,0.31564,0.308758,0.31992,23177143361,27355796356,25265939140,25474114971,24050437756,25940084404
0.115,5,5,99,0,0.010101,0.000505051,0,0,0,0.218173,0.230583,0.224751,0.22523,0.22158,0.226415,0.296931,0.335278,0.315415,0.315989,0.308878,0.319776,23038234731,28336257720,25564344449,25537201969,24256225554,26150781302
0.1175,5,5,99,0,0.010101,0.0010101,0,0,0,0.217476,0.228045,0.224206,0.224746,0.221473,0.226104,0.296984,0.335278,0.315127,0.316105,0.309024,0.3203,23254751720,28836476826,25948634014,26259122095,24877993607,26570383627
0.12,5,5,99,0,0.010101,0.000505051,0,0,0,0.217476,0.227934,0.223963,0.224589,0.221473,0.225931,0.297225,0.334577,0.315214,0.313433,0.309156,0.320656,24069812451,28642416831,25982354845,25728818267,25143763162,26680761993
0.1225,5,5,99,0,0,0,0,0,0,0.216885,0.227934,0.223443,0.224371,0.220183,0.225619,0.296453,0.334577,0.314991,0.314313,0.308495,0.320897,24037145000,27776333534,26022068466,25913282059,25277067181,26744498589
0.125,5,5,99,0,0,0,0,0,0,0,0.227713,0.200398,0.222114,0.218085,0.224806,0.164258,0.334779,0.300301,0.311333,0.302972,0.319249,24105917300,30873366482,26479798881,26291827481,25468241619,26778092942
0.1275,5,5,99,0,0,0,0,0,0,0,0.227493,0.20003,0.222007,0.217349,0.224421,0.143566,0.335021,0.297963,0.310764,0.30312,0.319473,24916411615,31848743388,26877003360,26267438458,26012926633,27097947585
0.13,5,5,99,0,0,0,0,0,0,0,0.227493,0.199759,0.221899,0.216972,0.224046,0.1303,0.335021,0.296472,0.310956,0.303593,0.319473,24932692642,32011007135,27057420473,26568119535,25911787282,27258531348
0.1325,5,5,99,0,0,0,0,0,0,0,0.227493,0.199334,0.2212,0.216763,0.223614,0.116918,0.33486,0.295043,0.310965,0.301762,0.319588,25179716397,31829641075,27146601050,26470084112,25955734471,27718369994
0.135,5,5,99,0,0,0,0,0,0,0,0.227053,0.198973,0.220503,0.216554,0.22345,0,0.335276,0.288776,0.311151,0.301762,0.318905,25576944346,31921516250,27412922199,26818460695,26416859602,27748081511
0.1375,5,5,99,0,0,0,0,0,0,0,0.226944,0.187555,0.21943,0.215007,0.223184,0,0.335411,0.281759,0.310349,0.297508,0.317131,25678905346,32066626140,27755475422,26963142955,26304953400,27834087656
0.14,5,5,99,0,0,0,0,0,0,0,0.226944,0.187224,0.218735,0.214904,0.222756,0,0.335411,0.281136,0.310349,0.296648,0.317128,25643688088,32670067814,28042084196,27342320261,26799941105,28474529308
0.1425,5,5,99,0,0,0,0,0,0,0,0.226834,0.186839,0.218629,0.214801,0.22233,0,0.335532,0.280566,0.311203,0.296797,0.317153,25894572943,32840502335,28236325559,27807602151,27180646549,28405528200
0.145,5,5,99,0,0,0,0,0,0,0,0.226834,0.186476,0.218147,0.213737,0.221956,0,0.335545,0.27133,0.311248,0.294554,0.317179,26034265870,32893538622,28455196560,27902294959,27543645534,28664621999
0.1475,5,5,99,0,0,0,0,0,0,0,0.226834,0.186227,0.217664,0.213365,0.221739,0,0.335666,0.270209,0.310539,0.292439,0.317294,26165192753,33646215855,28503490113,27881270836,26966747610,28690172136
0.15,5,5,99,0,0,0,0,0,0,0,0.226725,0.185938,0.217454,0.21295,0.221739,0,0.335787,0.269036,0.310631,0.290622,0.316195,26382340831,33253771143,28650830921,28164300628,27414069712,28962619659
0.1525,5,5,99,0,0,0,0,0,0,0,0.226615,0.174906,0.217245,0.209157,0.220785,0,0.335007,0.256293,0.30883,0.289918,0.316413,26732140695,34456223870,29286463041,28753800667,27723693251,29068951367
0.155,5,5,99,0,0,0,0,0,0,0,0.225806,0.174609,0.21714,0.209056,0.220773,0,0.333739,0.255825,0.308684,0.290028,0.316458,26587887480,34568721432,29273840466,28235429565,27526694060,29576371908
0.1575,5,5,99,0,0,0,0,0,0,0,0.225325,0.174252,0.21714,0.208855,0.22056,0,0.332887,0.255201,0.307879,0.290215,0.316167,26722659280,35000249924,29533608019,28728414474,27718189903,29629985739
0.16,5,5,99,0,0,0,0,0,0,0,0.224844,0.174056,0.216579,0.208754,0.220315,0,0.332046,0.255038,0.307805,0.290281,0.316649,27063255985,35104804239,29616913530,28713729895,27671909196,29337400801
0.1625,5,5,99,0,0,0,0,0,0,0,0.224254,0.152065,0.213225,0,0.21978,0,0.331327,0.240678,0.308217,0.166037,0.315933,27063447934,35612611028,30344674667,29110732950,28667732212,32223265826
0.165,5,5,99,0,0,0,0,0,0,0,0.223931,0.151849,0.212542,0,0.219628,0,0.331694,0.234609,0.308319,0.161918,0.315277,26953278079,35823927805,30452282926,29323626844,28623581896,32902254813
0.1675,5,5,99,0,0,0,0,0,0,0,0.223823,0.151675,0.21244,0,0.219361,0,0.331789,0.231414,0.308472,0.108146,0.315099,27105905436,35564573124,30561916518,29589461862,28551737617,32815406023
0.17,5,5,99,0,0,0,0,0,0,0,0.223716,0.141244,0.21186,0,0.218884,0,0.331884,0.223564,0.308704,0.0993978,0.314471,28084911186,35555722851,30846990052,29651362202,28712775253,32662974459
0.1725,5,5,99,0,0,0,0,0,0,0,0.223608,0.140966,0.211281,0,0.217949,0,0.331342,0.222177,0.306908,0.0924081,0.313981,28329968731,35489224837,31119257714,29949624619,29280112679,32190466608
0.175,5,5,99,0,0,0,0,0,0,0,0.223394,0.140816,0.211079,0,0.217723,0,0.331587,0.221353,0.306152,0.0848629,0.313864,29019260185,36237320850,31427950201,30208660001,29344428007,33322819657
0.1775,5,5,99,0,0,0,0,0,0,0,0.223394,0.130106,0.210401,0,0.217726,0,0.331587,0.210021,0.305372,0.0749523,0.313498,27864313814,36486467203,31747590144,30470819946,29553905405,33915065360
0.18,5,5,99,0,0,0,0,0,0,0,0.222915,0.129749,0.209924,0,0.217062,0,0.330744,0.208692,0.30437,0.0654229,0.312745,27762373321,37055660200,31881865694,30728640482,29582047928,34000451452
0.1825,5,5,99,0,0,0,0,0,0,0,0.222808,0.118721,0.206946,0,0.216554,0,0.330949,0.196764,0.283881,0.0554591,0.313032,29135915211,36651696797,32373127530,31070127369,29707964933,34476544007
0.185,5,5,99,0,0,0,0,0,0,0,0.222701,0.118565,0.20647,0,0.216346,0,0.331017,0.191459,0.282881,0.00921852,0.313149,28780965600,36929681405,32413477929,31058056124,30086850638,34648332520
0.1875,5,5,99,0,0,0,0,0,0,0,0.222275,0.107534,0,0,0.214457,0,0.331833,0.173489,0.130018,0,0.309083,29274553231,37572489750,33066908656,31893080050,30039785088,35711377100
0.19,5,5,99,0,0,0,0,0,0,0,0.221797,0.0964152,0,0,0.212857,0,0.330965,0.159489,0.110553,0,0.307452,28755318545,37140906583,32710894180,31932072049,29833700586,35550470944
0.1925,5,5,99,0,0,0,0,0,0,0,0.221691,0.0860255,0,0,0.212857,0,0.331114,0.147762,0.0984113,0,0.306927,28692260619,37131404571,32697826360,32874292866,29719683703,35072387178
0.195,5,5,99,0,0,0,0,0,0,0,0.221691,0.0750807,0,0,0.211804,0,0.331114,0.129182,0.0700475,0,0.306024,29003837161,37343321459,33208669891,33821366018,29541995978,35738095471
0.1975,5,5,99,0,0,0,0,0,0,0,0.221691,0.064069,0,0,0.207126,0,0.331278,0.119438,0.0658835,0,0.302619,29137847821,37813950313,33705025698,34490583500,29875129949,35986859019
0.2,5,5,99,0,0,0,0,0,0,0,0.221691,0.0639634,0,0,0.207224,0,0.331278,0.115316,0.0351371,0,0.302658,29528241836,38026061103,33957105467,34610372379,30631717290,35892897507
0.2025,5,5,99,0,0,0,0,0,0,0,0.22148,0.0533525,0,0,0,0,0.33136,0.0983629,0,0,0.152148,29572826879,38034778380,34466441726,34861905970,31267885673,36194645743
0.205,5,5,99,0,0,0,0,0,0,0,0.221374,0.0429619,0,0,0,0,0.331455,0.0869308,0,0,0.134207,29809742263,38881195752,34973579720,35250693808,33514831886,36877156715
0.2075,5,5,99,0,0,0,0,0,0,0,0.221374,0.0324154,0,0,0,0,0.331455,0.073987,0,0,0.0923743,29198472280,39308390591,35325262449,35563675072,34000252552,37083937335
0.21,5,5,99,0,0,0,0,0,0,0,0.221268,0.0217078,0,0,0,0,0.331524,0.0603513,0,0,0.0632403,30152187823,39112901316,35796328138,36090570451,34003620397,37336712896
0.2125,5,5,99,0,0,0,0,0,0,0,0.220476,0.0216631,0,0,0,0,0.330916,0.0591068,0,0,0.060437,30259340123,38990339489,36125464239,36369684664,34648001480,37657277451
0.215,5,5,99,0,0,0,0,0,0,0,0.22,0.0216342,0,0,0,0,0.330116,0.0563128,0,0,0.0576246,31070800300,39326122022,36404343167,36564978535,35041917934,37725271620
0.2175,5,5,99,0,0,0,0,0,0,0,0.219211,0.0216135,0,0,0,0,0.329602,0.0518634,0,0,0.055054,30643838814,39414573530,36563079347,36711223500,35566461712,37815420549
0.22,5,5,99,0,0,0,0,0,0,0,0.219211,0.0215846,0,0,0,0,0.329602,0.0486067,0,0,0.0517704,31074559880,40524821885,36841998922,36970052966,35779817903,38094054427
0.2225,5,5,99,0,0,0,0,0,0,0,0.218735,0.0215659,0,0,0,0,0.328773,0.0440801,0,0,0,30858294903,40334752116,37168225914,37442774869,36421345330,38481993358
0.225,5,5,99,0,0,0,0,0,0,0,0.218735,0.0215609,0,0,0,0,0.328773,0.0431652,0,0,0,31060731902,40195958488,37258940520,37395705969,36603298464,38745127779
0.2275,5,5,99,0,0,0,0,0,0,0,0.21826,0.0215371,0,0,0,0,0.328009,0.042299,0,0,0,32041626467,40529009286,37431804101,37672800587,36348702217,38895335303
0.23,5,5,99,0,0,0,0,0,0,0,0.218052,0.0215029,0,0,0,0,0.328463,0.0414037,0,0,0,32001795654,40710214995,37645354779,38077193662,36365033734,38921185707
0.2325,5,5,99,0,0,0,0,0,0,0,0.218052,0.0214979,0,0,0,0,0.328476,0.0372932,0,0,0,32236953311,40645440948,37848171298,38292854750,37094300260,39130885544
0.235,5,5,99,0,0,0,0,0,0,0,0.217949,0.0214689,0,0,0,0,0.328493,0.0369444,0,0,0,31800241691,40971084878,37936696706,38341072697,36832660204,39536290947
0.2375,5,5,99,0,0,0,0,0,0,0,0.217949,0.0214689,0,0,0,0,0.328586,0.0367033,0,0,0,31619387482,41264077040,38006099855,38303300034,36805247392,39491808761
0.24,5,5,99,0,0,0,0,0,0,0,0.218216,0.0214584,0,0,0,0,0.328805,0.0364486,0,0,0,32017588743,41806736131,38298977894,38358443005,37392496259,39919784303
0.2425,5,5,99,0,0,0,0,0,0,0,0.217906,0.0214191,0,0,0,0,0.328972,0.0361678,0,0,0,32691758071,42059203778,38676519969,38752213928,37652646912,40088438106
0.245,5,5,99,0,0,0,0,0,0,0,0.217906,0.0214191,0,0,0,0,0.329012,0.0360305,0,0,0,32549502158,42054052581,38952635516,39328837726,38095457329,40201544585
0.2475,5,5,99,0,0,0,0,0,0,0,0.218009,0.0214055,0,0,0,0,0.329228,0.0358419,0,0,0,33511854398,42138727610,39069155567,39401160271,38207418516,40393085713
0.25,5,5,99,0,0,0,0,0,0,0,0.217227,0.0213613,0,0,0,0,0.328417,0.0320564,0,0,0,33235676302,42192694729,39326820582,39876981397,38462752699,40756611160
0.2525,5,5,99,0,0,0,0,0,0,0,0.217124,0.0213036,0,0,0,0,0.328513,0.0319696,0,0,0,32903080955,42604607940,39569035537,39885083346,38407657987,41021896737
0.255,5,5,99,0,0,0,0,0,0,0,0.217124,0.0108562,0,0,0,0,0.328513,0.0187742,0,0,0,34538811806,43251800201,40089975452,40298710123,38558196948,41462218533
0.2575,5,5,99,0,0,0,0,0,0,0,0.216919,0.0108459,0,0,0,0,0.328732,0.0187163,0,0,0,35443681400,43432883349,40229903981,40258934230,38689204084,41475300964
0.26,5,5,99,0,0,0,0,0,0,0,0.216446,0.0108223,0,0,0,0,0.327834,0.0186593,0,0,0,35767277064,42873648672,40369222883,40658753147,39057658056,41685916606
0.2625,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0448276,0.00420498,0,0,0,38008562693,42988340134,40698744075,41202422117,39053820634,41880412782
0.265,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0432489,0.00404641,0,0,0,38018147742,43253166669,40897381029,41221913208,39372411237,42163264714
0.2675,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0420856,0.00210428,0,0,0,38347823486,43458948457,41043512229,41415057033,39383279081,42171133357
0.27,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0407274,0.00203637,0,0,0,38768490996,43487222640,41298347368,41665026424,39535938582,42468782314
0.2725,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38914336841,43966536243,41556483658,41519313553,39763702837,42724988264
0.275,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39057568917,44253840621,41583521231,41710783931,39786016385,42629438994
0.2775,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39132443415,44198113522,41729187665,41767655801,40263742408,42783480138
0.28,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39057795195,44170057641,41798739365,42200554151,40482007419,42606738470
0.2825,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38766929347,45217751191,42333109896,42750662346,41012440621,43374565722
0.285,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39551720930,45637374590,42499643056,42728586446,40976458518,43516220648
0.2875,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39765529692,45106231814,42506830940,42889024734,41456927607,43449572828
0.29,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39601401064,45349610367,42555931437,42357903630,40723224641,43602905956
0.2925,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39558614864,45344925507,42700022021,43019717092,40717309882,43967036941
0.295,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39354161925,45535646426,42625334814,42650857446,40961065166,43864090363
0.2975,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39533355613,46069928406,42842622332,42475296084,41313852001,44228335471
0.3,5,5,99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39101699370,46531176241,42741329310,42744909666,41366609057,44146477510


==> data/sparse/partition-edge-cut/alphas/n104_beta0.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,357720793,430476330,406683003,408312697,398251042,419667438
0.025,0,0.1075,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,359664170,508351369,419365621,410615520,397437018,426990505
0.05,0,0.115,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,359292215,432933994,408785114,410274574,398824768,420127807
0.075,0,0.1225,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,359450305,434096264,412641009,414096716,403317372,421887786
0.1,0,0.13,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,356897986,454972371,411825767,415611422,400890359,424669048
0.125,0,0.1375,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,357922276,557204529,419828924,413559540,405586959,428302176
0.15,0,0.145,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,358200137,430743728,408322794,404469628,399812784,419489559
0.175,0,0.1525,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,382480253,453060906,411595118,403861179,397902155,423239642
0.2,0,0.16,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,371863035,496534822,415284558,404795947,400379212,421626883
0.225,0,0.1675,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,364339485,441030751,411620710,405093934,397156841,425509936
0.25,0,0.175,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,361695129,451083904,415945873,417548616,401405857,426830626
0.275,0,0.1825,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,365787245,440736931,411518099,407958847,398113630,424368747
0.3,0,0.19,0.5,104,0,0,0,0,0,0,0.71037,0.740219,0.724263,0.723088,0.719691,0.729042,0,0,0,0,0,0,381776366,480067707,419150676,420194916,403607749,430636193
0.325,0,0.1975,0.5,104,0,0,0,0,0,0,0.71037,0.740219,0.724151,0.722873,0.719324,0.729042,0,0,0,0,0,0,376288037,453713935,418750661,419277685,400794904,435232876
0.35,0,0.205,0.5,104,0,0,0,0,0,0,0.71,0.737872,0.723698,0.722873,0.718589,0.729042,0,0,0,0,0,0,397124418,488706039,434135171,419302012,405812102,458805886
0.375,0,0.2125,0.5,104,0,0,0,0,0,0,0.708889,0.735915,0.721878,0.720947,0.71752,0.726141,0,0,0,0,0,0,403745233,516153841,459257379,462663891,437910824,475916556
0.4,0,0.22,0.5,104,0,0,0,0,0,0,0.652207,0.726048,0.70944,0.71205,0.703621,0.715974,0,0,0,0,0,0,414342295,540581617,471950258,467135282,452265608,484947716
0.425,0,0.2275,0.5,104,0,0,0,0,0,0,0.453414,0.712949,0.639927,0.642309,0.614108,0.672137,0,0,0,0,0,0,416411854,544591584,483918953,482717572,465058314,500690694
0.45,0,0.235,0.5,104,0,0,0,0,0,0,0.194878,0.626871,0.370243,0.352833,0.244444,0.432707,0,0,0,0,0,0,425276247,543797915,488340534,488685275,468024919,505840575
0.475,0,0.2425,0.5,104,0,0,0,0,0,0,0.000371195,0.383982,0.122509,0.104066,0.0265589,0.178788,0,0,0,0,0,0,421146671,537932280,497636714,499295169,484755386,515686206
0.5,0,0.25,0.5,104,0,0,0,0,0,0,0,0.139421,0.0195533,0.00412294,0.000736106,0.0155009,0,0,0,0,0,0,428976724,554665051,511326580,516243235,498104725,523674329
0.525,0,0.2575,0.5,104,0,0,0,0,0,0,0,0.0326945,0.00400754,0,0,0.00352113,0,0,0,0,0,0,451458988,570894125,524062753,527052989,504436949,544499910
0.55,0,0.265,0.5,104,0,0,0,0,0,0,0,0.0168067,0.00222241,0,0,0.00224551,0,0,0,0,0,0,459249876,570660481,533391693,530926114,509448871,558669459
0.575,0,0.2725,0.5,104,0,0,0,0,0,0,0,0.0142492,0.00192496,0,0,0.00230947,0,0,0,0,0,0,465713205,594531600,523445970,517945716,500072653,546867174
0.6,0,0.28,0.5,104,0,0,0,0,0,0,0,0.0102302,0.00140125,0,0,0.00227273,0,0,0,0,0,0,452717411,576790070,520578242,520947745,498602176,536822106
0.625,0,0.2875,0.5,104,0,0,0,0,0,0,0,0.00840336,0.00108239,0,0,0.00117371,0,0,0,0,0,0,446805091,554676351,518663984,514856451,505304373,537424087
0.65,0,0.295,0.5,104,0,0,0,0,0,0,0,0.004019,0.00067273,0,0,0.00113636,0,0,0,0,0,0,465652302,573495207,527208449,524882904,517654737,545246899
0.675,0,0.3025,0.5,104,0,0,0,0,0,0,0,0.00192456,0.000395748,0,0,0.000378788,0,0,0,0,0,0,472787096,567764782,533530655,532985818,522745204,547417470
0.7,0,0.31,0.5,104,0,0,0,0,0,0,0,0.000782473,0.000133591,0,0,0,0,0,0,0,0,0,507572335,582677277,547521036,543960306,529610539,563765999
0.725,0,0.3175,0.5,104,0,0,0,0,0,0,0,0.00156495,0.000116738,0,0,0,0,0,0,0,0,0,482207737,621796998,556956428,553296492,544147842,565193655
0.75,0,0.325,0.5,104,0,0,0,0,0,0,0,0.00195618,0.000117055,0,0,0,0,0,0,0,0,0,523770632,600343758,568712234,569237401,551484581,585607341
0.775,0,0.3325,0.5,104,0,0,0,0,0,0,0,0.00234742,0.000117371,0,0,0,0,0,0,0,0,0,495101366,629252286,579648606,583574635,555050713,596090860
0.8,0,0.34,0.5,104,0,0,0,0,0,0,0,0.00234742,0.000117371,0,0,0,0,0,0,0,0,0,511446383,613117688,581388893,584370860,562373359,600970207
0.825,0,0.3475,0.5,104,0,0,0,0,0,0,0,0.00195618,9.78091e-05,0,0,0,0,0,0,0,0,0,513387381,624446181,585362918,588772744,566708987,604462252
0.85,0,0.355,0.5,104,0,0,0,0,0,0,0,0.00195618,9.78091e-05,0,0,0,0,0,0,0,0,0,511423534,625810760,588658325,587809892,574810601,606640958
0.875,0,0.3625,0.5,104,0,0,0,0,0,0,0,0.00117371,5.86854e-05,0,0,0,0,0,0,0,0,0,527095644,632656894,593709710,595432440,582549532,609623061
0.9,0,0.37,0.5,104,0,0,0,0,0,0,0,0.00117371,5.86854e-05,0,0,0,0,0,0,0,0,0,531257141,646727578,598214577,597449109,580874304,617478994
0.925,0,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,537162895,668695128,610521028,615064734,590868680,629228657
0.95,0,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,541298774,671046232,610850612,606672362,597724264,626274966
0.975,0,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,547500628,665468733,613917047,610413311,597429392,629607926
1,0,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,562167073,701731445,634167862,631974738,611979481,651837308


==> data/sparse/partition-edge-cut/alphas/n104_beta0.01_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,385960068,465123824,440639451,440367749,429898650,455251300
0.025,0.01,0.1075,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,386361045,464168894,441617388,441454781,433745837,454283532
0.05,0.01,0.115,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,392954306,491566655,446070974,446155219,431890628,457430624
0.075,0.01,0.1225,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,385532856,480346743,443416082,443487650,428464456,458469585
0.1,0.01,0.13,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,382349731,477926114,442085346,442218905,430511720,455857591
0.125,0.01,0.1375,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,383815441,463888459,441073515,441787220,425927624,452742104
0.15,0.01,0.145,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,383312046,462153472,438842550,436155133,426139023,451019800
0.175,0.01,0.1525,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,386938459,479074357,442430188,439970993,430847388,451900702
0.2,0.01,0.16,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,382797220,474878077,442622643,436010232,431946583,460002156
0.225,0.01,0.1675,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,390506365,474840392,443155417,442171219,431138806,460646605
0.25,0.01,0.175,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,390503445,466836366,445146884,445853011,431318231,461869999
0.275,0.01,0.1825,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,388864463,480214253,443576854,441394032,430899695,460314455
0.3,0.01,0.19,0.5,104,0,0,0,0,0,0,0.71037,0.740219,0.724263,0.723088,0.719691,0.729042,0,0,0,0,0,0,403006469,545699341,457900568,459167572,434715161,471779652
0.325,0.01,0.1975,0.5,104,0,0,0,0,0,0,0.71037,0.740219,0.724151,0.722873,0.719324,0.729042,0,0,0,0,0,0,402107261,526548077,465192766,465479000,455652137,475438273
0.35,0.01,0.205,0.5,104,0,0,0,0,0,0,0.71,0.737872,0.723698,0.722873,0.718589,0.729042,0,0,0,0,0,0,423368966,547199759,485907744,475387378,464366418,505877992
0.375,0.01,0.2125,0.5,104,0,0,0,0,0,0,0.708519,0.735524,0.721598,0.720947,0.716407,0.726141,0,0,0,0,0,0,471581774,581568694,523144884,519398785,495819766,539251150
0.4,0.01,0.22,0.5,104,0,0,0,0,0,0,0.646926,0.725674,0.707677,0.709544,0.70169,0.715974,0,0,0,0,0,0,472022239,596303403,543780280,546025617,509944844,566778303
0.425,0.01,0.2275,0.5,104,0,0,0,0,0,0,0.435307,0.709581,0.625456,0.629108,0.593361,0.665423,0,0,0,0,0,0,522196020,690916698,599887765,602447640,566111451,623194028
0.45,0.01,0.235,0.5,104,0,0,0,0,0,0,0.131032,0.598428,0.329349,0.289919,0.217778,0.39241,0,0,0,0,0,0,570047313,693586557,649482704,640088812,622165300,680396956
0.475,0.01,0.2425,0.5,104,0,0,0,0,0,0,0,0.318114,0.0972515,0.074972,0.0157814,0.141777,0,0,0,0,0,0,609672802,764581514,707181132,701888895,672240273,738494166
0.5,0.01,0.25,0.5,104,0,0,0,0,0,0,0,0.10109,0.0131401,0.00153965,0,0.0094518,0,0,0,0,0,0,683849110,900842787,798148345,792574545,769571316,838438549
0.525,0.01,0.2575,0.5,104,0,0,0,0,0,0,0,0.0157106,0.0026375,0,0,0.00352113,0,0,0,0,0,0,797175628,999745264,899039018,896689115,866570817,948433517
0.55,0.01,0.265,0.5,104,0,0,0,0,0,0,0,0.0142492,0.00192454,0,0,0.00192456,0,0,0,0,0,0,893033211,1110434123,1005969783,1010273089,953080062,1041845536
0.575,0.01,0.2725,0.5,104,0,0,0,0,0,0,0,0.0116916,0.00164606,0,0,0.00192456,0,0,0,0,0,0,933019074,1153458696,1050293802,1054619513,1001144165,1103598266
0.6,0.01,0.28,0.5,104,0,0,0,0,0,0,0,0.00876872,0.00108125,0,0,0.00117371,0,0,0,0,0,0,966956168,1190402973,1096516531,1092015525,1057215996,1139492905
0.625,0.01,0.2875,0.5,104,0,0,0,0,0,0,0,0.00548045,0.000803428,0,0,0.00113636,0,0,0,0,0,0,996244555,1224748911,1143732788,1129148714,1116128694,1177079122
0.65,0.01,0.295,0.5,104,0,0,0,0,0,0,0,0.00219218,0.000431326,0,0,0.000391236,0,0,0,0,0,0,1063600152,1267888641,1190265080,1192961006,1160534322,1226026586
0.675,0.01,0.3025,0.5,104,0,0,0,0,0,0,0,0.00109609,0.000187546,0,0,0.000374251,0,0,0,0,0,0,1094510993,1302300394,1221250755,1217272610,1184182000,1262613184
0.7,0.01,0.31,0.5,104,0,0,0,0,0,0,0,0.000782473,7.76148e-05,0,0,0,0,0,0,0,0,0,1116613755,1345344432,1251327057,1250294451,1210308808,1294647681
0.725,0.01,0.3175,0.5,104,0,0,0,0,0,0,0,0.000782473,5.83692e-05,0,0,0,0,0,0,0,0,0,1133626151,1378593984,1285087112,1286725117,1238401838,1330147235
0.75,0.01,0.325,0.5,104,0,0,0,0,0,0,0,0.000782473,3.91236e-05,0,0,0,0,0,0,0,0,0,1139116528,1443467141,1302635054,1293541256,1253600483,1348840273
0.775,0.01,0.3325,0.5,104,0,0,0,0,0,0,0,0.000782473,3.91236e-05,0,0,0,0,0,0,0,0,0,1176449021,1458414013,1322495846,1324408703,1275110817,1360101207
0.8,0.01,0.34,0.5,104,0,0,0,0,0,0,0,0.00117371,5.86854e-05,0,0,0,0,0,0,0,0,0,1192013884,1442677868,1336719292,1333974130,1288127423,1382911809
0.825,0.01,0.3475,0.5,104,0,0,0,0,0,0,0,0.000782473,3.91236e-05,0,0,0,0,0,0,0,0,0,1186757953,1470531371,1354984828,1345708426,1310242409,1391967795
0.85,0.01,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1242634608,1484786782,1368134993,1358273602,1310166672,1384236624
0.875,0.01,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1216070888,1494510765,1376046788,1370319923,1320942618,1409745677
0.9,0.01,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1227638861,1493106418,1386267321,1383791679,1343606794,1418283777
0.925,0.01,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1243064768,1547786840,1413377490,1419916749,1361315931,1455678669
0.95,0.01,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1257355421,1557668436,1424672294,1425766182,1392852677,1462914155
0.975,0.01,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1278728122,1590965574,1450295226,1458419150,1396314742,1489192280
1,0.01,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1299770121,1600330172,1477463796,1466042186,1439185874,1511269631


==> data/sparse/partition-edge-cut/alphas/n104_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,386412769,468098384,438316037,435718575,427166380,451114358
0.025,0.5,0.1075,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,385029853,470120655,441226503,443400203,425126464,459309781
0.05,0.5,0.115,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,382851630,477507174,437558620,437555394,424749007,454167797
0.075,0.5,0.1225,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,382645533,475084010,437074028,435050748,427177262,450815732
0.1,0.5,0.13,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,383693186,465471554,438470740,440135543,426024565,449723837
0.125,0.5,0.1375,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,383368634,469697177,441529045,438670376,426883768,461405245
0.15,0.5,0.145,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,391455397,468506082,439452232,437283845,433473966,452652305
0.175,0.5,0.1525,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,407218132,484639310,442697809,440686730,430430606,454555450
0.2,0.5,0.16,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,384981231,520511415,444828117,441830903,428793060,457557859
0.225,0.5,0.1675,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,408318510,486346916,449876316,456014090,429349033,461394923
0.25,0.5,0.175,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,384295145,482941739,441857729,442769613,428848077,456900083
0.275,0.5,0.1825,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0,0,0,0,0,0,384636526,499305868,452962956,457530438,434487344,465773822
0.3,0.5,0.19,0.5,104,0,0,0,0,0,0,0.71037,0.740219,0.723534,0.722346,0.718516,0.72717,0,0,0,0,0,0,422326139,536072693,472937644,471566025,447708265,489878669
0.325,0.5,0.1975,0.5,104,0,0,0,0,0,0,0.588831,0.739045,0.709728,0.714867,0.708889,0.724151,0,0,0,0,0,0,425402312,565726886,505214331,497515852,489100786,527084974
0.35,0.5,0.205,0.5,104,0,0,0,0,0,0,0.206756,0.70464,0.577376,0.623367,0.516989,0.665433,0,0,0,0,0,0,445978889,556295430,514359885,510304669,494630421,532160798
0.375,0.5,0.2125,0.5,104,0,0,0,0,0,0,0.00257542,0.259259,0.102666,0.094167,0.0103935,0.184091,0,0,0,0,0,0,511513198,618733821,547975947,542005990,523839612,553866548
0.4,0.5,0.22,0.5,104,0,0,0,0,0,0,0,0.0444115,0.00312377,0,0,0,0,0,0,0,0,0,542744363,656821255,601101272,599284552,573070546,621932761
0.425,0.5,0.2275,0.5,104,0,0,0,0,0,0,0,0.000378788,5.63187e-05,0,0,0,0,0,0,0,0,0,593059866,744004570,684188175,694028780,660526870,702697955
0.45,0.5,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,640468901,850994197,750861633,744141871,726846968,777347491
0.475,0.5,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,719571636,955353974,843691091,845121456,826034300,870815529
0.5,0.5,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,779179693,1017991760,913265697,905504762,874469648,941642495
0.525,0.5,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,834533910,1028878947,953419935,949427125,916083328,991103640
0.55,0.5,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,875539572,1079624061,1000768154,999385978,963193399,1042859322
0.575,0.5,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,921618111,1146510681,1045663820,1037690306,1009427401,1066453046
0.6,0.5,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,951549584,1154573914,1074982603,1074518760,1051431124,1098595039
0.625,0.5,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,965367759,1203288376,1094030683,1098431779,1062542406,1126163751
0.65,0.5,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,973835952,1216862377,1117418329,1125869831,1082363571,1152078850
0.675,0.5,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1005383020,1221509571,1136075892,1131844565,1097091292,1173125275
0.7,0.5,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1011985691,1233648265,1158415700,1153176543,1113703013,1201746007
0.725,0.5,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1050450268,1265043084,1180488480,1184001975,1129201344,1208933421
0.75,0.5,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1068221130,1286282577,1204174195,1201151636,1169776530,1236934517
0.775,0.5,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1077850912,1359317465,1221541952,1212060743,1178874052,1262677888
0.8,0.5,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1162228995,1401401121,1248666744,1237410325,1195493369,1285892147
0.825,0.5,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1120542128,1371513358,1258442825,1266381988,1208875422,1300827455
0.85,0.5,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1199728319,1388266249,1286031075,1270803825,1239391762,1329552549
0.875,0.5,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1172574135,1420706913,1313787497,1306519453,1268924871,1356105771
0.9,0.5,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1202598779,1477531489,1352679210,1346024339,1300274088,1395732736
0.925,0.5,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1228397115,1487209924,1376830748,1370844346,1330662085,1423761874
0.95,0.5,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1247316203,1569375451,1414162055,1407924483,1363925292,1456539485
0.975,0.5,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1284628563,1540726182,1424960522,1422490143,1376324965,1465262558
1,0.5,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1270661210,1558865784,1439813330,1438887784,1386419923,1483646564


==> data/sparse/partition-edge-cut/alphas/n104_beta1.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,373988899,569351084,450250141,443613172,423798820,454399840
0.025,1,0.1075,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,382298932,458437391,434502134,432056062,419834312,451175557
0.05,1,0.115,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,374919495,632448219,451601569,437386404,422550871,454552648
0.075,1,0.1225,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,374778735,464849087,436549754,435785474,421769908,454689773
0.1,1,0.13,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,372539231,458747148,434807623,434132071,422543655,452993012
0.125,1,0.1375,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,374569192,467355335,436039387,441574995,422946668,448835110
0.15,1,0.145,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,377348225,459228662,434604964,431317630,423471929,449557395
0.175,1,0.1525,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,377352349,458019329,434856787,431506495,424001561,454136415
0.2,1,0.16,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,386058935,467237491,435210685,432836883,422562368,450852908
0.225,1,0.1675,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0,0,0,0,0,0,377413998,459110123,434464230,432392052,422629863,451719714
0.25,1,0.175,0.5,104,0,0,0,0,0,0,0.371645,0.741393,0.68587,0.721688,0.712048,0.728298,0,0,0,0,0,0,378042491,496945774,442605000,443177551,425301466,454701447
0.275,1,0.1825,0.5,104,0,0,0,0,0,0,0,0.741393,0.53327,0.582618,0.371645,0.721688,0,0,0,0,0,0,377276710,503044146,450120759,453537914,432747324,466859025
0.3,1,0.19,0.5,104,0,0,0,0,0,0,0,0.725,0.292915,0.0180383,0,0.539042,0,0,0,0,0,0,397454478,525139115,468981609,470783811,446344531,489266259
0.325,1,0.1975,0.5,104,0,0,0,0,0,0,0,0.539042,0.0411761,0,0,0.0166667,0,0,0,0,0,0,423346413,546815011,492005987,490394929,471698686,511241703
0.35,1,0.205,0.5,104,0,0,0,0,0,0,0,0.0195618,0.00181142,0,0,0,0,0,0,0,0,0,452682245,553168422,511580928,509131724,498699273,526348487
0.375,1,0.2125,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,513386864,597959758,545399438,533358504,523519566,554306139
0.4,1,0.22,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,533566383,667158506,599614708,596856394,584367382,613131455
0.425,1,0.2275,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,586795345,718992211,656713645,659083445,633537532,673000572
0.45,1,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,623668224,820284474,739694738,736878472,714322172,769627897
0.475,1,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,691370993,911641831,816928031,825088444,788634285,846948069
0.5,1,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,736259405,938953247,868474197,871830912,836275035,913200346
0.525,1,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,804205375,987820096,918251880,915559620,881550524,956085928
0.55,1,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,849908650,1064115445,972218755,974494126,928032348,1001192054
0.575,1,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,876017721,1103161737,1019278325,1029995996,973305130,1056389218
0.6,1,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,916498020,1159665201,1052721365,1042547006,1016974340,1071772315
0.625,1,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,979691110,1299200482,1092486917,1071213343,1045169674,1124919228
0.65,1,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,964155727,1194589594,1098420563,1097694719,1057353982,1130609282
0.675,1,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,990693865,1203854706,1123197896,1119328290,1083506107,1168913798
0.7,1,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1002682411,1214112881,1139041106,1134596805,1102074445,1176779967
0.725,1,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1039403590,1444337868,1173104376,1162468381,1115669669,1208764978
0.75,1,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1050167028,1276581075,1181293211,1178675328,1133557346,1215757137
0.775,1,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1053259499,1297729538,1194128738,1191116063,1146688840,1234275126
0.8,1,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1076831464,1330789381,1216023923,1203688037,1178316305,1268397575
0.825,1,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1101788685,1347344317,1241318808,1221782184,1200285804,1285457700
0.85,1,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1129195295,1363734359,1272827070,1284704377,1229162693,1320344939
0.875,1,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1152770942,1412791489,1301560044,1288516975,1255502915,1339008605
0.9,1,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1183281718,1442285624,1329762209,1331747164,1280185196,1374643654
0.925,1,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1203483499,1485989052,1365640767,1351906182,1323040062,1403685896
0.95,1,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1227928203,1494202020,1388452617,1387478240,1334093073,1442302985
0.975,1,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1238871728,1523124791,1412518226,1413443480,1356111443,1474999968
1,1,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1301393851,1539043550,1422113408,1419385310,1364377601,1469415814


==> data/sparse/partition-edge-cut/alphas/n184_beta0.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,994242972,1168324999,1081667236,1084446306,1027187600,1117884102
0.025,0,0.1075,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1004122903,1174006033,1082142210,1076954702,1052672399,1101059474
0.05,0,0.115,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,997824835,1195220231,1082090818,1088976383,1027702591,1104430560
0.075,0,0.1225,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,996690205,1166025260,1087583243,1098123034,1039573648,1114077867
0.1,0,0.13,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1000687371,1185684434,1082839466,1083712824,1028628106,1111861480
0.125,0,0.1375,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,999397814,1170680270,1085517329,1092300544,1030752110,1111536224
0.15,0,0.145,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1007563593,1183251512,1090451209,1088677858,1047431724,1117997763
0.175,0,0.1525,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1003922598,1180929994,1087811343,1095729172,1024921460,1114281418
0.2,0,0.16,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1001436309,1170022839,1090692272,1102850605,1030367654,1129309104
0.225,0,0.1675,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.720729,0.722924,0.716478,0.725814,0,0,0,0,0,0,1025593311,1200173662,1098812395,1089295245,1058550172,1115254231
0.25,0,0.175,0.25,184,0,0,0,0,0,0,0.703976,0.740063,0.720705,0.722924,0.716478,0.725814,0,0,0,0,0,0,1026040456,1226774124,1105488828,1111033507,1050175447,1136511648
0.275,0,0.1825,0.25,184,0,0,0,0,0,0,0.703976,0.740063,0.720705,0.722924,0.716478,0.725814,0,0,0,0,0,0,1017881446,1230791875,1106364922,1104764550,1062872042,1114548251
0.3,0,0.19,0.25,184,0,0,0,0,0,0,0.703746,0.739822,0.72061,0.722701,0.716478,0.725814,0,0,0,0,0,0,1025300333,1359364589,1143559305,1114266428,1068014975,1179582002
0.325,0,0.1975,0.25,184,0,0,0,0,0,0,0.703591,0.738376,0.72023,0.721743,0.716242,0.725419,0,0,0,0,0,0,1017588886,1416029712,1185417030,1144060233,1114016937,1269781438
0.35,0,0.205,0.25,184,0,0,0,0,0,0,0.702367,0.736449,0.719043,0.718392,0.715499,0.724704,0,0,0,0,0,0,1040269093,1544913071,1232023029,1218996573,1129995753,1270316658
0.375,0,0.2125,0.25,184,0,0,0,0,0,0,0.676073,0.727871,0.711551,0.712937,0.702609,0.720549,0,0,0,0,0,0,1059029395,1499824003,1299460050,1288838567,1222054476,1386606986
0.4,0,0.22,0.25,184,0,0,0,0,0,0,0.541746,0.726408,0.656344,0.671531,0.611178,0.713696,0,0,0,0,0,0,1152045806,1613329023,1320146263,1315561095,1230530075,1371863383
0.425,0,0.2275,0.25,184,0,0,0,0,0,0,0.0839658,0.709357,0.468125,0.458168,0.32188,0.609034,0,0,0,0,0,0,1168945689,1487672577,1348778260,1344683791,1286424324,1413166493
0.45,0,0.235,0.25,184,0,0,0,0,0,0,0.00166034,0.595463,0.168715,0.150979,0.0401119,0.166748,0,0,0,0,0,0,1195275384,1514105553,1344287279,1329059754,1295258767,1388551081
0.475,0,0.2425,0.25,184,0,0,0,0,0,0,0,0.191163,0.0267462,0.00401038,0.000728509,0.0162774,0,0,0,0,0,0,1249414881,1659354758,1379868823,1369161930,1307467661,1423950840
0.5,0,0.25,0.25,184,0,0,0,0,0,0,0,0.0338942,0.00410898,0.00071582,0.000233699,0.002185,0,0,0,0,0,0,1283219293,1526981275,1398957929,1403987042,1320440273,1446843826
0.525,0,0.2575,0.25,184,0,0,0,0,0,0,0,0.00975372,0.00207406,0.00093611,0,0.00212314,0,0,0,0,0,0,1298299947,1533082968,1422016013,1429971828,1359266195,1465778278
0.55,0,0.265,0.25,184,0,0,0,0,0,0,0,0.0085345,0.00185925,0.000237192,0.000233046,0.00212314,0,0,0,0,0,0,1257609101,2007989932,1418084002,1352110309,1312120187,1476235803
0.575,0,0.2725,0.25,184,0,0,0,0,0,0,0,0.00756144,0.00165569,0.000237192,0,0.00212314,0,0,0,0,0,0,1254124406,1478251682,1364322714,1356817864,1325592519,1394507339
0.6,0,0.28,0.25,184,0,0,0,0,0,0,0,0.00614367,0.0012844,0.000233699,0,0.00143164,0,0,0,0,0,0,1242416256,1503095177,1381405589,1378554524,1293562658,1444695653
0.625,0,0.2875,0.25,184,0,0,0,0,0,0,0,0.00487686,0.000962208,0.000230894,0,0.000707714,0,0,0,0,0,0,1283982116,1671763015,1406443488,1389903991,1361962913,1452140022
0.65,0,0.295,0.25,184,0,0,0,0,0,0,0,0.00365764,0.000628252,0,0,0.000238607,0,0,0,0,0,0,1310601507,1817287343,1424777529,1384353059,1351539594,1442917006
0.675,0,0.3025,0.25,184,0,0,0,0,0,0,0,0.00219459,0.000398926,0,0,0.000233699,0,0,0,0,0,0,1312291179,1802990200,1477613807,1460745440,1413124680,1500591238
0.7,0,0.31,0.25,184,0,0,0,0,0,0,0,0.00168634,0.000193533,0,0,0,0,0,0,0,0,0,1356756047,1637944650,1485995336,1479748165,1410944594,1529518985
0.725,0,0.3175,0.25,184,0,0,0,0,0,0,0,0.000722717,6.04024e-05,0,0,0,0,0,0,0,0,0,1376271772,1883608342,1540781392,1509774538,1453803535,1560915759
0.75,0,0.325,0.25,184,0,0,0,0,0,0,0,0.000243843,3.63118e-05,0,0,0,0,0,0,0,0,0,1396418599,1593857641,1495713942,1505565385,1429673106,1543551228
0.775,0,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1425790044,1669174190,1516042441,1514434949,1449073109,1558339910
0.8,0,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1451969323,1782727546,1548506418,1536743296,1497994684,1579580557
0.825,0,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1447935789,1807909462,1583221466,1540492544,1498177065,1660125447
0.85,0,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1473228344,1780971001,1609834688,1604930168,1535285458,1674010172
0.875,0,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1492311158,1787178636,1595217933,1571037425,1532752272,1638822977
0.9,0,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1488352881,1757437735,1608255821,1593468417,1552970935,1661767071
0.925,0,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1501715189,1812228636,1633582846,1607963175,1570280235,1667629902
0.95,0,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1515776718,1829402229,1647385362,1642389546,1587220308,1700097833
0.975,0,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1552803386,1826023193,1666139361,1644977399,1604178253,1718753511
1,0,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1555033971,1869616105,1682756480,1678854564,1615318132,1734772269


==> data/sparse/partition-edge-cut/alphas/n184_beta0.01_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1086668846,1372240198,1206838181,1198789010,1132190810,1255266874
0.025,0.01,0.1075,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1094688763,1318562170,1194153470,1188682375,1116618022,1256958172
0.05,0.01,0.115,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1094465170,1551860342,1226206183,1214183520,1180442885,1259244652
0.075,0.01,0.1225,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1085104539,1442832045,1214128731,1195255967,1176518325,1255514871
0.1,0.01,0.13,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1077857809,1282556621,1192368562,1190610943,1154264355,1226382316
0.125,0.01,0.1375,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1086618065,1335150097,1205810479,1213737903,1165874450,1247390044
0.15,0.01,0.145,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1094258837,1408967302,1230322501,1230513077,1130919136,1284183719
0.175,0.01,0.1525,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1094179168,1361980747,1205844403,1203856292,1126617419,1258270979
0.2,0.01,0.16,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1090092218,1326341587,1212578224,1201464045,1160422908,1261674784
0.225,0.01,0.1675,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.720729,0.722924,0.716478,0.725814,0,0,0,0,0,0,1084550391,1298994030,1205938827,1208603843,1154240927,1244479611
0.25,0.01,0.175,0.25,184,0,0,0,0,0,0,0.703976,0.740063,0.720705,0.722924,0.716478,0.725814,0,0,0,0,0,0,1116564729,1312954575,1219106957,1202287470,1177381235,1263295052
0.275,0.01,0.1825,0.25,184,0,0,0,0,0,0,0.703976,0.740063,0.720705,0.722924,0.716478,0.725814,0,0,0,0,0,0,1108862459,1378942725,1220600134,1211459906,1146340882,1270782563
0.3,0.01,0.19,0.25,184,0,0,0,0,0,0,0.703746,0.739822,0.72061,0.722701,0.716478,0.725814,0,0,0,0,0,0,1107137303,1539278424,1249776627,1220658316,1147692139,1309935239
0.325,0.01,0.1975,0.25,184,0,0,0,0,0,0,0.703591,0.738376,0.72023,0.721743,0.716242,0.725419,0,0,0,0,0,0,1114481678,1509077641,1290690522,1270519063,1209657864,1335673987
0.35,0.01,0.205,0.25,184,0,0,0,0,0,0,0.702367,0.736449,0.719007,0.718392,0.715499,0.724383,0,0,0,0,0,0,1191346470,1719343779,1370042358,1338087226,1292713302,1402168788
0.375,0.01,0.2125,0.25,184,0,0,0,0,0,0,0.67584,0.727871,0.71122,0.712937,0.702147,0.720308,0,0,0,0,0,0,1185166060,1740033531,1413908704,1391584925,1316516847,1470932675
0.4,0.01,0.22,0.25,184,0,0,0,0,0,0,0.519213,0.725189,0.652592,0.665789,0.608634,0.711025,0,0,0,0,0,0,1252706441,1569164822,1448493475,1454379324,1381131050,1499551713
0.425,0.01,0.2275,0.25,184,0,0,0,0,0,0,0.074241,0.706994,0.455137,0.435796,0.310666,0.587664,0,0,0,0,0,0,1316530081,1719548963,1511248599,1522670025,1438161328,1550135488
0.45,0.01,0.235,0.25,184,0,0,0,0,0,0,0.000948767,0.570888,0.152065,0.122147,0.0314832,0.146863,0,0,0,0,0,0,1414378745,1737001400,1598249875,1602611456,1553845754,1649406062
0.475,0.01,0.2425,0.25,184,0,0,0,0,0,0,0,0.177221,0.0236118,0.00291687,0.000728509,0.0134466,0,0,0,0,0,0,1533699053,1853345965,1722818213,1741198977,1668371439,1779511767
0.5,0.01,0.25,0.25,184,0,0,0,0,0,0,0,0.0234089,0.00331322,0.00071582,0.000233699,0.00212314,0,0,0,0,0,0,1681243347,2106104826,1890519993,1914566316,1764999143,1967939264
0.525,0.01,0.2575,0.25,184,0,0,0,0,0,0,0,0.00950988,0.00200208,0.00093611,0,0.00212314,0,0,0,0,0,0,1782434955,2232303173,2025784633,2027136733,1945922248,2134080809
0.55,0.01,0.265,0.25,184,0,0,0,0,0,0,0,0.00829066,0.00181189,0.000236072,0,0.00212314,0,0,0,0,0,0,1858934851,3238122422,2126605779,2044518134,2021530478,2183075266
0.575,0.01,0.2725,0.25,184,0,0,0,0,0,0,0,0.0068276,0.0014888,0.000237192,0,0.00167025,0,0,0,0,0,0,2003134419,2426491131,2245592466,2250481553,2159660466,2339360378
0.6,0.01,0.28,0.25,184,0,0,0,0,0,0,0,0.00567108,0.00118933,0.000230894,0,0.000954426,0,0,0,0,0,0,2107255538,2716404104,2337676901,2332403247,2211765826,2419037949
0.625,0.01,0.2875,0.25,184,0,0,0,0,0,0,0,0.00487686,0.000866533,0,0,0.000707714,0,0,0,0,0,0,2252014525,3041218317,2508354832,2493189090,2354688396,2556539133
0.65,0.01,0.295,0.25,184,0,0,0,0,0,0,0,0.00316996,0.00053176,0,0,0.000233699,0,0,0,0,0,0,2421889810,2905114120,2640601219,2618407840,2522993257,2737253122
0.675,0.01,0.3025,0.25,184,0,0,0,0,0,0,0,0.00169041,0.000313992,0,0,0.000233699,0,0,0,0,0,0,2518205536,3226209754,2800980002,2763753239,2676137991,2877654289
0.7,0.01,0.31,0.25,184,0,0,0,0,0,0,0,0.00168634,0.000157128,0,0,0,0,0,0,0,0,0,2595954969,3196441948,2885247890,2890515158,2731630885,2982643478
0.725,0.01,0.3175,0.25,184,0,0,0,0,0,0,0,0.000481812,4.83571e-05,0,0,0,0,0,0,0,0,0,2696792560,3248931691,2985398196,2913321942,2870098613,3123703301
0.75,0.01,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2831419541,3367217100,3040174923,2960501345,2909881105,3133379762
0.775,0.01,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2922520890,3324472336,3108014274,3087950610,3000134589,3203050505
0.8,0.01,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2866435628,3487152156,3178949285,3167216692,3031044025,3310451096
0.825,0.01,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2954967861,3480042432,3229071898,3214031531,3085836451,3389358347
0.85,0.01,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2983640081,3498263584,3222376905,3253913637,3069941175,3338481242
0.875,0.01,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3006497703,3455031414,3185367422,3161659605,3066358299,3274442113
0.9,0.01,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2922803576,3563724443,3207173873,3133954629,3095729620,3260563420
0.925,0.01,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2980461023,3499453475,3194040296,3171471244,3090516976,3307010974
0.95,0.01,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2981320553,3494386284,3220190967,3218974475,3059612896,3329372962
0.975,0.01,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2976753982,3658633136,3260407125,3229790370,3143023982,3329021792
1,0.01,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3021620760,3491968047,3231109716,3215110685,3104004852,3314202303


==> data/sparse/partition-edge-cut/alphas/n184_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1107594375,1293442250,1202270780,1199074906,1154212958,1238523617
0.025,0.5,0.1075,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1106386734,1273924205,1188440358,1186380255,1137581488,1217761709
0.05,0.5,0.115,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1097015952,1363455543,1192807869,1187650468,1131436787,1213549352
0.075,0.5,0.1225,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1107850365,1279006947,1185772693,1188617095,1128251754,1227972720
0.1,0.5,0.13,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1110143386,1331848292,1190125770,1183876994,1131375806,1211832669
0.125,0.5,0.1375,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1080224903,1307005126,1194771454,1196745861,1155083618,1224004674
0.15,0.5,0.145,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1082537138,1303284114,1182348335,1175118765,1129347053,1230060883
0.175,0.5,0.1525,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1102346339,1406616660,1198851702,1183173422,1157264584,1236343260
0.2,0.5,0.16,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0,0,0,0,0,0,1092415165,1275932584,1191021853,1201241557,1132351795,1237049926
0.225,0.5,0.1675,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.720729,0.722924,0.716478,0.725814,0,0,0,0,0,0,1108700789,1313436938,1198882595,1198769858,1135051333,1233925033
0.25,0.5,0.175,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.720717,0.722924,0.716478,0.725814,0,0,0,0,0,0,1122462400,1328648266,1209994434,1193288243,1149730916,1255648861
0.275,0.5,0.1825,0.25,184,0,0,0,0,0,0,0.703976,0.740063,0.720669,0.722681,0.716478,0.725662,0,0,0,0,0,0,1084529000,1362941720,1227935969,1230456262,1181583950,1277536661
0.3,0.5,0.19,0.25,184,0,0,0,0,0,0,0.703746,0.739822,0.720324,0.721397,0.716478,0.725662,0,0,0,0,0,0,1115526342,1459589852,1276359075,1282584610,1206148453,1338722526
0.325,0.5,0.1975,0.25,184,0,0,0,0,0,0,0.677028,0.737172,0.711877,0.716914,0.703287,0.719635,0,0,0,0,0,0,1167232479,1595397022,1352115731,1330990183,1283944154,1401378899
0.35,0.5,0.205,0.25,184,0,0,0,0,0,0,0.175996,0.71172,0.583659,0.639226,0.495209,0.699379,0,0,0,0,0,0,1240593768,1475840044,1385134353,1371637482,1346397425,1439814328
0.375,0.5,0.2125,0.25,184,0,0,0,0,0,0,0.000237192,0.487724,0.201956,0.168264,0.0617572,0.306609,0,0,0,0,0,0,1253188314,1545182419,1397229966,1378053110,1361833252,1441613624
0.4,0.5,0.22,0.25,184,0,0,0,0,0,0,0,0.103195,0.0189165,0.00631221,0,0.0179415,0,0,0,0,0,0,1371032298,1595717397,1481046134,1470549258,1424822139,1525557972
0.425,0.5,0.2275,0.25,184,0,0,0,0,0,0,0,0.00827032,0.0017628,0,0,0.00138536,0,0,0,0,0,0,1439607564,1709603263,1589632505,1588136459,1513324214,1641940887
0.45,0.5,0.235,0.25,184,0,0,0,0,0,0,0,0.00755913,0.00154898,0,0,0.000923574,0,0,0,0,0,0,1569764430,1913506126,1722427324,1730674342,1644746309,1746173670
0.475,0.5,0.2425,0.25,184,0,0,0,0,0,0,0,0.00676165,0.00105654,0,0,0.000486145,0,0,0,0,0,0,1658396846,2024702369,1825169077,1826354670,1711836031,1898252539
0.5,0.5,0.25,0.25,184,0,0,0,0,0,0,0,0.00507124,0.000468161,0,0,0,0,0,0,0,0,0,1682023515,2126572630,1903790758,1874470100,1777248102,1981734725
0.525,0.5,0.2575,0.25,184,0,0,0,0,0,0,0,0.00289785,0.000180798,0,0,0,0,0,0,0,0,0,1793127118,2219156788,1991409543,1969989424,1912861515,2037237384
0.55,0.5,0.265,0.25,184,0,0,0,0,0,0,0,0.000724463,3.62231e-05,0,0,0,0,0,0,0,0,0,1882019937,2376535544,2132917895,2087096780,2016124209,2220437646
0.575,0.5,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2054139122,2586763173,2274200303,2244509699,2146887565,2352782813
0.6,0.5,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2205005068,2761941060,2418407979,2394493466,2298289879,2527419609
0.625,0.5,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2316772307,2905139580,2528507254,2517083563,2423391948,2556393174
0.65,0.5,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2384026156,2943629794,2638017929,2626546854,2552664996,2701711449
0.675,0.5,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2432093327,2983143226,2699388115,2697329541,2571234972,2763354224
0.7,0.5,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2544097095,3130678032,2736199587,2705177898,2611261865,2822074100
0.725,0.5,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2572278764,3182450080,2824579619,2805909365,2712288338,2918635760
0.75,0.5,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2545303805,3041392556,2775028890,2765288718,2656563075,2858841826
0.775,0.5,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2515791959,3038415177,2802330387,2808183709,2627555333,2925031731
0.8,0.5,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2569470468,3114480755,2792641179,2763973862,2636062744,2884786216
0.825,0.5,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2537746162,3155333749,2790226973,2749047215,2662065755,2904981992
0.85,0.5,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2543285626,3119547100,2846005900,2823815452,2699788919,2955204040
0.875,0.5,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2555180127,3097898613,2813607696,2808359788,2708047371,2880176523
0.9,0.5,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2625825539,3170784904,2829742807,2803329835,2718015022,2903349057
0.925,0.5,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2649132339,3115597444,2869503902,2881360765,2764267232,2934769120
0.95,0.5,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2635254951,3791550527,2934454200,2878351555,2814350931,2979536351
0.975,0.5,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2709017313,3279259909,2916387945,2881842647,2798963941,2968267717
1,0.5,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2698995358,3233516392,2925479072,2871330605,2801575382,3019421545


==> data/sparse/partition-edge-cut/alphas/n184_beta1.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1050296332,1295070568,1162723098,1173430901,1088898277,1203022985
0.025,1,0.1075,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1051146512,1293255615,1167747475,1155693492,1116733788,1221697344
0.05,1,0.115,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1055156309,1334958617,1171980277,1158525765,1097292072,1213634781
0.075,1,0.1225,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1058625363,1407892186,1178401561,1159498172,1103897513,1218586305
0.1,1,0.13,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1066072623,1294181550,1168244543,1156250598,1108924512,1222104960
0.125,1,0.1375,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1052932165,1568333732,1186507349,1168079668,1105884630,1244661203
0.15,1,0.145,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1050927222,1300256664,1169091145,1161126161,1091109057,1243313273
0.175,1,0.1525,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1055772852,1290689349,1172268293,1158126087,1120680291,1246266517
0.2,1,0.16,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0,0,0,0,0,0,1043827780,1350953990,1167422400,1157782324,1099037199,1200942075
0.225,1,0.1675,0.25,184,0,0,0,0,0,0,0.542982,0.743435,0.704492,0.720495,0.706303,0.728002,0,0,0,0,0,0,1042982821,1315613654,1171007832,1165476587,1118939895,1215563896
0.25,1,0.175,0.25,184,0,0,0,0,0,0,0.523445,0.743435,0.676096,0.719413,0.543996,0.725841,0,0,0,0,0,0,1047350036,1324935333,1199635165,1203084564,1137151267,1255334226
0.275,1,0.1825,0.25,184,0,0,0,0,0,0,0.22778,0.743435,0.618594,0.651767,0.534374,0.720019,0,0,0,0,0,0,1082055605,1340582470,1224610509,1244630051,1166561755,1270139341
0.3,1,0.19,0.25,184,0,0,0,0,0,0,0.0437632,0.730258,0.475598,0.541797,0.219762,0.706303,0,0,0,0,0,0,1074339339,1417920340,1225709256,1223580937,1139413603,1282709291
0.325,1,0.1975,0.25,184,0,0,0,0,0,0,0.0102969,0.418319,0.0861127,0.0320856,0.0191634,0.0565809,0,0,0,0,0,0,1151028304,1403762784,1309530424,1306497258,1255761107,1371438092
0.35,1,0.205,0.25,184,0,0,0,0,0,0,0,0.218564,0.0448504,0.0290163,0.0124402,0.0392676,0,0,0,0,0,0,1201302044,1432218087,1358654171,1372998745,1304822282,1408634432
0.375,1,0.2125,0.25,184,0,0,0,0,0,0,0,0.0562666,0.0249491,0.0212965,0.0118853,0.0372226,0,0,0,0,0,0,1268467925,1494783497,1375398756,1378301132,1315717045,1426578624
0.4,1,0.22,0.25,184,0,0,0,0,0,0,0,0.0374306,0.0156348,0.0112333,0,0.0280925,0,0,0,0,0,0,1299963007,1612658406,1459109575,1474138277,1397239356,1487508631
0.425,1,0.2275,0.25,184,0,0,0,0,0,0,0,0.0374306,0.0099007,0.00909515,0,0.0114606,0,0,0,0,0,0,1413016288,1942468492,1558237436,1531413410,1457007867,1584412573
0.45,1,0.235,0.25,184,0,0,0,0,0,0,0,0.019319,0.00373116,0,0,0.00808127,0,0,0,0,0,0,1418635450,1804934638,1612164070,1628374151,1538955330,1677529174
0.475,1,0.2425,0.25,184,0,0,0,0,0,0,0,0.0106848,0.00191293,0,0,0,0,0,0,0,0,0,1462766729,1955820155,1689089684,1696120467,1601073983,1732439414
0.5,1,0.25,0.25,184,0,0,0,0,0,0,0,0.00802644,0.000401322,0,0,0,0,0,0,0,0,0,1563128397,1980038655,1749740285,1748756511,1676310790,1804107934
0.525,1,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1680580255,2117055982,1886592514,1884651129,1799708758,1968835401
0.55,1,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1810566299,2316849555,2005669678,1990681213,1889998245,2055443773
0.575,1,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1960261627,2398800980,2129783260,2114230570,2016632505,2183975533
0.6,1,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2094740802,2589096269,2271556438,2246088544,2163027745,2331150219
0.625,1,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2195715452,2744218084,2367230192,2347455531,2242161259,2441749345
0.65,1,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2256091122,2715258141,2439060734,2417088254,2342375445,2540518931
0.675,1,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2313316323,2744170793,2517326303,2489028327,2405652292,2611226587
0.7,1,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2338260286,2883693244,2577644877,2542101785,2452142026,2667108235
0.725,1,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2349452765,2895875863,2600624515,2593968899,2456563746,2692917098
0.75,1,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2350122034,2880475141,2629547322,2616135372,2469707605,2732710744
0.775,1,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2433727832,2917346860,2657861569,2610063790,2535018389,2783129702
0.8,1,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2405508306,2937955037,2642030546,2590002035,2532619080,2755127135
0.825,1,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2407465672,2921636349,2670906500,2638380865,2581261357,2783294186
0.85,1,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2423461525,2912964691,2676746539,2657190163,2582627987,2791972602
0.875,1,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2475666746,2943814207,2709265747,2705177164,2627298769,2820689681
0.9,1,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2522295916,3052482865,2742093769,2743206785,2632707785,2822201619
0.925,1,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2560518438,3024248798,2766575962,2766501227,2667357137,2864379782
0.95,1,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2581099481,3069269528,2795416245,2789914859,2692793660,2900093122
0.975,1,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2620478145,3136551438,2823625969,2816418727,2715915286,2916192783
1,1,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2617526200,3333817962,2840661030,2807173024,2722794829,2917288881


==> data/sparse/partition-edge-cut/alphas/n56_beta0.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,109914207,120106813,114725515,114576965,112606868,115939604
0.025,0,0.1075,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,109462107,113942696,111994360,111998024,111193565,112690191
0.05,0,0.115,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111435572,118926570,114292282,113668116,112644487,115104697
0.075,0,0.1225,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,109891992,116384000,112904059,112356979,111666205,113595244
0.1,0,0.13,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111918414,115763783,113515856,113399764,112416956,113892508
0.125,0,0.1375,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111402893,116222982,113839207,113553055,112850943,114940929
0.15,0,0.145,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111639035,117407434,114239907,113786445,113291900,115353226
0.175,0,0.1525,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111962507,117443462,114967182,114881210,113748465,116530499
0.2,0,0.16,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,113227164,153707367,117649535,114497887,113973193,115485126
0.225,0,0.1675,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,112989239,123741252,115844646,115257094,114233751,116004075
0.25,0,0.175,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,113448997,120972583,116411483,116280286,115764435,117096343
0.275,0,0.1825,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,115481582,125336830,121030817,122611902,117947301,123438428
0.3,0,0.19,1,56,0,0,0,0,0,0,0.731169,0.731818,0.731753,0.731818,0.731818,0.731818,0,0,0,0,0,0,115809195,128030750,119840166,119101769,117233476,120421761
0.325,0,0.1975,1,56,0,0,0,0,0,0,0.730519,0.731818,0.731591,0.731818,0.731169,0.731818,0,0,0,0,0,0,116220677,126100270,119772507,119178819,117962515,120598094
0.35,0,0.205,1,56,0,0,0,0,0,0,0.727922,0.731818,0.731039,0.731169,0.730519,0.731818,0,0,0,0,0,0,117668825,130003556,123069870,122919947,119756438,125401075
0.375,0,0.2125,1,56,0,0,0,0,0,0,0.719481,0.731818,0.728961,0.729221,0.727922,0.731169,0,0,0,0,0,0,121076167,141030539,131245931,131772195,128338646,133952579
0.4,0,0.22,1,56,0,0,0,0,0,0,0.690909,0.731169,0.720195,0.722727,0.711688,0.729221,0,0,0,0,0,0,122750781,139473937,130847308,129478037,128058932,133063294
0.425,0,0.2275,1,56,0,0,0,0,0,0,0.575325,0.726623,0.678929,0.683766,0.64026,0.721429,0,0,0,0,0,0,126128210,140030655,134417924,134983736,131930411,135819437
0.45,0,0.235,1,56,0,0,0,0,0,0,0.240909,0.703247,0.542955,0.56039,0.453896,0.674675,0,0,0,0,0,0,133946357,143840067,138769897,139834223,135052116,140974629
0.475,0,0.2425,1,56,0,0,0,0,0,0,0.0571429,0.611039,0.318377,0.313636,0.161688,0.440909,0,0,0,0,0,0,139119107,155393344,145425803,143734247,141343589,148933840
0.5,0,0.25,1,56,0,0,0,0,0,0,0.000649351,0.318831,0.103279,0.0746753,0.0207792,0.137662,0,0,0,0,0,0,142768503,164129181,150674634,149460763,146257725,152724755
0.525,0,0.2575,1,56,0,0,0,0,0,0,0,0.0941558,0.0192857,0.00194805,0,0.0181818,0,0,0,0,0,0,150036444,162662978,154804619,155295273,152317440,156222499
0.55,0,0.265,1,56,0,0,0,0,0,0,0,0.00519481,0.000681818,0,0,0,0,0,0,0,0,0,155608363,168422806,161909421,160895374,158286804,165878466
0.575,0,0.2725,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0,0,0,0,0,164900616,175643654,168926960,167875395,166012849,170737799
0.6,0,0.28,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0,0,0,0,0,162209123,184200188,172035000,171674061,167688413,174650293
0.625,0,0.2875,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0,0,0,0,0,161404488,178425262,169405577,169186551,166169861,172585497
0.65,0,0.295,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0,0,0,0,0,162968796,175088047,169090127,169823017,165136664,171591817
0.675,0,0.3025,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0,0,0,0,0,164671906,176959239,172775814,172873199,170552508,175365424
0.7,0,0.31,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0,0,0,0,0,169047948,193756090,177593286,175765226,173006180,181451244
0.725,0,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,172285412,206925495,183575005,181599396,177456929,185460659
0.75,0,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,172029353,194806251,183534233,182459541,179620452,188484196
0.775,0,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,174709562,190513675,183736982,182931781,181368509,186128493
0.8,0,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,173513381,205729404,188705112,186492834,183434583,193857776
0.825,0,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,177087368,195020200,188968981,188132630,186374742,192381094
0.85,0,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,177559006,195404478,190064555,190286051,187259661,192890872
0.875,0,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,180736117,197979782,191380053,191789629,187668144,194637964
0.9,0,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,181529169,204166503,193191394,193209939,190965522,195177615
0.925,0,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,183788820,198781899,193209644,193191252,191399881,195146229
0.95,0,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,187532328,200504968,194141491,193412168,191729193,195850436
0.975,0,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,187325508,203897297,195391292,194835663,192871990,198387463
1,0,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,189129690,256793158,203006431,197610885,194144933,204109048


==> data/sparse/partition-edge-cut/alphas/n56_beta0.01_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110387093,113531724,112143178,112132559,111175408,112959957
0.025,0.01,0.1075,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110435164,114185975,112060916,112056167,111278546,112334692
0.05,0.01,0.115,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110249132,113809249,112166670,112002840,111299627,112960306
0.075,0.01,0.1225,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110767563,114059378,112552434,112431972,112024347,112918958
0.1,0.01,0.13,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111607065,114655000,112988415,112900931,112061897,113447792
0.125,0.01,0.1375,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,112275684,118092256,113942732,113781171,113031806,114136921
0.15,0.01,0.145,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111422551,141561976,115859353,113095217,112691312,115806758
0.175,0.01,0.1525,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111900579,118593250,114230754,114203013,113384823,114754606
0.2,0.01,0.16,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,113436963,121657646,115170531,114508650,113969571,115188533
0.225,0.01,0.1675,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,113793339,119499145,115921676,115800728,114660185,116566814
0.25,0.01,0.175,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,113706185,119223020,116041581,116001863,115270058,116711330
0.275,0.01,0.1825,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,118199970,128118700,121819030,120488699,119013010,124644175
0.3,0.01,0.19,1,56,0,0,0,0,0,0,0.731169,0.731818,0.731753,0.731818,0.731818,0.731818,0,0,0,0,0,0,116636291,149202125,123621929,123101175,117926217,124709457
0.325,0.01,0.1975,1,56,0,0,0,0,0,0,0.730519,0.731818,0.731591,0.731818,0.731169,0.731818,0,0,0,0,0,0,118630221,130378011,124951449,124373834,122075448,127423647
0.35,0.01,0.205,1,56,0,0,0,0,0,0,0.727922,0.731818,0.731006,0.731169,0.730519,0.731818,0,0,0,0,0,0,126722991,140199407,132873581,132683144,130155253,135091517
0.375,0.01,0.2125,1,56,0,0,0,0,0,0,0.719481,0.731818,0.728896,0.729221,0.727922,0.731169,0,0,0,0,0,0,132178901,150187817,141284165,140859679,136967240,143586524
0.4,0.01,0.22,1,56,0,0,0,0,0,0,0.687013,0.730519,0.718409,0.720779,0.71039,0.727922,0,0,0,0,0,0,145444783,175178859,161447102,162013471,150416148,169753283
0.425,0.01,0.2275,1,56,0,0,0,0,0,0,0.56039,0.724675,0.669188,0.675974,0.618831,0.715584,0,0,0,0,0,0,165835600,215802486,183619898,181556690,177964955,190680160
0.45,0.01,0.235,1,56,0,0,0,0,0,0,0.209091,0.684416,0.500519,0.529221,0.395455,0.638961,0,0,0,0,0,0,192887724,220520118,208357644,208330295,200423872,213902799
0.475,0.01,0.2425,1,56,0,0,0,0,0,0,0.0376623,0.497403,0.246526,0.22987,0.103247,0.346104,0,0,0,0,0,0,223864862,267580545,244022073,245202322,233814319,249535155
0.5,0.01,0.25,1,56,0,0,0,0,0,0,0,0.180519,0.0582792,0.0409091,0.00649351,0.0733766,0,0,0,0,0,0,271245859,310181250,288364268,291475759,277895925,294415485
0.525,0.01,0.2575,1,56,0,0,0,0,0,0,0,0.037013,0.0075,0,0,0.00324675,0,0,0,0,0,0,303959611,342558465,322206567,322744457,310766573,329738699
0.55,0.01,0.265,1,56,0,0,0,0,0,0,0,0.0012987,9.74026e-05,0,0,0,0,0,0,0,0,0,335914807,397173832,364361771,361575593,353205866,370381346
0.575,0.01,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,368232580,420021418,389047322,387056306,384177301,395151498
0.6,0.01,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,376694487,432334082,399473910,393970476,386028928,415195049
0.625,0.01,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,374482794,403873888,388840227,388600918,379782231,395140318
0.65,0.01,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,378485394,412795584,393222508,391560665,387747365,396215121
0.675,0.01,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,386395853,414809624,399924083,399209175,396180999,405827004
0.7,0.01,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,396547104,424899545,414319168,414364880,411114756,416585317
0.725,0.01,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,415351797,436076580,428882751,429241708,424774842,433169227
0.75,0.01,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,430653989,462000908,448924238,447860157,442737467,455826206
0.775,0.01,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,450597173,489112344,469072654,468732409,463150602,475105860
0.8,0.01,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,470718969,515254063,487694481,484730939,482519421,491134482
0.825,0.01,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,498021240,536888843,510752151,507724414,502146010,514519989
0.85,0.01,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,511522962,543062202,523484590,520848685,517284151,526773884
0.875,0.01,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,535169220,554544607,542598556,539834183,536642354,547091872
0.9,0.01,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,548984178,596055740,564701065,560313330,558466772,565854559
0.925,0.01,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,568156934,621001477,580665712,575397444,571874996,583972056
0.95,0.01,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,581962356,624449886,598393938,592463849,590896784,600226994
0.975,0.01,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,606360194,654700674,622919608,618930280,610631579,627865526
1,0.01,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,624384918,656171015,635833687,632448199,630539292,639182809


==> data/sparse/partition-edge-cut/alphas/n56_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110576012,132468997,114405160,112657742,111847460,115088399
0.025,0.5,0.1075,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,109125777,113538334,111498377,111227110,110555858,112228076
0.05,0.5,0.115,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110210476,117616612,112571474,111873130,111040365,112648251
0.075,0.5,0.1225,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110480489,119877844,115407815,117217739,111371506,118409664
0.1,0.5,0.13,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,109910582,120158960,112572515,111514016,111151345,112544958
0.125,0.5,0.1375,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110303802,115451113,112107482,111934474,111065892,112714911
0.15,0.5,0.145,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111798931,120579969,115387250,113660179,112145496,118445736
0.175,0.5,0.1525,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,112591330,155721542,118214500,115143729,113762538,118410155
0.2,0.5,0.16,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110260930,122859390,115236454,114443375,112350653,116132480
0.225,0.5,0.1675,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110083091,118176054,112641703,111853197,111373495,113273162
0.25,0.5,0.175,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,109910105,119315095,112208062,111941449,111210394,112545741
0.275,0.5,0.1825,1,56,0,0,0,0,0,0,0.731169,0.731818,0.731786,0.731818,0.731818,0.731818,0,0,0,0,0,0,111017712,121984891,115014811,114081466,112369977,116948052
0.3,0.5,0.19,1,56,0,0,0,0,0,0,0.72987,0.731818,0.731364,0.731169,0.731169,0.731818,0,0,0,0,0,0,112841622,133239614,122802682,121975458,117752710,124969507
0.325,0.5,0.1975,1,56,0,0,0,0,0,0,0.687013,0.731169,0.717987,0.718831,0.712987,0.729221,0,0,0,0,0,0,123240079,155180007,132619329,131278208,127877619,132930633
0.35,0.5,0.205,1,56,0,0,0,0,0,0,0.183766,0.711688,0.447338,0.467532,0.271429,0.569481,0,0,0,0,0,0,132043788,155353773,143575453,142700329,138347429,147508290
0.375,0.5,0.2125,1,56,0,0,0,0,0,0,0,0.211039,0.0437013,0.0142857,0.0012987,0.0422078,0,0,0,0,0,0,149178260,178729245,163933793,163983846,159539943,168100331
0.4,0.5,0.22,1,56,0,0,0,0,0,0,0,0.00324675,0.000194805,0,0,0,0,0,0,0,0,0,179723014,205592744,190306483,190479715,186404431,192991713
0.425,0.5,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,212051476,266084095,228214901,224957194,218349318,231732127
0.45,0.5,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,249100805,285542062,262918274,258543060,251531736,270299660
0.475,0.5,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,273060133,310710447,291550337,289894635,283969091,300250383
0.5,0.5,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,297860257,339291913,317466974,317263887,314705290,321455337
0.525,0.5,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,311179390,344488891,327724277,325229078,318527988,335046311
0.55,0.5,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,304661455,331014093,318258212,317504093,312371300,322542416
0.575,0.5,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,309103760,338801986,321617512,319951603,317204499,325501976
0.6,0.5,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,323555223,373235133,337057035,334037932,327613796,341061256
0.625,0.5,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,342239616,377752459,355215104,352406819,347531738,362581923
0.65,0.5,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,363517127,411219149,375972591,370183724,366127485,382482269
0.675,0.5,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,384778380,398568752,391611197,390703869,388629868,394088150
0.7,0.5,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,410206820,426654848,416462813,416010811,412019840,419805311
0.725,0.5,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,432252817,442941325,436405661,436333501,434255628,437861050
0.75,0.5,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,452702346,493983044,463795391,459850210,458027609,465121658
0.775,0.5,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,475748142,487285672,481930519,482379386,479329796,484495282
0.8,0.5,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,498686981,525153553,507824518,505203470,502112938,506678444
0.825,0.5,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,522474033,545983521,528898402,527418169,524237833,530406381
0.85,0.5,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,546069721,571786111,554040732,551479925,547608906,555738328
0.875,0.5,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,568982136,581510235,573822207,573338313,571458015,574860490
0.9,0.5,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,591444577,612563392,599644170,597397973,594847108,601278858
0.925,0.5,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,614491825,636128413,621896788,619679231,617057870,623561459
0.95,0.5,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,635881845,681512622,644236609,640504544,637245779,642717748
0.975,0.5,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,654472357,685727004,661155236,658461932,658144779,660661328
1,0.5,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,662465739,754252818,672053520,667593507,666948970,669831935


==> data/sparse/partition-edge-cut/alphas/n56_beta1.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110593409,114008719,112262862,112173425,111670341,112894797
0.025,1,0.1075,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111255580,115120404,113032606,112944053,111623373,114056393
0.05,1,0.115,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110514847,114411491,112356649,112320992,111723415,112695789
0.075,1,0.1225,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110907206,115009194,112847595,112406579,112046671,113685350
0.1,1,0.13,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111188175,115758977,112543569,112139804,111639298,113011029
0.125,1,0.1375,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,112256453,141993230,116313619,114478928,114072694,115033055
0.15,1,0.145,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,112178902,126979430,116679135,116161196,113618291,117591784
0.175,1,0.1525,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,111034783,125034450,114035777,112484509,111907225,113009093
0.2,1,0.16,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110612669,114289132,111935419,111735703,111413837,112083132
0.225,1,0.1675,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0,0,0,0,0,0,110616719,113655905,111958838,111794905,111345701,112295082
0.25,1,0.175,1,56,0,0,0,0,0,0,0.381818,0.731818,0.714318,0.731818,0.731818,0.731818,0,0,0,0,0,0,111253268,119498840,112666150,112008604,111687894,112862117
0.275,1,0.1825,1,56,0,0,0,0,0,0,0,0.731818,0.567955,0.604545,0.477273,0.731818,0,0,0,0,0,0,112350603,140785490,118156503,116525923,112700796,120662839
0.3,1,0.19,1,56,0,0,0,0,0,0,0,0.731818,0.162273,0,0,0.222727,0,0,0,0,0,0,111357512,136341355,123623764,122930324,120461234,124866448
0.325,1,0.1975,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,123358400,144096027,132210811,131277655,126981613,135352046
0.35,1,0.205,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,137595997,157795842,145738340,144066124,139092534,150097160
0.375,1,0.2125,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,160030454,184220868,170177504,167421347,161533068,175939611
0.4,1,0.22,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,181658477,213771257,199285643,196775255,191571615,206381758
0.425,1,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,213376151,242058750,224946730,223511518,217178206,230623431
0.45,1,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,244560837,275830637,259518415,259626385,250006049,265120789
0.475,1,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,275548903,311360684,293716904,290800962,284024239,302853303
0.5,1,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,295662404,340105446,323192173,321912928,313441294,330963751
0.525,1,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,302187005,357443562,326753828,325468276,315875909,334610827
0.55,1,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,297138850,333272036,312094038,310839345,308817557,312888304
0.575,1,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,305972419,344431630,325799959,324860398,314696774,334089716
0.6,1,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,320176888,373991597,332697853,327754967,325422092,333709607
0.625,1,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,338988588,353719097,345275709,343843924,342401872,348219696
0.65,1,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,360498038,418217302,370270838,366161429,363454073,371277481
0.675,1,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,385088460,411466701,392643525,389202716,387909869,394196637
0.7,1,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,406919654,420347773,412048444,411041078,408614256,413620842
0.725,1,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,429501924,460126155,436131894,434518876,432023276,437470173
0.75,1,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,446400315,473049884,455492796,455153503,451434929,457468772
0.775,1,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,467337742,496567686,479119525,477884126,474773979,479407458
0.8,1,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,490917993,512191014,499120585,498257149,495790518,500221133
0.825,1,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,515273669,540942088,524228657,523692430,522054734,525030555
0.85,1,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,539574862,552912273,546084335,545988245,542186995,550230562
0.875,1,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,561176718,589190140,569818435,569077260,566810654,572152839
0.9,1,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,585364844,597104562,591150696,591078038,589193892,592858349
0.925,1,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,608980119,710067082,622198705,614403392,612381030,617030172
0.95,1,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,628638832,656063609,634296543,633398224,630284870,634282350
0.975,1,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,645729212,654754224,650878937,651051469,649064590,651986517
1,1,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,655146486,686976372,661915627,660879838,658827662,662550097


==> data/sparse/partition-edge-cut/alphas/n72_beta0.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,188547404,218606367,202957779,200582533,195253594,208071878
0.025,0,0.1075,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,189684790,219571120,205595469,205064006,197522558,212642921
0.05,0,0.115,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,189166707,221128006,206087448,206511360,198176295,211853482
0.075,0,0.1225,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,189319618,233713698,206880465,205501663,198630694,213712468
0.1,0,0.13,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,191554474,230194822,206880468,203382160,200190826,210327939
0.125,0,0.1375,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,188971049,221764943,205523104,204940828,198452724,209438035
0.15,0,0.145,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,190211786,222255929,204049662,202079337,198141384,209579030
0.175,0,0.1525,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,187480428,221167616,204585492,200652400,198953179,210901147
0.2,0,0.16,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,191066176,221221319,206372120,205944336,199630108,213612959
0.225,0,0.1675,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,186383741,222624355,204855633,204381505,199067664,209376943
0.25,0,0.175,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,186413410,223652185,206106267,206360322,199590562,210598277
0.275,0,0.1825,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731056,0.731821,0.724389,0.735461,0,0,0,0,0,0,190098262,223988050,207061434,205927606,200726490,210668833
0.3,0,0.19,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.730951,0.731821,0.723869,0.735461,0,0,0,0,0,0,189233213,228310145,209053480,209394640,202732419,212905893
0.325,0,0.1975,0.75,72,0,0,0,0,0,0,0.712626,0.745397,0.73082,0.731821,0.723869,0.735461,0,0,0,0,0,0,190057270,223799096,209616308,208679394,202485055,215859431
0.35,0,0.205,0.75,72,0,0,0,0,0,0,0.712626,0.744345,0.730016,0.731821,0.722077,0.735461,0,0,0,0,0,0,189033241,240854925,213015540,211177081,205482120,218227356
0.375,0,0.2125,0.75,72,0,0,0,0,0,0,0.704188,0.740663,0.727204,0.729744,0.719979,0.734545,0,0,0,0,0,0,207737294,289783778,224892658,219385020,210982826,232928869
0.4,0,0.22,0.75,72,0,0,0,0,0,0,0.647644,0.739269,0.713735,0.715939,0.70047,0.72987,0,0,0,0,0,0,209167070,246594453,230088253,231301844,222120230,240166159
0.425,0,0.2275,0.75,72,0,0,0,0,0,0,0.52059,0.732909,0.656104,0.666155,0.608944,0.709128,0,0,0,0,0,0,215603666,250007330,236605621,237138143,228490304,244782387
0.45,0,0.235,0.75,72,0,0,0,0,0,0,0.217459,0.685215,0.462521,0.465669,0.305269,0.583377,0,0,0,0,0,0,221162488,299804664,250782191,247866178,235869698,263227372
0.475,0,0.2425,0.75,72,0,0,0,0,0,0,0.0290005,0.518813,0.215581,0.158364,0.0564558,0.277005,0,0,0,0,0,0,225807137,263251813,246425747,245556007,237626003,254388127
0.5,0,0.25,0.75,72,0,0,0,0,0,0,0,0.237671,0.0534037,0.0173047,0.00214823,0.0691099,0,0,0,0,0,0,227880718,281853831,254033197,253860204,246430448,262332615
0.525,0,0.2575,0.75,72,0,0,0,0,0,0,0,0.127492,0.010162,0,0,0.00104877,0,0,0,0,0,0,248043486,294131891,270089593,268648892,255023097,276606399
0.55,0,0.265,0.75,72,0,0,0,0,0,0,0,0.0325289,0.00285308,0,0,0,0,0,0,0,0,0,253406032,301852970,275443992,272331080,265636675,283247525
0.575,0,0.2725,0.75,72,0,0,0,0,0,0,0,0.0203868,0.00107097,0,0,0,0,0,0,0,0,0,252983148,298935231,275443797,271289295,264655010,289229510
0.6,0,0.28,0.75,72,0,0,0,0,0,0,0,0.0172504,0.000914226,0,0,0,0,0,0,0,0,0,253561893,331405540,276547842,270542539,261805724,282748834
0.625,0,0.2875,0.75,72,0,0,0,0,0,0,0,0.014114,0.000731591,0,0,0,0,0,0,0,0,0,245255065,297892773,269309986,265633272,258632894,273373239
0.65,0,0.295,0.75,72,0,0,0,0,0,0,0,0.00993204,0.000522496,0,0,0,0,0,0,0,0,0,250344690,297792064,274696617,273361339,265651017,278254303
0.675,0,0.3025,0.75,72,0,0,0,0,0,0,0,0.00365917,0.000182959,0,0,0,0,0,0,0,0,0,264479673,303648391,279311425,276180527,265078117,288301056
0.7,0,0.31,0.75,72,0,0,0,0,0,0,0,0.000522739,2.6137e-05,0,0,0,0,0,0,0,0,0,262046144,303020072,280893828,281419246,267808020,286920941
0.725,0,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,270818549,326461538,289088237,287514489,274852323,295030189
0.75,0,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,273667692,323152206,299459537,292967045,281733875,316136095
0.775,0,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,277131496,328719401,301880984,305457785,285169822,313650457
0.8,0,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,279779371,323800922,302021045,300484815,290771959,309809451
0.825,0,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,284355629,346175841,306090997,301321577,292089057,315805766
0.85,0,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,286691615,342318169,309836431,306586559,302493234,315094204
0.875,0,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,286752969,334933336,309620836,309850468,294812636,317706083
0.9,0,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,285870478,357586450,311235868,313004567,296008074,318483849
0.925,0,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,290441097,345311060,311532990,310879609,296357697,320352936
0.95,0,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,292383429,343582100,315038668,311465717,299455446,324894691
0.975,0,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,299095476,485772835,333316559,319885233,311382517,334327023
1,0,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,302070691,344786219,321753992,322123488,311938050,331597106


==> data/sparse/partition-edge-cut/alphas/n72_beta0.01_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204670659,261758062,223747479,221308991,213874740,229857250
0.025,0.01,0.1075,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204765723,252972527,223422327,223671398,213506778,229651963
0.05,0.01,0.115,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,205324304,239288534,220912231,218494482,214136462,226230507
0.075,0.01,0.1225,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,208445825,260758437,227375610,224063484,217318053,231992435
0.1,0.01,0.13,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204838918,239501278,220345314,219063568,212930399,223749779
0.125,0.01,0.1375,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204901216,239465923,219997824,216793961,212577578,226547229
0.15,0.01,0.145,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,205511054,239754813,220198228,217156665,213109339,228052840
0.175,0.01,0.1525,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204579012,288697842,226121582,217901752,213716523,235359327
0.2,0.01,0.16,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,203311304,242751232,222573525,223778110,216191177,229138648
0.225,0.01,0.1675,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,205775469,241664745,222495987,221662548,215913452,227710303
0.25,0.01,0.175,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204993920,246494448,223091880,221540959,216234705,227491970
0.275,0.01,0.1825,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731056,0.731821,0.724389,0.735461,0,0,0,0,0,0,201527872,245652096,221662726,216744295,213857493,225761656
0.3,0.01,0.19,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.730951,0.731821,0.723869,0.735461,0,0,0,0,0,0,207413578,244871007,225483798,224922692,216661892,232335763
0.325,0.01,0.1975,0.75,72,0,0,0,0,0,0,0.712626,0.745397,0.73082,0.731821,0.723869,0.735461,0,0,0,0,0,0,206792656,264697178,234367616,232456384,226172379,240617784
0.35,0.01,0.205,0.75,72,0,0,0,0,0,0,0.712626,0.744345,0.72999,0.731821,0.722077,0.735461,0,0,0,0,0,0,204544655,272295881,243793696,244260133,234229982,254262676
0.375,0.01,0.2125,0.75,72,0,0,0,0,0,0,0.703141,0.740663,0.726764,0.727653,0.719979,0.734026,0,0,0,0,0,0,231265608,278898894,257251595,252879240,245315507,267172715
0.4,0.01,0.22,0.75,72,0,0,0,0,0,0,0.640838,0.738209,0.711481,0.714887,0.695243,0.728831,0,0,0,0,0,0,255422847,303269949,279187452,274296525,265403928,293111666
0.425,0.01,0.2275,0.75,72,0,0,0,0,0,0,0.485511,0.73026,0.642115,0.653885,0.583983,0.700877,0,0,0,0,0,0,281394186,351110529,312115193,311252999,298744936,319318664
0.45,0.01,0.235,0.75,72,0,0,0,0,0,0,0.168845,0.658447,0.420887,0.414042,0.258264,0.541818,0,0,0,0,0,0,314411527,375928365,344497376,342177823,325382435,356322947
0.475,0.01,0.2425,0.75,72,0,0,0,0,0,0,0.0165717,0.430808,0.165099,0.122934,0.0392054,0.209091,0,0,0,0,0,0,356964183,420915157,386756769,387979090,361135392,398979971
0.5,0.01,0.25,0.75,72,0,0,0,0,0,0,0,0.183106,0.028653,0.00839014,0.000537057,0.0418848,0,0,0,0,0,0,413886646,492683348,444451472,442270351,420137334,455756551
0.525,0.01,0.2575,0.75,72,0,0,0,0,0,0,0,0.0807975,0.00556625,0,0,0.000505051,0,0,0,0,0,0,467942094,542631965,504011737,503442635,479676704,516428289
0.55,0.01,0.265,0.75,72,0,0,0,0,0,0,0,0.0198641,0.00146456,0,0,0,0,0,0,0,0,0,533237118,620983386,569099155,561773540,553420200,582695352
0.575,0.01,0.2725,0.75,72,0,0,0,0,0,0,0,0.0162049,0.000836059,0,0,0,0,0,0,0,0,0,563251009,682137957,612378966,609586151,584728511,630088287
0.6,0.01,0.28,0.75,72,0,0,0,0,0,0,0,0.0130685,0.000653424,0,0,0,0,0,0,0,0,0,573959344,685863642,620105830,613146748,597833827,638329367
0.625,0.01,0.2875,0.75,72,0,0,0,0,0,0,0,0.0109775,0.000548876,0,0,0,0,0,0,0,0,0,580828249,713024559,630815144,628547715,605742851,652213781
0.65,0.01,0.295,0.75,72,0,0,0,0,0,0,0,0.00575013,0.000287507,0,0,0,0,0,0,0,0,0,591699709,693774936,637495875,631859740,612593982,662672185
0.675,0.01,0.3025,0.75,72,0,0,0,0,0,0,0,0.00156822,7.84109e-05,0,0,0,0,0,0,0,0,0,593147602,742279405,649173284,644125052,625550559,663596737
0.7,0.01,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,611669283,732250095,669121396,664303582,642591884,682853034
0.725,0.01,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,616189929,761403527,678452087,670827026,646330987,701519519
0.75,0.01,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,637502841,763351464,697509311,685978398,667869934,726549587
0.775,0.01,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,651049767,780173778,709900933,698958881,687237319,736786924
0.8,0.01,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,679624169,798730914,727058305,712682902,697793392,754944143
0.825,0.01,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,692705685,824417738,743103549,746226936,711389095,761272124
0.85,0.01,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,706794969,842215187,761043257,764377221,725246282,781692604
0.875,0.01,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,723918639,847355991,774246799,772103457,745205791,800596584
0.9,0.01,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,731808674,874430889,791217925,780270165,759574736,817401088
0.925,0.01,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,740184598,900191926,806800885,808350758,773529006,831329960
0.95,0.01,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,762447286,911385594,830747871,818232926,799295959,856782146
0.975,0.01,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,775543351,927420705,859366207,857404964,825937080,879729070
1,0.01,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,793078155,947368599,871408309,860572756,835797362,896726571


==> data/sparse/partition-edge-cut/alphas/n72_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,202948031,258469068,219777625,215634256,209139294,227144267
0.025,0.5,0.1075,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,202392590,231098143,217903193,219213681,209213029,224309695
0.05,0.5,0.115,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,202992582,326351581,224318027,215845642,209817258,228527094
0.075,0.5,0.1225,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204291776,232871488,217618781,216426987,210411715,223342481
0.1,0.5,0.13,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,205228221,237117395,219416909,217216275,212170268,225950963
0.125,0.5,0.1375,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204472434,242542043,219955948,219858786,210819406,223889738
0.15,0.5,0.145,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204316673,239729439,218107019,215023738,209663973,224173630
0.175,0.5,0.1525,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,205678341,248244635,223263083,221687554,210741642,231006554
0.2,0.5,0.16,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,205915884,234977432,218774312,216162439,210566156,224159808
0.225,0.5,0.1675,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204563378,233753372,218164141,217490254,210144448,224357217
0.25,0.5,0.175,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0,0,0,0,0,0,204245623,244323232,221255902,219267169,210711651,229707164
0.275,0.5,0.1825,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731003,0.731821,0.724389,0.735461,0,0,0,0,0,0,203531985,248760899,227614011,226554997,220875550,239051560
0.3,0.5,0.19,0.75,72,0,0,0,0,0,0,0.712626,0.745397,0.730615,0.731305,0.723869,0.735461,0,0,0,0,0,0,202404195,264104471,237472109,235469027,226784102,249229150
0.325,0.5,0.1975,0.75,72,0,0,0,0,0,0,0.617692,0.74275,0.707492,0.719661,0.684848,0.733092,0,0,0,0,0,0,226440431,277004256,249354815,250660422,235861845,260340737
0.35,0.5,0.205,0.75,72,0,0,0,0,0,0,0.0616832,0.735768,0.444362,0.422653,0.305828,0.598961,0,0,0,0,0,0,239197995,296742192,267253567,267882913,254122668,275448357
0.375,0.5,0.2125,0.75,72,0,0,0,0,0,0,0,0.393126,0.0517853,0.0152071,0.00104712,0.0602094,0,0,0,0,0,0,266796988,312245508,289514763,286937253,282840819,295666910
0.4,0.5,0.22,0.75,72,0,0,0,0,0,0,0,0.000537057,2.68528e-05,0,0,0,0,0,0,0,0,0,298438763,406246785,328002856,317758352,312100396,339746911
0.425,0.5,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,339819022,403456595,368342965,365873622,354156424,376458387
0.45,0.5,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,389501617,458451813,419765746,416300957,402137903,429691768
0.475,0.5,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,445529540,519235001,476853202,472165549,461479104,484484696
0.5,0.5,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,493311734,565931660,529657347,523830098,515245799,542164324
0.525,0.5,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,491516392,603062015,538077246,529420583,521339483,555511992
0.55,0.5,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,507724746,581053601,545694019,539152343,528649969,561921556
0.575,0.5,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,513181745,599204641,552646881,542665954,536315782,567353049
0.6,0.5,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,519063774,617721914,558713585,550679856,541772678,572259974
0.625,0.5,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,520194299,625643184,569300115,570892658,548132748,591150025
0.65,0.5,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,534078220,633839166,584662310,579398083,563869394,595893257
0.675,0.5,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,553185970,661566739,603473172,596911356,581220152,627073172
0.7,0.5,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,568294152,683734498,625870799,620860184,603569457,647255260
0.725,0.5,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,586706219,708083710,650603953,647209078,623782205,668714860
0.75,0.5,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,602604105,735931295,673440465,662559533,652827691,690793208
0.775,0.5,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,622544655,763367630,694019967,697680119,666280390,717947701
0.8,0.5,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,643503953,783385681,713727564,712390989,688357300,735380763
0.825,0.5,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,668719225,810882041,741277689,748999030,715215597,757467683
0.85,0.5,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,690598418,838491622,768909059,771463692,741491414,785056090
0.875,0.5,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,716253134,887443950,793137187,788088862,768067964,815711295
0.9,0.5,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,738683740,900707896,818719496,819527208,792415625,835371147
0.925,0.5,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,764478174,929985929,842555644,836480711,817139730,864495723
0.95,0.5,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,786119451,962123840,866123063,853908168,837297098,879797611
0.975,0.5,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,804187937,972265453,883747261,871779265,863346558,905815887
1,0.5,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,816498390,981643683,898340877,897579711,875164049,928212293


==> data/sparse/partition-edge-cut/alphas/n72_beta1.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,201325889,235537966,215616323,215266451,207063409,220820601
0.025,1,0.1075,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,200586363,237815848,216256125,214773118,207883001,222708933
0.05,1,0.115,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,200274043,272000270,220287396,217470552,209388617,226211789
0.075,1,0.1225,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,201487862,239971121,216042385,214618793,208289615,221893824
0.1,1,0.13,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,201837128,234272398,217682902,215406247,209572112,224078682
0.125,1,0.1375,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,202621900,239143450,220441326,221327519,211851359,226268455
0.15,1,0.145,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,200334994,233752491,216947830,216756156,209094986,224490379
0.175,1,0.1525,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,201934908,234326307,216868613,215701770,209396473,224559242
0.2,1,0.16,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,201381263,234910829,217687207,216427418,209503506,227519696
0.225,1,0.1675,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0,0,0,0,0,0,201044492,236128842,219110530,220445272,209957123,225960819
0.25,1,0.175,0.75,72,0,0,0,0,0,0,0.472924,0.745923,0.70865,0.729947,0.716258,0.735065,0,0,0,0,0,0,201815315,245017603,218615291,219860547,208654040,225297881
0.275,1,0.1825,0.75,72,0,0,0,0,0,0,0.213424,0.74275,0.537455,0.521717,0.386387,0.724389,0,0,0,0,0,0,201004157,254333927,225498998,223894029,214976684,236999878
0.3,1,0.19,0.75,72,0,0,0,0,0,0,0,0.74275,0.216454,0,0,0.38668,0,0,0,0,0,0,203237910,261482090,238014673,239801048,225244714,248390299
0.325,1,0.1975,0.75,72,0,0,0,0,0,0,0,0.485008,0.0437456,0,0,0,0,0,0,0,0,0,219746745,275964114,249289920,250503860,236080412,259089108
0.35,1,0.205,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,235976183,287257877,263751295,264588057,253227601,270408060
0.375,1,0.2125,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,262356991,389318291,295021839,289079677,280798679,304252506
0.4,1,0.22,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,295151285,355036124,321392545,318989269,309167736,332049339
0.425,1,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,335239935,409719125,365257236,365672359,350405833,373117351
0.45,1,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,387031130,450295842,416960169,408247727,402219724,436644759
0.475,1,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,437620616,512504022,472564334,467658676,457365020,484999836
0.5,1,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,471056185,568164123,512803594,508981464,496389929,527075375
0.525,1,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,470643087,573359080,519965333,517466715,504527074,531455764
0.55,1,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,488077973,586803600,528400904,526111862,503455074,547572470
0.575,1,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,495009354,601126369,539999269,531411585,515555924,557526987
0.6,1,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,505959712,595886201,548068143,545621463,532338977,564319435
0.625,1,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,514044702,595257335,561215757,561186367,540132694,588280334
0.65,1,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,533215810,629492646,576663393,566076815,555120834,597983271
0.675,1,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,538227191,742927738,604018227,593547014,571442895,623987180
0.7,1,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,559115337,681890965,617725277,610935756,595958205,642163527
0.725,1,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,578552336,717102086,645682479,638607463,618663433,666000939
0.75,1,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,591616750,729038653,658546897,651685637,637021151,680070343
0.775,1,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,613565284,746433090,684450966,689970100,658088762,705691257
0.8,1,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,635732724,768911580,704414616,706675712,682820062,723177126
0.825,1,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,660126720,800111244,729828353,730746569,706610515,747849692
0.85,1,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,683746431,832172836,757832255,754097138,733593487,774744524
0.875,1,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,721786434,863949727,785375423,777816585,761392222,801234779
0.9,1,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,730020169,889153178,809256400,802641476,784772694,825649670
0.925,1,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,757165448,917231530,838973836,837946150,811157493,864059563
0.95,1,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,776749026,968488234,862592577,858751507,835497887,885352386
0.975,1,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,808962189,1005144131,895642578,891275307,853082490,920607915
1,1,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,806472421,970685310,900015869,896026986,863753364,925238270


==> data/sparse/partition-independent-subsets/alphas/n104_beta0.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,437818,618060,543480,550457,519691,566957
0.025,0,0.1075,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,438608,625397,540886,540543,519322,572632
0.05,0,0.115,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,430867,644344,552467,550806,530650,576052
0.075,0,0.1225,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,426226,623006,549778,552848,523811,572913
0.1,0,0.13,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,465201,616618,544063,551966,528692,561717
0.125,0,0.1375,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,436106,622596,543364,544384,526634,573087
0.15,0,0.145,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,439791,618292,542275,544736,518604,569925
0.175,0,0.1525,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,435568,630268,550604,556013,522240,581720
0.2,0,0.16,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,450446,623400,541394,536669,520813,568348
0.225,0,0.1675,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,432719,640937,541363,542997,519759,562502
0.25,0,0.175,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,439263,614396,541535,542737,522810,569088
0.275,0,0.1825,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,431570,622038,540706,536263,520794,570926
0.3,0,0.19,0.5,104,0,0,0,0,0,0,0.549687,0.732425,0.705322,0.721688,0.712048,0.727273,0.760012,0.925547,0.902714,0.914907,0.908491,0.919342,485707,1285663,623191,549330,527617,570125
0.325,0,0.1975,0.5,104,0,0,0,0,0,0,0.215768,0.732425,0.659652,0.718262,0.627846,0.72717,0.311429,0.925547,0.855041,0.912932,0.841047,0.91873,464035,3998455,896222,559520,529299,808654
0.35,0,0.205,0.5,104,0,0,0,0,0,0,0,0.730135,0.544361,0.601399,0.477357,0.718262,0,0.924895,0.731965,0.82526,0.71973,0.912932,521002,5754014,1613287,1013280,546270,1738031
0.375,0,0.2125,0.5,104,0,0,0,0,0,0,0,0.658788,0.262105,0.222684,0,0.502961,0,0.885225,0.374087,0.335759,0,0.726275,697038,6300729,3690392,3825553,1586554,5802594
0.4,0,0.22,0.5,104,0,0,0,0,0,0,0,0.472741,0.116636,0,0,0.220464,0,0.710617,0.173502,0,0,0.326894,1649001,6452124,4891124,5778894,3856740,6017338
0.425,0,0.2275,0.5,104,0,0,0,0,0,0,0,0.222348,0.0111174,0,0,0,0,0.326894,0.0163447,0,0,0,3903655,6312591,5805925,5882918,5742739,6074928
0.45,0,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5294910,6354500,5927413,5880284,5779874,6095226
0.475,0,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5209259,6388251,5944795,5967594,5818598,6141074
0.5,0,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5223391,6430614,5976565,6020265,5778508,6142752
0.525,0,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5285333,6338804,5951873,5951634,5820249,6167611
0.55,0,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5268588,6795587,6051738,6021446,5876437,6219786
0.575,0,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5251221,6390413,5972549,5938360,5808338,6225188
0.6,0,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5246079,6514870,5975791,6002113,5761841,6178546
0.625,0,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5249719,6408229,5979709,5971781,5826009,6190800
0.65,0,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5191410,6402531,5914449,5893756,5762842,6104768
0.675,0,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5210965,6363196,5918018,5909401,5771226,6088587
0.7,0,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5203383,6408964,5962698,5983180,5812363,6126993
0.725,0,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5185029,6274551,5933478,5968685,5783590,6126568
0.75,0,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5279189,6584088,6045850,6109921,5808775,6187728
0.775,0,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5354393,8799858,6321819,6166595,5973382,6414942
0.8,0,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5437518,7393748,6392041,6284395,6106488,6530600
0.825,0,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5821565,6637114,6276037,6277774,6159261,6416282
0.85,0,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5373617,6476135,6084636,6109900,5943283,6292577
0.875,0,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5236097,6532119,5980290,6019427,5769184,6158308
0.9,0,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5388970,8226600,6281936,6111722,5876223,6343079
0.925,0,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5315045,6329257,5955042,5975209,5866344,6102175
0.95,0,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5205531,6557711,5967167,5931684,5791367,6176604
0.975,0,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5430593,6348706,5999219,5954706,5844412,6226157
1,0,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5210879,6435130,5940490,5876332,5783229,6145023


==> data/sparse/partition-independent-subsets/alphas/n104_beta0.01_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,446368,625353,551029,552495,532622,578379
0.025,0.01,0.1075,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,438073,639281,550515,550702,530171,576496
0.05,0.01,0.115,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,451923,633396,556185,564956,531545,581980
0.075,0.01,0.1225,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,452111,652391,553621,554846,532208,573720
0.1,0.01,0.13,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,437520,633925,556088,558796,533913,574825
0.125,0.01,0.1375,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,441373,622125,550448,553718,521111,577910
0.15,0.01,0.145,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,438084,634892,553297,553494,532308,586633
0.175,0.01,0.1525,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,443630,634023,555487,556356,541824,582780
0.2,0.01,0.16,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,440955,629134,552469,555422,532243,577774
0.225,0.01,0.1675,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,440304,634154,550420,547557,533550,580497
0.25,0.01,0.175,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,437944,630796,549816,553344,529831,581548
0.275,0.01,0.1825,0.5,104,0,0,0,0,0,0,0.371645,0.74061,0.703465,0.72346,0.715976,0.729042,0.554232,0.930775,0.897713,0.916208,0.91226,0.919662,437540,2672667,674320,557401,538362,606082
0.3,0.01,0.19,0.5,104,0,0,0,0,0,0,0.371645,0.732425,0.666739,0.718262,0.655261,0.72717,0.554232,0.925547,0.86456,0.912932,0.877978,0.91873,473240,2690613,863175,574609,540416,817916
0.325,0.01,0.1975,0.5,104,0,0,0,0,0,0,0,0.732425,0.426236,0.531111,0,0.666168,0,0.925547,0.57113,0.735716,0,0.889253,486691,6402919,2618331,1298983,587600,4109734
0.35,0.01,0.205,0.5,104,0,0,0,0,0,0,0,0.724621,0.164945,0,0,0.371645,0,0.912932,0.228939,0,0,0.554232,558875,6564001,4621843,5843869,1844549,6081902
0.375,0.01,0.2125,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5237690,6344407,5936462,5917977,5784357,6144785
0.4,0.01,0.22,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5223878,6366067,5919739,5890093,5796111,6129044
0.425,0.01,0.2275,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5204733,6310147,5908377,5893131,5762192,6115729
0.45,0.01,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5257441,6388731,5913131,5900333,5764652,6084373
0.475,0.01,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5208312,6366101,5912067,5907908,5777501,6085865
0.5,0.01,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5396849,6350943,5928920,5877857,5771416,6104429
0.525,0.01,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5267772,6373570,5938090,5923895,5785627,6096009
0.55,0.01,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5255109,6345234,5946807,5969496,5807589,6153434
0.575,0.01,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5514100,6616842,6135578,6078764,5926925,6357463
0.6,0.01,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5185281,6430981,5977896,5980532,5812844,6153088
0.625,0.01,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5352986,6443374,5978678,5988752,5811195,6161185
0.65,0.01,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5249282,6868567,6055620,6026074,5817591,6188524
0.675,0.01,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5281725,6609269,6100313,6103242,5909420,6229467
0.7,0.01,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5451673,6507010,6055545,6056525,5875079,6283466
0.725,0.01,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5278399,6455382,6068897,6077586,5887776,6277765
0.75,0.01,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5305323,6479056,6051839,6152937,5900088,6224384
0.775,0.01,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5335630,6428482,6047085,6058501,5882316,6277836
0.8,0.01,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5350800,6583910,6128963,6169397,5943746,6370437
0.825,0.01,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5315499,6556429,6050826,6103091,5901079,6204699
0.85,0.01,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5338552,6739743,6099282,6074648,5917248,6257711
0.875,0.01,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5366641,6553486,6214849,6262157,6046044,6361401
0.9,0.01,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5407955,6525170,6114747,6133015,5971529,6313197
0.925,0.01,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5366349,6689635,6099974,6150373,5943315,6266772
0.95,0.01,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5539154,6725383,6169859,6144030,6013331,6354954
0.975,0.01,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5347324,6683801,6148083,6158869,5977204,6387561
1,0.01,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5386124,6772744,6152799,6151427,5964784,6275373


==> data/sparse/partition-independent-subsets/alphas/n104_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,441646,664008,562665,566188,538707,588673
0.025,0.5,0.1075,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,437546,794401,573384,558046,538404,591445
0.05,0.5,0.115,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,460234,818940,582038,552298,535448,603226
0.075,0.5,0.1225,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,456257,645850,558062,559278,533470,589589
0.1,0.5,0.13,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,439467,671621,556811,547444,538691,580894
0.125,0.5,0.1375,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,433115,660966,556354,546602,535736,588940
0.15,0.5,0.145,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,446305,638162,551237,555996,527668,572659
0.175,0.5,0.1525,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,440881,628753,554239,555153,529986,580364
0.2,0.5,0.16,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,440645,635026,550453,548489,534349,577255
0.225,0.5,0.1675,0.5,104,0,0,0,0,0,0,0.71037,0.74061,0.72432,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,441497,636092,550195,548230,526338,581421
0.25,0.5,0.175,0.5,104,0,0,0,0,0,0,0.371645,0.74061,0.685737,0.721688,0.712048,0.727273,0.554232,0.930775,0.879425,0.915286,0.908491,0.919342,439136,2716203,775892,554717,537942,590838
0.275,0.5,0.1825,0.5,104,0,0,0,0,0,0,0,0.74061,0.533137,0.582618,0.371645,0.721688,0,0.930775,0.704457,0.801898,0.554232,0.914718,471494,6231575,1820234,801773,574142,1745846
0.3,0.5,0.19,0.5,104,0,0,0,0,0,0,0,0.724621,0.273001,0,0,0.534901,0,0.914907,0.371966,0,0,0.736542,554085,6425165,3767695,3365302,1514176,6045801
0.325,0.5,0.1975,0.5,104,0,0,0,0,0,0,0,0.215768,0.0214101,0,0,0,0,0.311429,0.0309584,0,0,0,4005775,6322417,5745331,5858100,5624814,6115063
0.35,0.5,0.205,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5189779,6601990,5940695,5942641,5760621,6092024
0.375,0.5,0.2125,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5382190,8779907,6191115,6129206,5874921,6311137
0.4,0.5,0.22,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5361439,9353767,6308070,6071286,5956608,6388400
0.425,0.5,0.2275,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5499350,6831506,6223329,6300925,5889122,6433761
0.45,0.5,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5474303,9588960,6326843,6200310,6029689,6385934
0.475,0.5,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5216922,6363293,5968767,5974777,5812012,6154670
0.5,0.5,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5405777,6596718,6041951,6050625,5868171,6186685
0.525,0.5,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5228288,6346270,5977120,5976387,5841461,6194258
0.55,0.5,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5265790,6488881,6016850,6015387,5825078,6223833
0.575,0.5,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5250635,6421901,6007432,6015994,5841964,6231686
0.6,0.5,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5288289,6384214,5966695,5975711,5801640,6170085
0.625,0.5,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5264708,6390813,5972288,5953946,5821429,6171965
0.65,0.5,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5249309,6613025,6006450,5981592,5844536,6204113
0.675,0.5,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5300413,6617294,6117272,6126461,5967661,6294165
0.7,0.5,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5284698,6481827,6036705,6039346,5857892,6204188
0.725,0.5,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5348574,6567242,6100564,6079569,5899919,6351865
0.75,0.5,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5325672,6680614,6115749,6115879,5933391,6310474
0.775,0.5,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5488966,6611321,6231223,6217490,6070785,6455684
0.8,0.5,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5410012,6566890,6093199,6071497,5906598,6326209
0.825,0.5,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5405952,6544327,6108410,6061466,5960209,6302397
0.85,0.5,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5574141,6723995,6230397,6167656,6097146,6412876
0.875,0.5,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5573892,6989201,6414216,6394951,6156802,6647037
0.9,0.5,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5541816,6684360,6191406,6110628,6003066,6435209
0.925,0.5,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5543277,6959463,6252600,6186150,6106148,6436333
0.95,0.5,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5386354,9732861,6283461,6086248,5974126,6298870
0.975,0.5,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5415020,6821964,6167745,6149586,5965008,6340384
1,0.5,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5565293,6653567,6269204,6264877,6032037,6478479


==> data/sparse/partition-independent-subsets/alphas/n104_beta1.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,436740,631033,549641,545636,532972,577897
0.025,1,0.1075,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,440843,638266,550653,548467,531838,579394
0.05,1,0.115,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,438476,633790,550601,553053,533561,573284
0.075,1,0.1225,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,438035,655827,562086,560715,536076,596384
0.1,1,0.13,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,451124,628741,553621,551879,534928,573699
0.125,1,0.1375,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,444763,656743,556145,553829,528724,581139
0.15,1,0.145,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,448274,761690,576453,574034,536776,599855
0.175,1,0.1525,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,453147,644966,566453,566496,544974,592790
0.2,1,0.16,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,447074,651621,561065,558201,543116,586474
0.225,1,0.1675,0.5,104,0,0,0,0,0,0,0.710741,0.741393,0.724453,0.72346,0.719691,0.729042,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,445223,664381,559148,553990,531075,585704
0.25,1,0.175,0.5,104,0,0,0,0,0,0,0.371645,0.741393,0.68587,0.721688,0.712048,0.728298,0.554232,0.930775,0.879425,0.915286,0.908491,0.919342,436432,2605991,772100,565748,529333,595982
0.275,1,0.1825,0.5,104,0,0,0,0,0,0,0,0.741393,0.53327,0.582618,0.371645,0.721688,0,0.930775,0.704457,0.801898,0.554232,0.914718,441908,6047200,1809766,794680,552104,1738207
0.3,1,0.19,0.5,104,0,0,0,0,0,0,0,0.725,0.292915,0.0180383,0,0.539042,0,0.914907,0.397283,0.0242288,0,0.742344,556993,6383968,3632066,2611394,896181,5966656
0.325,1,0.1975,0.5,104,0,0,0,0,0,0,0,0.539042,0.0411761,0,0,0.0166667,0,0.742344,0.0575006,0,0,0.0217899,1536908,6338177,5679859,5983561,5710642,6157514
0.35,1,0.205,0.5,104,0,0,0,0,0,0,0,0.0195618,0.00181142,0,0,0,0,0.0300364,0.00259131,0,0,0,5201022,6381854,5932730,5916813,5769206,6160960
0.375,1,0.2125,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5212411,6364375,5942190,5967753,5777151,6120698
0.4,1,0.22,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5301100,6532558,5960693,5928476,5781340,6092744
0.425,1,0.2275,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5231536,6377958,5972651,6011859,5805826,6117015
0.45,1,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5295078,6369527,5944313,5921880,5794829,6135820
0.475,1,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5238526,8334875,6154634,6008977,5777612,6140357
0.5,1,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5410096,6383097,6018294,6019709,5860788,6277989
0.525,1,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5220491,6389249,5951057,5962070,5800154,6125411
0.55,1,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5309436,6369545,5971189,5957187,5837237,6146867
0.575,1,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5248849,6403443,5980486,5988227,5825581,6143648
0.6,1,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5393461,6472133,6012877,6064683,5824463,6140783
0.625,1,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5250380,6655888,6014880,6057323,5817702,6189302
0.65,1,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5264259,6480339,6046108,6059628,5946079,6252658
0.675,1,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5274673,6595985,6024354,5987446,5839277,6250815
0.7,1,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5355788,6582899,6025576,6014003,5860526,6175395
0.725,1,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5329956,6456391,6052271,6030448,5934217,6245060
0.75,1,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5296914,6606386,6030853,5999206,5857117,6222832
0.775,1,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5468512,6607777,6209345,6210161,5974307,6385720
0.8,1,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5353696,6518596,6138829,6109762,5992257,6418514
0.825,1,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5398621,6528166,6128313,6194425,5962920,6285648
0.85,1,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5332914,6673011,6122682,6053424,5934762,6306757
0.875,1,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5475528,6726944,6205632,6174139,5998541,6459089
0.9,1,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5563220,6984717,6336968,6256276,6140747,6593120
0.925,1,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5715326,7568314,6583279,6615469,6344689,6822593
0.95,1,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5660935,7529347,6545856,6503122,6263411,6732632
0.975,1,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5597519,6915806,6334565,6317271,6122014,6597027
1,1,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5417943,6561357,6123615,6158914,5979610,6326587


==> data/sparse/partition-independent-subsets/alphas/n184_beta0.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,534369,685278,582972,566832,550451,599730
0.025,0,0.1075,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,493413,798817,583937,576611,518788,601839
0.05,0,0.115,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,483038,681334,570244,566391,521345,597384
0.075,0,0.1225,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,507843,659146,564664,554197,529545,587142
0.1,0,0.13,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,479057,676114,565375,558786,524595,592629
0.125,0,0.1375,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,494618,663633,563242,556047,522267,586402
0.15,0,0.145,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,478091,664810,561841,559760,526756,581756
0.175,0,0.1525,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,486501,689809,562911,554087,530896,579594
0.2,0,0.16,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,498602,665508,567323,564608,530869,592953
0.225,0,0.1675,0.25,184,0,0,0,0,0,0,0.597547,0.740304,0.714524,0.722924,0.716029,0.725814,0.827394,0.93095,0.912179,0.916316,0.909527,0.922087,495033,1060983,589619,555111,532724,597192
0.25,0,0.175,0.25,184,0,0,0,0,0,0,0.532328,0.728178,0.699935,0.718626,0.703994,0.725662,0.738855,0.923869,0.899434,0.914683,0.905127,0.921273,513621,1482780,660014,564175,542418,641092
0.275,0,0.1825,0.25,184,0,0,0,0,0,0,0.532328,0.728178,0.699935,0.718626,0.703994,0.725662,0.738855,0.923869,0.899434,0.914683,0.905127,0.921273,514405,1459735,664905,576123,557815,638060
0.3,0,0.19,0.25,184,0,0,0,0,0,0,0.361241,0.727871,0.649715,0.716919,0.532328,0.724704,0.538949,0.922924,0.849842,0.913794,0.770733,0.920932,514490,2677423,922646,564546,543395,1045412
0.325,0,0.1975,0.25,184,0,0,0,0,0,0,0.213494,0.727871,0.545768,0.533047,0.376536,0.716919,0.315506,0.922087,0.738196,0.770733,0.557541,0.911852,509797,4051848,1545237,1079446,571824,1665121
0.35,0,0.205,0.25,184,0,0,0,0,0,0,0,0.727871,0.370111,0.376536,0,0.630287,0,0.921273,0.500224,0.557541,0,0.850712,522661,6145342,2876098,2408882,713973,5523113
0.375,0,0.2125,0.25,184,0,0,0,0,0,0,0,0.727871,0.239282,0,0,0.471102,0,0.921273,0.326313,0,0,0.715421,522959,6185480,3899860,5357759,1395021,5772184
0.4,0,0.22,0.25,184,0,0,0,0,0,0,0,0.384054,0.0414549,0,0,0,0,0.580603,0.0619472,0,0,0,2281824,6251308,5400111,5711048,5395200,5922184
0.425,0,0.2275,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5208799,6148749,5727265,5735341,5522935,5906245
0.45,0,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5210582,6186291,5710283,5648638,5430174,5982114
0.475,0,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5189387,6151490,5670234,5707153,5383591,5871789
0.5,0,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5214747,6348353,5758930,5690259,5506502,5929688
0.525,0,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5240240,6236397,5701261,5771845,5475672,5895460
0.55,0,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5207098,6221934,5662777,5609305,5405845,5849038
0.575,0,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5215603,6234106,5677914,5709808,5381070,5904285
0.6,0,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5231014,6200551,5671462,5675769,5344389,5864400
0.625,0,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5192649,6142049,5651579,5636298,5355788,5888517
0.65,0,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5210777,6180734,5662589,5630562,5395368,5846415
0.675,0,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5215406,6196092,5666545,5631169,5416617,5843994
0.7,0,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5204804,6148491,5658901,5628492,5385986,5844799
0.725,0,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5199601,6334613,5664020,5668620,5378986,5845656
0.75,0,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5235078,6423535,5700541,5668771,5471162,5903047
0.775,0,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5215651,6276355,5676607,5693339,5377169,5848577
0.8,0,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5232302,6136151,5707948,5732651,5352947,5961537
0.825,0,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5221027,6246028,5671906,5647109,5391644,5844963
0.85,0,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5221224,6162266,5697389,5706434,5398069,5921659
0.875,0,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5247668,6326184,5719177,5649152,5433928,5950918
0.9,0,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5208025,6341895,5748224,5676419,5445061,5936794
0.925,0,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5301005,6298171,5812219,5818589,5567538,6019591
0.95,0,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5248739,7122761,5762046,5722977,5432737,5919555
0.975,0,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5371930,8481132,6095938,5973988,5767947,6117752
1,0,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5281351,9174764,6047749,5821719,5601755,6225395


==> data/sparse/partition-independent-subsets/alphas/n184_beta0.01_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,497832,675111,580633,574777,543917,603435
0.025,0.01,0.1075,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,522901,678406,586650,581282,550863,609835
0.05,0.01,0.115,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,493790,680594,579018,574431,535899,616644
0.075,0.01,0.1225,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,495494,675409,577384,573928,533622,600632
0.1,0.01,0.13,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,505194,686749,576960,574617,539276,598061
0.125,0.01,0.1375,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,500832,707529,579710,578871,532321,602442
0.15,0.01,0.145,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,495627,684684,576797,570513,537083,596697
0.175,0.01,0.1525,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,510733,683453,578168,573631,532416,599945
0.2,0.01,0.16,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,495145,677275,574942,575970,535802,592102
0.225,0.01,0.1675,0.25,184,0,0,0,0,0,0,0.597547,0.740304,0.714524,0.722924,0.716029,0.725814,0.827394,0.93095,0.912179,0.916316,0.909527,0.922087,506080,1055611,601783,572231,537568,600840
0.25,0.01,0.175,0.25,184,0,0,0,0,0,0,0.532328,0.728178,0.690719,0.716919,0.703976,0.725662,0.738855,0.923869,0.891048,0.913794,0.896458,0.920932,524889,1529202,712911,581172,540033,655168
0.275,0.01,0.1825,0.25,184,0,0,0,0,0,0,0.532328,0.728178,0.681318,0.716478,0.639364,0.724704,0.738855,0.923869,0.882378,0.911852,0.85181,0.920279,521559,1488851,754920,598431,553224,680242
0.3,0.01,0.19,0.25,184,0,0,0,0,0,0,0,0.727871,0.586549,0.597547,0.522488,0.722978,0,0.922924,0.776548,0.827394,0.728399,0.916316,525776,5651543,1330178,675949,577519,1485737
0.325,0.01,0.1975,0.25,184,0,0,0,0,0,0,0,0.724704,0.402356,0.378933,0.217433,0.532342,0,0.920279,0.562286,0.573941,0.32475,0.737453,544642,5669143,2506949,2219443,1064473,3746901
0.35,0.01,0.205,0.25,184,0,0,0,0,0,0,0,0.716919,0.159693,0,0,0.361241,0,0.911852,0.224397,0,0,0.538949,610078,6142475,4377665,5329046,2421129,5621702
0.375,0.01,0.2125,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5207765,6189503,5664419,5664778,5373194,5854150
0.4,0.01,0.22,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5214960,6148408,5655232,5625959,5346853,5854212
0.425,0.01,0.2275,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5224930,6164405,5708765,5699305,5405310,5952503
0.45,0.01,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5216379,6151453,5674681,5638537,5392188,5874877
0.475,0.01,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5216919,6152647,5659321,5663289,5369988,5831308
0.5,0.01,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5245105,6148766,5693293,5644860,5379868,5961800
0.525,0.01,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5287567,6382303,5770076,5750499,5441565,6049596
0.55,0.01,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5256505,6181436,5735482,5776559,5463644,5957688
0.575,0.01,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5249816,6352900,5741157,5688412,5441047,5963955
0.6,0.01,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5263953,6318426,5787033,5730977,5540255,6043130
0.625,0.01,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5255336,6443089,5772844,5822748,5482548,5904619
0.65,0.01,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5277573,6340377,5751115,5816981,5432571,5916464
0.675,0.01,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5241003,6565066,5757971,5697969,5459218,5948236
0.7,0.01,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5395436,6498381,5888584,5821840,5584971,6150406
0.725,0.01,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5516231,6442115,5887830,5906021,5591440,6056889
0.75,0.01,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5265952,6341085,5862699,5860500,5510018,6079417
0.775,0.01,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5304936,6442061,5841611,5730589,5554473,6136243
0.8,0.01,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5552261,6509629,5971127,5962377,5654967,6162214
0.825,0.01,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5424108,6512894,5893909,5922882,5577024,6045368
0.85,0.01,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5408037,6473664,5835372,5805384,5532633,6039929
0.875,0.01,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5381025,6438042,5877522,5882996,5617390,6112157
0.9,0.01,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5313929,6253318,5769903,5758651,5456728,5961081
0.925,0.01,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5325011,6301056,5772345,5751432,5469502,5947442
0.95,0.01,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5369514,6354339,5804334,5768450,5512482,5955294
0.975,0.01,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5337191,6284584,5775053,5765823,5480922,5945179
1,0.01,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5358787,6260932,5806553,5772512,5586597,5994655


==> data/sparse/partition-independent-subsets/alphas/n184_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,496688,675239,574260,571149,532565,593936
0.025,0.5,0.1075,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,498073,675360,573705,565501,528637,591385
0.05,0.5,0.115,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,491327,690618,580319,573055,536204,600423
0.075,0.5,0.1225,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,496245,674841,575359,571471,534712,599621
0.1,0.5,0.13,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,491408,718835,579307,568915,528995,593168
0.125,0.5,0.1375,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,497987,705964,581588,574688,538719,596843
0.15,0.5,0.145,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,497878,696307,588861,585224,557342,615238
0.175,0.5,0.1525,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,496828,677888,580721,572976,539076,604328
0.2,0.5,0.16,0.25,184,0,0,0,0,0,0,0.703976,0.740304,0.72074,0.722924,0.716478,0.725814,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,499865,681885,585492,574232,538878,618544
0.225,0.5,0.1675,0.25,184,0,0,0,0,0,0,0.537863,0.740304,0.695908,0.718626,0.703994,0.725662,0.748998,0.93095,0.895123,0.914617,0.905127,0.920932,517773,1515740,707025,592383,557850,655763
0.25,0.5,0.175,0.25,184,0,0,0,0,0,0,0.522488,0.740304,0.657969,0.704757,0.537863,0.724704,0.726869,0.93095,0.859673,0.906653,0.754733,0.919703,508976,1539642,912633,622099,571310,1416343
0.275,0.5,0.1825,0.25,184,0,0,0,0,0,0,0.223409,0.725662,0.586268,0.596039,0.525766,0.703994,0.339535,0.922924,0.789841,0.820644,0.727508,0.905127,527140,3563081,1251882,1080717,633624,1518085
0.3,0.5,0.19,0.25,184,0,0,0,0,0,0,0,0.724704,0.40234,0.522488,0,0.596039,0,0.920279,0.547388,0.727508,0,0.820644,549352,5922036,2572598,1485312,1055692,3989843
0.325,0.5,0.1975,0.25,184,0,0,0,0,0,0,0,0.37441,0.0403076,0,0,0,0,0.559971,0.0601992,0,0,0,2579073,6620481,5356532,5580853,5213276,5854340
0.35,0.5,0.205,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5190950,6138511,5669496,5664099,5356033,5882151
0.375,0.5,0.2125,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5233820,6345590,5748890,5691889,5457363,5985341
0.4,0.5,0.22,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5308994,7597291,5889533,5892566,5565056,6018134
0.425,0.5,0.2275,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5365459,6396427,5798981,5759650,5509354,5958367
0.45,0.5,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5258740,6471119,5701098,5718386,5403367,5891634
0.475,0.5,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5225865,6359851,5749151,5674740,5436152,5939080
0.5,0.5,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5229041,6151817,5704400,5684987,5454119,5913706
0.525,0.5,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5236346,6227187,5724529,5726917,5427137,5943267
0.55,0.5,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5290204,6167646,5732834,5747091,5470126,5938497
0.575,0.5,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5235498,6211509,5747258,5736829,5421642,5989534
0.6,0.5,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5286378,6312724,5732788,5714917,5493291,5932065
0.625,0.5,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5268293,6272954,5753246,5744582,5551239,5928290
0.65,0.5,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5254512,7661263,5933153,5756916,5615349,6121202
0.675,0.5,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5262141,6400951,5836257,5833391,5583240,6026669
0.7,0.5,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5294250,6539678,5846247,5841917,5447800,6109975
0.725,0.5,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5291930,6295488,5762423,5778581,5444271,5964312
0.75,0.5,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5264397,6275693,5751416,5730506,5441768,5974957
0.775,0.5,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5316092,6495086,5772118,5758215,5460119,5959473
0.8,0.5,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5344798,6421666,5830310,5856072,5477386,6072255
0.825,0.5,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5327609,6538048,5796320,5767684,5521008,5972884
0.85,0.5,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5425986,6512824,5872219,5850680,5543831,6036671
0.875,0.5,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5380304,6436070,5832458,5872486,5610388,5991552
0.9,0.5,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5468983,8876846,6021071,5876454,5571281,6123021
0.925,0.5,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5467873,6997485,6044771,6041223,5656695,6254305
0.95,0.5,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5536349,6616641,6159596,6300193,5715994,6431483
0.975,0.5,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5355929,6455306,5943182,5989757,5657639,6239143
1,0.5,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5384586,6533924,5879275,5844962,5540878,6091736


==> data/sparse/partition-independent-subsets/alphas/n184_beta1.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,499917,680055,578105,568349,540325,592943
0.025,1,0.1075,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,491171,677122,580220,568689,536142,605567
0.05,1,0.115,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,497046,682176,579472,573132,544862,590271
0.075,1,0.1225,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,492247,694298,580121,578105,539871,595498
0.1,1,0.13,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,519855,692378,585424,569963,547975,611866
0.125,1,0.1375,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,505343,692336,584221,584969,541738,603354
0.15,1,0.145,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,491705,680314,581113,574188,544791,601931
0.175,1,0.1525,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,520654,684532,581042,574630,535184,602117
0.2,1,0.16,0.25,184,0,0,0,0,0,0,0.703976,0.743435,0.722897,0.723898,0.7181,0.728002,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,526115,678524,579647,573475,539408,601865
0.225,1,0.1675,0.25,184,0,0,0,0,0,0,0.542982,0.743435,0.704492,0.720495,0.706303,0.728002,0.752034,0.93095,0.899652,0.914683,0.906653,0.920932,490272,1462980,666144,576302,541591,624934
0.25,1,0.175,0.25,184,0,0,0,0,0,0,0.523445,0.743435,0.676096,0.719413,0.543996,0.725841,0.726869,0.93095,0.87299,0.911852,0.755016,0.919703,503551,1598396,812628,593890,548724,714658
0.275,1,0.1825,0.25,184,0,0,0,0,0,0,0.22778,0.743435,0.618594,0.651767,0.534374,0.720019,0.339535,0.93095,0.816,0.860565,0.742908,0.911852,486938,3621975,1117068,673782,592346,1510559
0.3,1,0.19,0.25,184,0,0,0,0,0,0,0.0437632,0.730258,0.475598,0.541797,0.219762,0.706303,0.0641308,0.920279,0.631456,0.74207,0.325792,0.906653,557219,5553013,2155257,1424816,610990,3567616
0.325,1,0.1975,0.25,184,0,0,0,0,0,0,0.0102969,0.418319,0.0861127,0.0320856,0.0191634,0.0565809,0.0147323,0.604083,0.125817,0.0457652,0.0245446,0.0875323,2308121,5947920,5033497,5410127,4150961,5685981
0.35,1,0.205,0.25,184,0,0,0,0,0,0,0,0.218564,0.0448504,0.0290163,0.0124402,0.0392676,0,0.320229,0.0640291,0.0381906,0.0216645,0.0536174,3787112,6218199,5407704,5545687,5122563,5712101
0.375,1,0.2125,0.25,184,0,0,0,0,0,0,0,0.0562666,0.0249491,0.0212965,0.0118853,0.0372226,0,0.0731261,0.0342322,0.0309658,0.0198993,0.0489328,5019048,6165681,5543485,5502812,5271708,5881427
0.4,1,0.22,0.25,184,0,0,0,0,0,0,0,0.0374306,0.0156348,0.0112333,0,0.0280925,0,0.0482023,0.0215934,0.0172957,0,0.0371856,5053437,6157400,5621140,5647883,5181332,5880478
0.425,1,0.2275,0.25,184,0,0,0,0,0,0,0,0.0374306,0.0099007,0.00909515,0,0.0114606,0,0.0474667,0.0133795,0.0113412,0,0.017854,5253079,6415677,5705744,5711823,5361933,5935159
0.45,1,0.235,0.25,184,0,0,0,0,0,0,0,0.019319,0.00373116,0,0,0.00808127,0,0.023766,0.00452968,0,0,0.00856726,5245598,6370332,5776579,5771831,5493752,5957769
0.475,1,0.2425,0.25,184,0,0,0,0,0,0,0,0.0106848,0.00191293,0,0,0,0,0.0151626,0.00240547,0,0,0,5230628,6403980,5829084,5745216,5548035,6080377
0.5,1,0.25,0.25,184,0,0,0,0,0,0,0,0.00802644,0.000401322,0,0,0,0,0.00856726,0.000428363,0,0,0,5326917,6397513,5778665,5715707,5549260,5998709
0.525,1,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5317081,6302917,5780084,5758792,5534724,5983023
0.55,1,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5237469,6457883,5744603,5690128,5484745,5942537
0.575,1,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5293760,6333664,5778572,5840125,5449640,5911641
0.6,1,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5274447,6401877,5748189,5677165,5458430,5901692
0.625,1,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5331916,6552580,5885451,5909613,5621628,6042659
0.65,1,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5447571,9559157,6215130,5881468,5636658,6187587
0.675,1,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5326618,6397786,5828717,5815544,5516143,6040298
0.7,1,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5268401,6257837,5767971,5718536,5470411,5984318
0.725,1,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5263459,6284372,5749146,5738873,5476793,5908066
0.75,1,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5308454,6237518,5790233,5838829,5493399,5967455
0.775,1,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5279529,6251343,5783314,5763101,5487330,6021886
0.8,1,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5340721,6347650,5875158,5811325,5622522,6099297
0.825,1,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5309858,6285933,5836912,5764354,5608232,6054833
0.85,1,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5297965,6331482,5794056,5735356,5480137,5992928
0.875,1,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5362012,6434167,5832632,5841336,5522898,6050903
0.9,1,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5296423,6533347,5855400,5845916,5569871,5997433
0.925,1,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5420058,6317239,5878596,5788876,5553085,6194283
0.95,1,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5364780,6405024,5839080,5814909,5610525,6019849
0.975,1,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5335432,6435723,5828312,5793440,5521072,6042464
1,1,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5293571,6299201,5842088,5867649,5513565,6045508


==> data/sparse/partition-independent-subsets/alphas/n56_beta0.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,334357,568146,361913,349356,342424,358574
0.025,0,0.1075,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,343661,404888,360135,356982,348557,361817
0.05,0,0.115,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,343485,642122,371791,352788,348003,360834
0.075,0,0.1225,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,345396,380142,357010,353663,349788,359441
0.1,0,0.13,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,343409,379041,357780,356477,352335,359744
0.125,0,0.1375,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,350295,443951,362314,358669,352449,361506
0.15,0,0.145,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,348107,385524,358442,354307,349098,363805
0.175,0,0.1525,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,339959,400926,354610,349087,346532,358800
0.2,0,0.16,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,340784,373493,351126,347645,344136,351246
0.225,0,0.1675,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,346134,572995,407949,357040,352007,411761
0.25,0,0.175,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,346658,388834,358689,355987,353520,357867
0.275,0,0.1825,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341659,382775,351126,348131,344395,351215
0.3,0,0.19,1,56,0,0,0,0,0,0,0.540909,0.731818,0.7175,0.731818,0.731818,0.731818,0.749495,0.924495,0.912298,0.924495,0.924495,0.924495,343693,1063633,402465,350826,347225,368025
0.325,0,0.1975,1,56,0,0,0,0,0,0,0.540909,0.731818,0.679318,0.731818,0.540909,0.731818,0.749495,0.924495,0.877298,0.924495,0.749495,0.924495,339039,1036664,530051,351310,342693,607628
0.35,0,0.205,1,56,0,0,0,0,0,0,0.222727,0.731818,0.604545,0.636364,0.540909,0.731818,0.334091,0.924495,0.799785,0.855556,0.749495,0.924495,339534,2628442,825568,587012,344875,1027804
0.375,0,0.2125,1,56,0,0,0,0,0,0,0,0.731818,0.365909,0.222727,0,0.636364,0,0.924495,0.495038,0.334091,0,0.855556,340956,3937700,1997920,1692318,581183,2632927
0.4,0,0.22,1,56,0,0,0,0,0,0,0,0.604545,0.233864,0.222727,0,0.381818,0,0.832576,0.337184,0.334091,0,0.572727,664360,3907151,2595568,2623125,1025466,3886616
0.425,0,0.2275,1,56,0,0,0,0,0,0,0,0.381818,0.0525,0,0,0,0,0.572727,0.07875,0,0,0,1693541,3930132,3593905,3890582,3863278,3906745
0.45,0,0.235,1,56,0,0,0,0,0,0,0,0.222727,0.0111364,0,0,0,0,0.334091,0.0167045,0,0,0,2623692,3963672,3844456,3899321,3890293,3921184
0.475,0,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3881328,3970835,3902686,3897956,3891754,3905138
0.5,0,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3863090,3934980,3902759,3897717,3887549,3912585
0.525,0,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3866265,4045429,3914780,3910693,3881193,3924238
0.55,0,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3875085,4177799,3945320,3922267,3890638,3974484
0.575,0,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3872004,4016464,3912765,3904402,3890808,3916009
0.6,0,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3878042,3931494,3898181,3892415,3884593,3903877
0.625,0,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3875593,4006053,3906053,3900059,3886447,3908084
0.65,0,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3873829,3933584,3899586,3900345,3889380,3905353
0.675,0,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3875114,3963890,3907375,3903455,3882693,3924164
0.7,0,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3882148,3968850,3915994,3915785,3897836,3921985
0.725,0,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3877642,3961449,3909745,3904619,3889923,3912911
0.75,0,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3871452,4047516,3929061,3905576,3892076,3961413
0.775,0,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3883798,3950887,3911405,3911662,3889184,3919922
0.8,0,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3872508,4053527,3909915,3899684,3892662,3910524
0.825,0,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3887032,3968561,3910667,3904533,3898698,3921638
0.85,0,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3878475,4057698,3919211,3909445,3895073,3925483
0.875,0,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3890664,4028826,3924858,3914523,3897470,3939373
0.9,0,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3894838,4182242,3963862,3947048,3922588,3983770
0.925,0,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3883733,3964335,3925624,3927061,3901159,3942871
0.95,0,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3899892,4087399,3970848,3949836,3929885,3999908
0.975,0,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3871511,4032499,3942077,3932311,3912462,3966169
1,0,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3876011,4003380,3916680,3903032,3884259,3922704


==> data/sparse/partition-independent-subsets/alphas/n56_beta0.01_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,340873,375004,348738,344281,343528,348977
0.025,0.01,0.1075,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,342315,366477,349149,345873,344061,351275
0.05,0.01,0.115,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,343097,375458,350979,347248,343649,351787
0.075,0.01,0.1225,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,342871,377300,358241,358300,349451,363067
0.1,0.01,0.13,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,352811,383558,360785,357821,355448,362212
0.125,0.01,0.1375,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,346563,382234,358850,356529,351965,359542
0.15,0.01,0.145,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,346374,432125,361521,355716,352852,362106
0.175,0.01,0.1525,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,340373,389407,354271,347854,345069,358519
0.2,0.01,0.16,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341015,359275,347150,346842,343099,348530
0.225,0.01,0.1675,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341281,371695,350630,348027,345461,353906
0.25,0.01,0.175,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,342193,364809,347424,345111,343212,347258
0.275,0.01,0.1825,1,56,0,0,0,0,0,0,0.381818,0.731818,0.714318,0.731818,0.731818,0.731818,0.572727,0.924495,0.906907,0.924495,0.924495,0.924495,342176,1697665,414172,346638,344008,349369
0.3,0.01,0.19,1,56,0,0,0,0,0,0,0.381818,0.731818,0.669773,0.731818,0.604545,0.731818,0.572727,0.924495,0.867929,0.924495,0.832576,0.924495,344123,1740134,573368,355849,350020,594175
0.325,0.01,0.1975,1,56,0,0,0,0,0,0,0,0.731818,0.443864,0.540909,0.222727,0.540909,0,0.924495,0.607639,0.749495,0.334091,0.749495,340336,3907273,1561252,1021975,589289,1698263
0.35,0.01,0.205,1,56,0,0,0,0,0,0,0,0.477273,0.103409,0,0,0.222727,0,0.715909,0.155114,0,0,0.334091,1112914,3969544,3302376,3879663,2620484,3903905
0.375,0.01,0.2125,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3869256,4072575,3934692,3912189,3888455,3942362
0.4,0.01,0.22,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3928416,4205520,4080222,4092093,4005602,4144474
0.425,0.01,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3868172,3944741,3903626,3896180,3888251,3913572
0.45,0.01,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3883178,3958393,3913289,3912341,3892949,3925186
0.475,0.01,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3874090,3947490,3918394,3922253,3910987,3926976
0.5,0.01,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3903257,4050116,3934180,3927418,3914280,3933042
0.525,0.01,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3882053,4032900,3942633,3934300,3907440,3961049
0.55,0.01,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3895006,4032698,3932054,3924814,3908173,3940011
0.575,0.01,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3907158,4110349,3940714,3929939,3926448,3938594
0.6,0.01,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3918673,4115812,3955410,3942462,3930825,3961305
0.625,0.01,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3920286,3996492,3957428,3955715,3948345,3965429
0.65,0.01,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3925310,4047832,3962961,3956945,3944607,3964432
0.675,0.01,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3949449,4065768,3985114,3977708,3960839,3994271
0.7,0.01,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3957170,4098915,4007651,3994813,3974815,4027273
0.725,0.01,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4043706,4367900,4195412,4191597,4146527,4255120
0.75,0.01,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4002136,4326140,4120679,4073659,4028250,4190766
0.775,0.01,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4024359,4365898,4184789,4191023,4072324,4250586
0.8,0.01,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4056284,4396713,4251227,4240534,4175692,4308262
0.825,0.01,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4059804,4394626,4176035,4136791,4089312,4220297
0.85,0.01,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4061665,4380220,4235097,4225441,4135838,4315429
0.875,0.01,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4081247,4404595,4203988,4203854,4109034,4241452
0.9,0.01,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4105009,4439742,4241777,4243656,4166527,4285673
0.925,0.01,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4091079,4369987,4230188,4200825,4178386,4301373
0.95,0.01,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4106120,4435933,4203223,4153630,4131303,4234209
0.975,0.01,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4113359,4414204,4268256,4241484,4183388,4339962
1,0.01,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4134911,4316417,4202727,4185068,4163766,4204883


==> data/sparse/partition-independent-subsets/alphas/n56_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341810,392165,355916,349944,345604,360212
0.025,0.5,0.1075,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,345011,396133,362674,357497,351524,369716
0.05,0.5,0.115,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,347954,384202,359265,356285,352554,363452
0.075,0.5,0.1225,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,342829,380990,353348,350761,346827,354059
0.1,0.5,0.13,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341912,369774,354720,354384,346929,360467
0.125,0.5,0.1375,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,346748,416154,361469,352284,349783,361355
0.15,0.5,0.145,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,343099,380545,357055,356304,348470,359544
0.175,0.5,0.1525,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,340405,380124,350421,346271,343284,356020
0.2,0.5,0.16,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,343605,392244,361174,358792,351311,366203
0.225,0.5,0.1675,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,346574,390766,360772,355963,351416,368059
0.25,0.5,0.175,1,56,0,0,0,0,0,0,0.381818,0.731818,0.714318,0.731818,0.731818,0.731818,0.572727,0.924495,0.906907,0.924495,0.924495,0.924495,341516,1724644,420378,345838,344914,357124
0.275,0.5,0.1825,1,56,0,0,0,0,0,0,0,0.731818,0.567955,0.604545,0.477273,0.731818,0,0.924495,0.757273,0.832576,0.715909,0.924495,343630,3949032,1010660,702402,352484,1129797
0.3,0.5,0.19,1,56,0,0,0,0,0,0,0,0.731818,0.170227,0,0,0.222727,0,0.924495,0.239874,0,0,0.334091,352747,4179514,3065248,3912114,1754343,3999760
0.325,0.5,0.1975,1,56,0,0,0,0,0,0,0,0.222727,0.0111364,0,0,0,0,0.334091,0.0167045,0,0,0,2630489,4143761,3898447,3926906,3909768,4020082
0.35,0.5,0.205,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3916818,4224261,4021927,3980096,3952940,4100096
0.375,0.5,0.2125,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3884633,4082120,3970209,3945288,3926203,4016519
0.4,0.5,0.22,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3933571,4140155,4039234,4028477,3998526,4067211
0.425,0.5,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3899914,4388730,4060600,4027185,3920285,4135583
0.45,0.5,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3886763,4165272,3980555,3945842,3918602,4024350
0.475,0.5,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3932755,4208452,4082633,4074589,4019781,4145484
0.5,0.5,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3902971,4256255,4031586,4013103,3956139,4111969
0.525,0.5,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4029796,4288290,4123857,4125623,4055555,4167664
0.55,0.5,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3921924,4193163,4027599,4021150,3984337,4060864
0.575,0.5,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3992397,4234212,4108134,4122429,4058289,4149969
0.6,0.5,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3950366,4292372,4113071,4100705,4085028,4140561
0.625,0.5,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4033831,4316312,4126238,4088084,4067100,4178070
0.65,0.5,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3988219,4305378,4120750,4090460,4046859,4199146
0.675,0.5,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3986651,4309169,4153472,4148762,4071789,4241501
0.7,0.5,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4036177,4291970,4137362,4123523,4069499,4191485
0.725,0.5,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4026347,4375248,4156586,4125654,4080164,4202980
0.75,0.5,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4069478,4362224,4204413,4163042,4126660,4253634
0.775,0.5,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4060980,4431315,4171876,4131429,4086141,4203184
0.8,0.5,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4099080,4330612,4200785,4185085,4132436,4236475
0.825,0.5,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4092716,4393905,4222103,4197405,4118921,4294085
0.85,0.5,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4103956,4320005,4180192,4166807,4130091,4217823
0.875,0.5,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4137464,4388602,4264651,4287926,4180123,4316879
0.9,0.5,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4122646,4714938,4286989,4241435,4171424,4353717
0.925,0.5,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4236475,4541052,4350299,4328761,4302061,4385799
0.95,0.5,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4227879,7365166,4805928,4350178,4259241,4531757
0.975,0.5,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4168922,7043067,4816715,4393673,4307391,4645678
1,0.5,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4161893,5218639,4276889,4204830,4188951,4265359


==> data/sparse/partition-independent-subsets/alphas/n56_beta1.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,351468,386126,360845,358639,354285,362162
0.025,1,0.1075,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341558,381907,352830,348961,344940,354666
0.05,1,0.115,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341116,369179,347775,345323,342157,349687
0.075,1,0.1225,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341025,359912,346439,344215,342645,347301
0.1,1,0.13,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,338696,353548,345451,345276,343700,346567
0.125,1,0.1375,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,341931,368650,350330,350178,343970,352065
0.15,1,0.145,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,340740,375293,348406,346458,345045,348352
0.175,1,0.1525,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,342102,372939,350169,346862,343198,349620
0.2,1,0.16,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,340561,380819,348807,346031,342858,348068
0.225,1,0.1675,1,56,0,0,0,0,0,0,0.731818,0.731818,0.731818,0.731818,0.731818,0.731818,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,340784,366167,349611,348227,344637,353088
0.25,1,0.175,1,56,0,0,0,0,0,0,0.381818,0.731818,0.714318,0.731818,0.731818,0.731818,0.572727,0.924495,0.906907,0.924495,0.924495,0.924495,341883,1741538,422892,350757,344861,357021
0.275,1,0.1825,1,56,0,0,0,0,0,0,0,0.731818,0.567955,0.604545,0.477273,0.731818,0,0.924495,0.757273,0.832576,0.715909,0.924495,343127,4100289,995464,670107,345981,1124313
0.3,1,0.19,1,56,0,0,0,0,0,0,0,0.731818,0.162273,0,0,0.222727,0,0.924495,0.227942,0,0,0.334091,363573,4158076,3147340,4000882,2651607,4049306
0.325,1,0.1975,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3979538,4242504,4100250,4090335,4040710,4155050
0.35,1,0.205,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3964642,4201384,4094245,4118624,4016055,4164746
0.375,1,0.2125,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3952014,4202451,4064742,4056319,3989228,4105420
0.4,1,0.22,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3929123,4195518,4072755,4055995,4015518,4118030
0.425,1,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3962767,4195463,4057431,4036708,4002133,4095330
0.45,1,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3952381,4269321,4084889,4065159,3998010,4135956
0.475,1,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3893567,3971959,3927220,3921249,3909544,3939549
0.5,1,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3901877,4165358,3993060,3963585,3930126,4025504
0.525,1,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3975589,4263024,4119165,4126640,4057191,4182045
0.55,1,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4034847,4223103,4121960,4100101,4066269,4194183
0.575,1,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3944561,4205295,4069764,4047831,3983488,4145639
0.6,1,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3932076,4004694,3965955,3962867,3958611,3973818
0.625,1,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3956668,4195024,4008955,3990548,3967008,4018844
0.65,1,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3975932,4038528,4004447,4000954,3988521,4016232
0.675,1,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3993549,4129050,4032891,4012269,4005259,4055197
0.7,1,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4038237,4378486,4190676,4184347,4106979,4257227
0.725,1,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4089376,4435524,4237519,4233179,4178929,4259300
0.75,1,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4027688,4327950,4124030,4077967,4064791,4196323
0.775,1,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4056525,4246746,4088710,4077803,4069329,4085678
0.8,1,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4068365,4125982,4097783,4097496,4084079,4106699
0.825,1,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4091136,4235504,4149558,4133345,4103345,4185453
0.85,1,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4088930,4173722,4124455,4123109,4108592,4132134
0.875,1,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4099993,4371333,4186723,4159705,4133243,4214679
0.9,1,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4121434,4249938,4162639,4153936,4150778,4167332
0.925,1,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4121995,4181203,4150380,4145387,4138965,4153478
0.95,1,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4144156,4437220,4238810,4234221,4208183,4259971
0.975,1,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4133735,4320203,4211037,4191719,4171367,4220562
1,1,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4158304,4279566,4220175,4222242,4182870,4250965


==> data/sparse/partition-independent-subsets/alphas/n72_beta0.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,398201,586410,479997,476427,443357,501658
0.025,0,0.1075,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,403657,584591,479983,472096,449824,498078
0.05,0,0.115,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,414679,591173,482194,476002,443063,500959
0.075,0,0.1225,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,405715,582257,482241,481246,447301,492638
0.1,0,0.13,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,408238,593445,479958,477292,443499,495818
0.125,0,0.1375,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,407351,597340,480962,474248,446309,494563
0.15,0,0.145,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,399212,586101,481285,477075,441863,494325
0.175,0,0.1525,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,408003,581874,480805,476079,441239,500573
0.2,0,0.16,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,413001,576862,480693,475950,445195,500314
0.225,0,0.1675,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,400635,593331,480535,473995,443362,500790
0.25,0,0.175,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,406021,580523,478324,474623,445918,503592
0.275,0,0.1825,0.75,72,0,0,0,0,0,0,0.530164,0.745923,0.721777,0.731821,0.724389,0.735461,0.738687,0.936005,0.914758,0.923349,0.917535,0.927206,407332,1529087,531532,485713,449669,497092
0.3,0,0.19,0.75,72,0,0,0,0,0,0,0.529843,0.745923,0.699265,0.730046,0.712626,0.735065,0.727027,0.936005,0.895076,0.923179,0.9093,0.926916,407569,1504602,632828,477803,452753,543582
0.325,0,0.1975,0.75,72,0,0,0,0,0,0,0.529843,0.74275,0.678644,0.722077,0.624029,0.733998,0.727027,0.934835,0.879558,0.917535,0.842261,0.924914,402464,1531726,723463,507081,473391,696602
0.35,0,0.205,0.75,72,0,0,0,0,0,0,0,0.74275,0.59916,0.662507,0.530164,0.733092,0,0.934835,0.789982,0.883592,0.738687,0.924914,399135,5966236,1234505,638932,476703,1453088
0.375,0,0.2125,0.75,72,0,0,0,0,0,0,0,0.733092,0.37369,0.476859,0.213424,0.543547,0,0.923349,0.520589,0.717621,0.317108,0.750151,495803,6109798,2744691,1596717,1406249,3841328
0.4,0,0.22,0.75,72,0,0,0,0,0,0,0,0.551941,0.162745,0,0,0.389376,0,0.765913,0.23185,0,0,0.590624,1363712,5974669,4349162,5531896,1591390,5737996
0.425,0,0.2275,0.75,72,0,0,0,0,0,0,0,0.543547,0.0577244,0,0,0,0,0.750151,0.0842524,0,0,0,1424663,6104682,5249184,5638590,5296246,5915301
0.45,0,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5208434,6184500,5720221,5738157,5495125,5879786
0.475,0,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5188047,6127972,5671957,5598288,5436774,5880601
0.5,0,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5214815,6139260,5698440,5673952,5532596,5872238
0.525,0,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5200633,6118065,5633548,5649143,5507382,5788186
0.55,0,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5231766,6175285,5629909,5563523,5470612,5769453
0.575,0,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5229791,6163404,5659780,5641380,5489803,5824222
0.6,0,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5201682,6168321,5635457,5604438,5437347,5803816
0.625,0,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5239316,6130510,5636860,5611072,5469046,5822031
0.65,0,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5155515,6305283,5760990,5726524,5504793,5993627
0.675,0,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5244973,6254803,5677027,5698058,5527181,5829553
0.7,0,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5210209,6146294,5665824,5648643,5529553,5841511
0.725,0,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5240991,6178656,5685109,5663407,5507028,5807854
0.75,0,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5239109,6212520,5686124,5654140,5467474,5801284
0.775,0,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5204704,6288005,5682458,5668752,5499362,5812731
0.8,0,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5233460,6168390,5659646,5604694,5471548,5786518
0.825,0,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5239019,6173965,5661509,5671569,5467259,5779820
0.85,0,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5230536,6132949,5667393,5657156,5474018,5822698
0.875,0,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5352028,6651737,5744225,5671454,5539430,5846743
0.9,0,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5207165,6127749,5637252,5597596,5468751,5793605
0.925,0,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5216794,6195123,5645624,5629571,5491878,5764504
0.95,0,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5247829,6187066,5668672,5655476,5486513,5801775
0.975,0,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5241429,6150829,5674789,5653349,5481646,5847500
1,0,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5224899,6187825,5698403,5711740,5488869,5888533


==> data/sparse/partition-independent-subsets/alphas/n72_beta0.01_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,413723,583571,485861,481467,449934,508689
0.025,0.01,0.1075,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,426631,583772,491851,488751,461080,512624
0.05,0.01,0.115,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,419497,595202,491014,487975,451982,505836
0.075,0.01,0.1225,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,408127,591160,487719,482691,447220,496063
0.1,0.01,0.13,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,404334,584691,484554,478334,446810,507747
0.125,0.01,0.1375,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,426148,586269,487217,482573,452051,503787
0.15,0.01,0.145,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,413702,585415,486911,482689,447308,505405
0.175,0.01,0.1525,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,406548,593055,489340,482163,449798,511824
0.2,0.01,0.16,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,408563,584608,489596,481614,463046,509504
0.225,0.01,0.1675,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,409258,594615,487461,478568,449594,517886
0.25,0.01,0.175,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,407948,580950,486609,487710,452016,503455
0.275,0.01,0.1825,0.75,72,0,0,0,0,0,0,0.472924,0.745923,0.708832,0.730046,0.722077,0.735461,0.699847,0.936005,0.903504,0.923179,0.916975,0.927206,409362,1743088,596352,484359,451192,522722
0.3,0.01,0.19,0.75,72,0,0,0,0,0,0,0.472924,0.74275,0.65761,0.715691,0.54955,0.733092,0.699847,0.934835,0.860559,0.909441,0.758585,0.923349,406983,1734033,823088,505568,475177,1338145
0.325,0.01,0.1975,0.75,72,0,0,0,0,0,0,0,0.74275,0.465352,0.480519,0.374747,0.551941,0,0.934835,0.654161,0.721725,0.56689,0.765913,409198,5740178,1981501,1543974,714408,2469649
0.35,0.01,0.205,0.75,72,0,0,0,0,0,0,0,0.74275,0.155346,0,0,0.225225,0,0.934835,0.218739,0,0,0.336659,409535,6115673,4426036,5530186,2406456,5675623
0.375,0.01,0.2125,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5231684,6216552,5638140,5611334,5461020,5810025
0.4,0.01,0.22,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5242270,6169239,5664489,5601188,5457783,5855554
0.425,0.01,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5235054,6176690,5675147,5654198,5504238,5814740
0.45,0.01,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5197213,6206720,5645710,5628647,5493897,5826680
0.475,0.01,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5228943,6164549,5660783,5633223,5465468,5808420
0.5,0.01,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5240988,6199456,5697908,5677101,5471920,5797256
0.525,0.01,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5227609,6302409,5703496,5685416,5508692,5855919
0.55,0.01,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5269657,6183496,5705514,5665572,5553908,5877233
0.575,0.01,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5312386,6329565,5797230,5810512,5523139,5980683
0.6,0.01,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5258149,6153295,5681577,5621327,5522376,5895320
0.625,0.01,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5260369,6220806,5717845,5691931,5568407,5866830
0.65,0.01,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5266777,6187430,5726926,5719823,5585250,5835156
0.675,0.01,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5356870,6297209,5748306,5701726,5520496,5903776
0.7,0.01,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5278923,6209772,5768170,5826331,5568464,5933500
0.725,0.01,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5330552,6518815,5833174,5801416,5660591,5979392
0.75,0.01,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5340064,6266962,5775438,5727791,5617325,5885778
0.775,0.01,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5338418,6268986,5794293,5810048,5579638,6011719
0.8,0.01,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5359225,6287937,5799566,5812803,5651450,5945805
0.825,0.01,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5339968,6346098,5799469,5754619,5662480,5965444
0.85,0.01,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5369078,6296443,5830293,5818563,5682847,5973700
0.875,0.01,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5385186,6349905,5845414,5842185,5699347,5999411
0.9,0.01,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5522226,6661541,6030381,5948940,5817069,6207099
0.925,0.01,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5399987,6478464,5879522,5921061,5728512,5983349
0.95,0.01,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5494812,6503467,5953174,5914500,5748212,6123915
0.975,0.01,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5665634,6684640,6055839,6028838,5773244,6179135
1,0.01,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5643562,6600992,6043250,6024678,5899181,6102559


==> data/sparse/partition-independent-subsets/alphas/n72_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,418666,655704,505399,493378,465188,521185
0.025,0.5,0.1075,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,417888,801362,514409,490514,457181,522618
0.05,0.5,0.115,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,414073,600816,498004,493024,460474,515665
0.075,0.5,0.1225,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,422989,801189,516561,495876,465604,541083
0.1,0.5,0.13,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,429936,660393,511598,499280,465100,525009
0.125,0.5,0.1375,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,409656,597402,493481,489837,459069,517177
0.15,0.5,0.145,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,418302,823188,521992,500841,465183,553559
0.175,0.5,0.1525,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,435881,605298,504680,497946,464018,533817
0.2,0.5,0.16,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,418297,603300,498500,492729,455751,519484
0.225,0.5,0.1675,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731081,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,415773,736545,500301,484444,456158,513546
0.25,0.5,0.175,0.75,72,0,0,0,0,0,0,0.472924,0.745923,0.708597,0.729947,0.716258,0.735065,0.699847,0.936005,0.903676,0.922971,0.914034,0.926916,415269,1751753,600815,500723,465470,512699
0.275,0.5,0.1825,0.75,72,0,0,0,0,0,0,0.213424,0.74275,0.528098,0.521717,0.386387,0.724389,0.317108,0.934835,0.720899,0.729228,0.581761,0.916975,407986,3960629,1620360,1501265,515346,1755407
0.3,0.5,0.19,0.75,72,0,0,0,0,0,0,0,0.74275,0.248599,0,0,0.483736,0,0.934835,0.346951,0,0,0.728967,412281,6228261,3735861,3905411,1494135,5638220
0.325,0.5,0.1975,0.75,72,0,0,0,0,0,0,0,0.485008,0.0437456,0,0,0,0,0.729228,0.065738,0,0,0,1502327,6160690,5301395,5593921,5455535,5769760
0.35,0.5,0.205,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5190420,6303314,5696701,5653410,5529665,5870144
0.375,0.5,0.2125,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5366468,6320027,5788203,5748397,5569728,5964075
0.4,0.5,0.22,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5239783,6231709,5693909,5694692,5528670,5848346
0.425,0.5,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5403510,6359002,5771673,5750539,5591869,5835861
0.45,0.5,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5361620,6322321,5846943,5830110,5590624,6086962
0.475,0.5,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5218966,6623936,5779846,5782782,5594359,5893699
0.5,0.5,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5300363,6196644,5759207,5723207,5622218,5876976
0.525,0.5,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5427775,6448772,5869548,5818430,5634975,6024397
0.55,0.5,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5418046,6338125,5913921,5851128,5733516,6126793
0.575,0.5,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5312193,6233300,5714239,5686328,5555250,5872644
0.6,0.5,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5316468,6239427,5729549,5744187,5537202,5906602
0.625,0.5,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5371270,6359630,5819029,5872337,5567636,5972591
0.65,0.5,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5318885,6365875,5836056,5820253,5674031,5934761
0.675,0.5,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5334653,6455596,5791368,5715026,5622085,5941465
0.7,0.5,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5504761,6673151,5969190,5872417,5749269,6052943
0.725,0.5,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5474061,6465528,5953850,5937998,5797477,6121574
0.75,0.5,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5406663,6660229,5903251,5891014,5685161,6009502
0.775,0.5,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5401253,6430193,5870888,5875159,5704306,6008467
0.8,0.5,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5352938,6396390,5829051,5818262,5682791,5985738
0.825,0.5,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5450195,6459004,5921808,5875039,5687591,6138501
0.85,0.5,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5433108,6407820,5917596,5914346,5723559,6064169
0.875,0.5,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5435821,6413977,5872161,5856744,5717062,6030871
0.9,0.5,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5424565,6704405,5900702,5882707,5710258,6031917
0.925,0.5,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5431578,6562371,5987351,5857289,5734649,6163565
0.95,0.5,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5557755,6582827,6004813,5957928,5805711,6175749
0.975,0.5,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5473992,6757601,6073160,6100272,5803467,6265963
1,0.5,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5573715,6553838,6037039,5964844,5902375,6214244


==> data/sparse/partition-independent-subsets/alphas/n72_beta1.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,407980,588119,491615,496648,460457,510099
0.025,1,0.1075,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,422442,584573,487254,485305,449601,504741
0.05,1,0.115,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,417497,599930,490697,491757,452354,509367
0.075,1,0.1225,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,409712,587543,487645,486400,453335,508268
0.1,1,0.13,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,407136,585738,484693,481243,450331,506005
0.125,1,0.1375,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,423231,611625,495540,486044,461495,507391
0.15,1,0.145,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,427172,615848,500780,505364,456398,516578
0.175,1,0.1525,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,423801,593827,498404,502877,454272,521520
0.2,1,0.16,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,408725,583733,488797,492933,450639,508759
0.225,1,0.1675,0.75,72,0,0,0,0,0,0,0.712626,0.745923,0.731134,0.731821,0.724389,0.735461,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,439845,615446,502493,489603,462832,520303
0.25,1,0.175,0.75,72,0,0,0,0,0,0,0.472924,0.745923,0.70865,0.729947,0.716258,0.735065,0.699847,0.936005,0.903676,0.922971,0.914034,0.926916,422029,1771907,605944,496702,471147,526739
0.275,1,0.1825,0.75,72,0,0,0,0,0,0,0.213424,0.74275,0.537455,0.521717,0.386387,0.724389,0.317108,0.934835,0.729666,0.729228,0.581761,0.916975,412877,4653292,1614760,1394629,498392,1759718
0.3,1,0.19,0.75,72,0,0,0,0,0,0,0,0.74275,0.216454,0,0,0.38668,0,0.934835,0.310913,0,0,0.583405,425877,6305978,4068122,4119807,1604200,5866549
0.325,1,0.1975,0.75,72,0,0,0,0,0,0,0,0.485008,0.0437456,0,0,0,0,0.729228,0.065738,0,0,0,1504346,6435972,5428478,5805778,5523255,5958736
0.35,1,0.205,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5407582,6490923,5807237,5731047,5595985,5978308
0.375,1,0.2125,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5261958,6194111,5782886,5770559,5577225,5899719
0.4,1,0.22,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5516416,6264108,5887532,5894804,5698978,6053783
0.425,1,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5486160,6284133,5813427,5832676,5633752,5909054
0.45,1,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5251841,6675638,5876096,5828430,5614546,6085203
0.475,1,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5316935,6198487,5788002,5783127,5663699,5923145
0.5,1,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5476885,6417045,5865803,5841431,5639799,6036063
0.525,1,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5428049,6424137,5890114,5891869,5636662,6088474
0.55,1,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5276767,6519952,5834482,5798362,5599127,5976767
0.575,1,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5278374,6231152,5828699,5830968,5750593,5899715
0.6,1,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5483441,6628653,5930089,5898496,5796415,6059897
0.625,1,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5442857,6632812,5934357,5906732,5705341,6087308
0.65,1,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5296660,6236162,5786150,5753319,5666693,5927047
0.675,1,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5305563,6312701,5771460,5772972,5580186,5925887
0.7,1,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5317781,6289684,5824067,5831283,5654875,6012698
0.725,1,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5345170,6306312,5772204,5747405,5592647,5919647
0.75,1,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5337920,6368329,5793301,5770869,5636470,5931102
0.775,1,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5381403,6576059,5880074,5910139,5663883,6046576
0.8,1,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5559553,6614806,6017928,6041148,5849890,6137389
0.825,1,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5605778,6510109,6048685,5981634,5869569,6266093
0.85,1,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5420484,6389877,5865326,5872179,5645052,6045925
0.875,1,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5421477,6374992,5851087,5794084,5682172,6015578
0.9,1,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5410545,6402296,5880508,5859828,5737421,6039075
0.925,1,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5396502,6425261,5859946,5797523,5674640,6049290
0.95,1,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5430933,6402930,5873426,5830033,5689182,6039084
0.975,1,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5442135,6402420,5866063,5815832,5658665,6005129
1,1,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5441985,6634031,6018724,5982945,5787455,6238469


==> data/sparse/partition-subset-join/alphas/n104_beta0.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,129628946,173692268,151857812,149312600,146849636,157199048
0.025,0,0.1075,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127148515,178572293,151542366,149536302,146452115,154141965
0.05,0,0.115,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127959679,171729926,152140355,150716240,146220234,155909039
0.075,0,0.1225,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127640359,158283275,147582561,147328667,145229316,152225251
0.1,0,0.13,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127925377,165438844,149625527,149152593,145602746,154601173
0.125,0,0.1375,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,126517192,158170346,146382528,146643479,143120765,151596381
0.15,0,0.145,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,126766349,186706060,152393970,147790191,144575743,155188509
0.175,0,0.1525,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,126468017,155404520,146247863,146124465,144352045,150018981
0.2,0,0.16,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127878849,164775293,149660208,148905589,146265599,153905440
0.225,0,0.1675,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127501377,156946436,146812289,147042563,144723247,151483285
0.25,0,0.175,0.5,104,0.721154,0.961538,0.949519,0.961538,0.961538,0.961538,0.909057,0.997808,0.993317,0.997751,0.997727,0.997779,0.961239,0.999835,0.997893,0.999821,0.999817,0.999829,127507192,243272685,154675986,150567270,145094967,155838801
0.275,0,0.1825,0.5,104,0.721154,0.961538,0.949519,0.961538,0.961538,0.961538,0.909057,0.997808,0.993317,0.997751,0.997727,0.997779,0.961239,0.999835,0.997893,0.999821,0.999817,0.999829,134881702,244587594,157672582,150567721,144928339,152546025
0.3,0,0.19,0.5,104,0.596154,0.961538,0.93125,0.961538,0.961538,0.961538,0.813875,0.997808,0.984123,0.997745,0.997713,0.997779,0.891308,0.999835,0.992467,0.99982,0.999812,0.999829,132327742,316816695,162274370,149304016,143731283,159122485
0.325,0,0.1975,0.5,104,0.355769,0.961538,0.919231,0.961538,0.961538,0.961538,0.566207,0.997808,0.971739,0.997745,0.997713,0.997779,0.677728,0.999835,0.981788,0.99982,0.999812,0.999829,127247553,343824418,161419038,147145650,143210034,152656053
0.35,0,0.205,0.5,104,0.355769,0.961538,0.791827,0.961538,0.596154,0.961538,0.560876,0.997808,0.902656,0.997691,0.814475,0.997754,0.663988,0.999835,0.937565,0.999807,0.892816,0.999823,132443221,426185776,223595717,154900710,145974688,309900957
0.375,0,0.2125,0.5,104,0.240385,0.961538,0.627885,0.596154,0.596154,0.721154,0.407668,0.997808,0.802832,0.815164,0.813842,0.905185,0.509962,0.999835,0.868145,0.893195,0.891311,0.955981,139095206,415594881,296750168,311658610,226779553,358053055
0.4,0,0.22,0.5,104,0.115385,0.961538,0.519231,0.596154,0.355769,0.596154,0.20179,0.997754,0.704501,0.813979,0.560741,0.815919,0.243966,0.999823,0.77738,0.891805,0.661909,0.894634,147929499,424357278,325032526,322720732,303238757,365655973
0.425,0,0.2275,0.5,104,0,0.596154,0.290865,0.355769,0.115385,0.355769,0,0.820631,0.445806,0.559283,0.20179,0.563705,0,0.900198,0.518515,0.657133,0.243966,0.668461,281579004,409271081,353180731,356548633,337346473,368839536
0.45,0,0.235,0.5,104,0,0.355769,0.159135,0.115385,0.115385,0.240385,0,0.566198,0.263773,0.202821,0.194266,0.40513,0,0.674643,0.316531,0.243176,0.219149,0.504777,279420193,592341161,357176321,343325361,324855224,368958206
0.475,0,0.2425,0.5,104,0,0.355769,0.0879808,0.115385,0,0.115385,0,0.56103,0.148363,0.19245,0,0.202821,0,0.658382,0.177576,0.219149,0,0.243176,265600336,399392911,332283746,328109032,307969900,356646885
0.5,0,0.25,0.5,104,0,0.240385,0.0350962,0,0,0,0,0.397502,0.0598406,0,0,0,0,0.483809,0.0717776,0,0,0,218497425,368058820,291571162,287019699,261817195,316355681
0.525,0,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,188989764,291949163,236328725,231833667,212184002,257071722
0.55,0,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,165831425,254209983,203701462,198396024,177973580,216264544
0.575,0,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,143696762,214912551,169870516,161082918,149789729,182560582
0.6,0,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,125913073,165456807,146609461,145069361,135973855,156670642
0.625,0,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,107768558,149713458,127998397,125621043,117702581,136579909
0.65,0,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,109269928,141983549,126180666,122526487,119021317,135506066
0.675,0,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100656062,135319117,120131005,119234893,112573696,125715023
0.7,0,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,101286704,134953812,119693445,120701545,114895211,125846333
0.725,0,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,104947827,134388895,123747194,125128486,118226277,129766922
0.75,0,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,111052881,146712733,129531407,129305970,125306702,136917520
0.775,0,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,114046014,154137322,135639080,134705592,129893007,139068073
0.8,0,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,125276903,215404698,152686444,148470882,141317455,154526548
0.825,0,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,139485035,173062507,155836139,158223906,144863241,161968561
0.85,0,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,137806980,194335058,164506370,165939990,153092983,174456729
0.875,0,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,152878156,211001626,181461863,182817669,170140421,190257027
0.9,0,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,168442518,253765450,201185324,194952987,186179973,208485822
0.925,0,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,193763880,248569573,217719175,215866432,207830858,227951996
0.95,0,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,210283310,280381295,239259145,238688888,223455744,244404718
0.975,0,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,225320163,352119916,270049072,265251466,246458047,281391642
1,0,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,243001964,330591997,286031945,282226747,274103995,297835644


==> data/sparse/partition-subset-join/alphas/n104_beta0.01_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127157917,155385087,146246222,146323068,143709347,150665125
0.025,0.01,0.1075,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127339723,178225481,151241505,149468486,143698501,154408936
0.05,0.01,0.115,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,126654134,156662070,147820171,147387139,144059471,153775740
0.075,0.01,0.1225,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,132478277,173787908,150807312,148309375,144778147,153688943
0.1,0.01,0.13,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127581049,156627623,147268768,147819442,144135736,152117908
0.125,0.01,0.1375,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,134149021,173306546,152261935,150026532,146489344,157067152
0.15,0.01,0.145,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,128967223,177263824,149421640,148138151,145166340,151908015
0.175,0.01,0.1525,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,136702820,222576806,157925754,151772633,146052759,157280224
0.2,0.01,0.16,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127251747,171106400,149557080,147749166,144481814,153968470
0.225,0.01,0.1675,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127096461,163087117,147155105,146110946,143718939,151693350
0.25,0.01,0.175,0.5,104,0.721154,0.961538,0.949519,0.961538,0.961538,0.961538,0.909057,0.997808,0.993317,0.997751,0.997727,0.997779,0.961239,0.999835,0.997893,0.999821,0.999817,0.999829,126961626,244047314,155312348,150426544,146065047,155491524
0.275,0.01,0.1825,0.5,104,0.721154,0.961538,0.949519,0.961538,0.961538,0.961538,0.909057,0.997808,0.993317,0.997751,0.997727,0.997779,0.961239,0.999835,0.997893,0.999821,0.999817,0.999829,126907592,242981443,151844088,147373748,143900746,152579971
0.3,0.01,0.19,0.5,104,0.355769,0.961538,0.919231,0.961538,0.961538,0.961538,0.559866,0.997808,0.971422,0.997745,0.997713,0.997779,0.656742,0.999835,0.980739,0.99982,0.999812,0.999829,128116951,383336136,167401638,153504835,146678639,156866559
0.325,0.01,0.1975,0.5,104,0.115385,0.961538,0.907212,0.961538,0.961538,0.961538,0.20179,0.997808,0.953519,0.997745,0.997713,0.997779,0.243966,0.999835,0.9601,0.99982,0.999812,0.999829,127958345,343345053,160951366,147240445,144533923,154008435
0.35,0.01,0.205,0.5,104,0.115385,0.961538,0.719231,0.721154,0.596154,0.961538,0.20179,0.997808,0.849507,0.908507,0.813842,0.997751,0.243966,0.999835,0.892784,0.959389,0.891311,0.999821,132835440,416088320,250600527,245330603,150351213,317303204
0.375,0.01,0.2125,0.5,104,0.115385,0.961538,0.549519,0.596154,0.355769,0.596154,0.20179,0.997808,0.721866,0.813979,0.560876,0.815919,0.243966,0.999835,0.78947,0.891805,0.663988,0.893593,141420583,600694371,318827320,322857109,290737594,343922999
0.4,0.01,0.22,0.5,104,0.115385,0.961538,0.404808,0.355769,0.115385,0.596154,0.190741,0.997754,0.571905,0.560876,0.212856,0.814202,0.213964,0.999823,0.644639,0.658382,0.270146,0.893188,147497368,595873236,339826968,332563936,300654872,364662734
0.425,0.01,0.2275,0.5,104,0,0.355769,0.183173,0.115385,0,0.355769,0,0.568642,0.298668,0.206313,0,0.559283,0,0.674643,0.357193,0.253952,0,0.657133,271117441,566570394,360114515,350488663,326872402,377775490
0.45,0.01,0.235,0.5,104,0,0.355769,0.0875,0.115385,0,0.115385,0,0.56103,0.149449,0.198485,0,0.202821,0,0.658382,0.179668,0.234882,0,0.243176,265225947,552346633,329037771,322366751,294659952,337998823
0.475,0.01,0.2425,0.5,104,0,0.355769,0.0701923,0,0,0.115385,0,0.56103,0.118865,0,0,0.202061,0,0.658382,0.142399,0,0,0.24225,232037902,360036952,294201904,296173627,261163835,317691132
0.5,0.01,0.25,0.5,104,0,0.115385,0.0115385,0,0,0,0,0.206313,0.0204187,0,0,0,0,0.253952,0.0248564,0,0,0,186566772,338020403,240295193,233383959,206444110,255259639
0.525,0.01,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,160958197,220165789,191666476,194518350,173493667,205468605
0.55,0.01,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,136771610,184449604,158307818,154928394,144953246,167182741
0.575,0.01,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,117064842,200480434,137806874,132645942,125408592,140848705
0.6,0.01,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100712125,125683171,112901720,112787295,103666380,115584861
0.625,0.01,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,85682348,110943306,100607562,101128754,95279921,104096451
0.65,0.01,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,84819288,103468878,94748424,95700814,89397619,98758372
0.675,0.01,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,79665806,101264770,89667690,89820945,86675314,91135737
0.7,0.01,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,77542590,98739039,88488606,88861167,86650171,90138100
0.725,0.01,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,81376899,102680760,92717601,93159549,89909616,94787462
0.75,0.01,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,81913517,162048751,102043294,97291256,92495346,101647137
0.775,0.01,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,88909605,163517678,105839784,98734399,95405714,103972979
0.8,0.01,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,87989169,110099175,100242245,100129056,97767704,102721332
0.825,0.01,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,91786966,120580308,106622565,105434661,101577299,110987441
0.85,0.01,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,101902772,126413358,116247110,117825738,111642555,119944993
0.875,0.01,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,112557330,138221441,126258967,126835031,120327168,132407789
0.9,0.01,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,115676607,149924811,133813819,132599849,125631040,138822425
0.925,0.01,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,127830500,148419590,138930703,140788132,132679170,142811355
0.95,0.01,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,137488900,169624434,151615215,148387485,141427594,158556060
0.975,0.01,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,147784566,168026470,159108850,160148182,153139036,164692401
1,0.01,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,162158114,192374868,173632491,174059306,166285971,178089897


==> data/sparse/partition-subset-join/alphas/n104_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127263335,219123894,153624402,149223070,145221211,155970353
0.025,0.5,0.1075,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,132601273,171198884,149901355,147549536,144415479,153634916
0.05,0.5,0.115,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127338924,157734147,147104532,147603397,143958771,150820296
0.075,0.5,0.1225,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,133837311,173562523,149883631,148863763,144839034,153658888
0.1,0.5,0.13,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127193182,156440186,147092569,147763613,143648454,152917540
0.125,0.5,0.1375,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127567661,160514428,148468241,149092849,144715059,152869512
0.15,0.5,0.145,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,126953083,156197860,146517893,146559526,144363394,151807422
0.175,0.5,0.1525,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,126995209,165461853,148872543,147641237,144826007,154520175
0.2,0.5,0.16,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,126919809,155822815,146517182,146473400,143479266,151688470
0.225,0.5,0.1675,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,0.997653,0.997808,0.997753,0.997754,0.997732,0.997779,0.999798,0.999835,0.999822,0.999823,0.999818,0.999829,127366766,166844688,150211544,149080554,144210997,157828699
0.25,0.5,0.175,0.5,104,0.721154,0.961538,0.9375,0.961538,0.961538,0.961538,0.904513,0.997808,0.988655,0.997745,0.997713,0.997779,0.955666,0.999835,0.995685,0.99982,0.999812,0.999829,132214807,246306303,162578665,152860310,147096283,160472908
0.275,0.5,0.1825,0.5,104,0.721154,0.961538,0.9375,0.961538,0.961538,0.961538,0.904513,0.997808,0.988655,0.997745,0.997713,0.997779,0.955666,0.999835,0.995685,0.99982,0.999812,0.999829,127674010,246660528,160935398,152631871,146352166,161115751
0.3,0.5,0.19,0.5,104,0.596154,0.961538,0.895192,0.961538,0.721154,0.961538,0.813979,0.997808,0.97057,0.997737,0.909848,0.99776,0.891805,0.999835,0.986371,0.999818,0.961239,0.999824,127657912,320758533,174483663,148883526,143749802,156254692
0.325,0.5,0.1975,0.5,104,0.115385,0.961538,0.792308,0.961538,0.596154,0.961538,0.20179,0.997808,0.889973,0.997713,0.815164,0.997754,0.243966,0.999835,0.919158,0.999812,0.893195,0.999823,127231801,417234396,207094976,153464661,145423815,267853339
0.35,0.5,0.205,0.5,104,0.115385,0.961538,0.537981,0.596154,0.355769,0.721154,0.20179,0.997792,0.703944,0.811285,0.560876,0.905185,0.243966,0.999832,0.769132,0.887577,0.658382,0.955981,147662635,387479954,291914317,308844541,242653933,333685763
0.375,0.5,0.2125,0.5,104,0,0.596154,0.273077,0.240385,0.115385,0.355769,0,0.815494,0.41327,0.407668,0.198485,0.568642,0,0.893635,0.477568,0.509962,0.234882,0.67825,277510171,429171089,340344303,331551939,305303233,363382725
0.4,0.5,0.22,0.5,104,0,0.596154,0.141827,0.115385,0,0.240385,0,0.814202,0.223889,0.194266,0,0.407668,0,0.893188,0.263072,0.219149,0,0.509962,272570852,408053520,343168609,341075744,317986514,369908887
0.425,0.5,0.2275,0.5,104,0,0.355769,0.0533654,0,0,0,0,0.568642,0.0869565,0,0,0,0,0.674039,0.104317,0,0,0,259693743,387758073,324632899,321809741,304506036,346341464
0.45,0.5,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,235439880,523437044,314874955,292695131,254314188,326819483
0.475,0.5,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,191188845,288309290,239655698,235865568,228532442,253417989
0.5,0.5,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,171881636,242121019,201926213,199856632,186027192,216819399
0.525,0.5,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,140016398,200035877,170304400,170234816,154349308,179689702
0.55,0.5,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,122093451,153660577,138257465,135667802,129392145,147231093
0.575,0.5,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,106077585,135980451,119641453,119311716,113212004,124714660
0.6,0.5,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,94464115,119316197,104335649,103478857,97993760,108618177
0.625,0.5,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,83252926,105523360,94725232,93912467,90281611,98369783
0.65,0.5,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,82552647,98373604,89267223,88065154,85764504,91492901
0.675,0.5,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,78481248,94950979,85738946,85201566,83984608,86710996
0.7,0.5,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,76270178,129342541,89714931,85450274,83768954,88210582
0.725,0.5,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,75489105,92117586,86084010,87029704,84484533,88116403
0.75,0.5,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,78495301,96467447,89233272,89723799,88027466,91315201
0.775,0.5,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,82326984,98864859,92138158,92425199,89603231,93983850
0.8,0.5,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,86622509,108922298,98152684,96531984,94299348,102132085
0.825,0.5,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,91525731,113108709,104296899,104596277,99500844,108552698
0.85,0.5,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,95900612,124103815,110041094,109365695,106267436,114797278
0.875,0.5,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,102464756,134586232,117729050,117924888,111923134,121028932
0.9,0.5,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,112807592,137028278,125249116,126155955,118563278,129202473
0.925,0.5,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,122327601,147237625,135114514,133106462,131027822,139931974
0.95,0.5,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,131991228,160316022,144356997,143541282,139034701,147574440
0.975,0.5,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,141419355,165290015,152732439,150976483,145891034,156958941
1,0.5,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,150175954,207681594,164555879,160898891,156217331,168603165


==> data/sparse/partition-subset-join/alphas/n104_beta1.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,193484393,362089636,290085209,330781472,239310904,336362093
0.025,1,0.1075,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,192695483,362120159,289594204,328535834,239072076,336421490
0.05,1,0.115,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,192611326,368755655,295625505,324782961,243646756,351847626
0.075,1,0.1225,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,192579160,355108350,287558015,323446994,239975028,335963862
0.1,1,0.13,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,192104572,400874254,294070841,327663900,238822831,340342516
0.125,1,0.1375,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,192253520,381937659,291033635,324176952,239179451,339514830
0.15,1,0.145,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,192415628,357660924,292701912,324356069,242652467,342947219
0.175,1,0.1525,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,191889373,355963111,290086443,323698644,242940485,339930994
0.2,1,0.16,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,192719169,354916220,289892215,322851955,242003774,339762855
0.225,1,0.1675,0.5,104,0,0.961538,0.342788,0,0,0.961538,0,0.997792,0.381643,0,0,0.997727,0,0.999832,0.396982,0,0,0.999817,192008235,356227340,287724922,324144538,238621238,335736455
0.25,1,0.175,0.5,104,0,0.961538,0.294712,0,0,0.605769,0,0.997792,0.331755,0,0,0.827175,0,0.999832,0.346991,0,0,0.907634,191514958,356241055,297005291,328977839,242080151,341647333
0.275,1,0.1825,0.5,104,0,0.961538,0.294712,0,0,0.605769,0,0.997792,0.331755,0,0,0.827175,0,0.999832,0.346991,0,0,0.907634,192103698,357024703,297391419,329918959,242153403,341488156
0.3,1,0.19,0.5,104,0,0.961538,0.204327,0,0,0.240385,0,0.997792,0.241946,0,0,0.40513,0,0.999832,0.258939,0,0,0.504777,192509948,596070100,326205410,332671381,260313867,346264092
0.325,1,0.1975,0.5,104,0,0.961538,0.174038,0,0,0.240385,0,0.997792,0.220194,0,0,0.40513,0,0.999832,0.242222,0,0,0.504777,192542514,602402830,343580254,341866993,254577531,361070864
0.35,1,0.205,0.5,104,0,0.961538,0.131731,0,0,0.115385,0,0.997792,0.174449,0,0,0.199334,0,0.999832,0.194896,0,0,0.238604,249055783,589107883,348240611,341029205,309308999,356516184
0.375,1,0.2125,0.5,104,0,0.961538,0.0894231,0,0,0,0,0.997792,0.116044,0,0,0,0,0.999832,0.128116,0,0,0,266951036,596339361,369790060,343200033,331146334,365618371
0.4,1,0.22,0.5,104,0,0.355769,0.0355769,0,0,0,0,0.562178,0.0561604,0,0,0,0,0.668461,0.0663422,0,0,0,314894837,535393300,383216327,354268281,336166919,390994451
0.425,1,0.2275,0.5,104,0,0.355769,0.0177885,0,0,0,0,0.56103,0.0280515,0,0,0,0,0.658382,0.0329191,0,0,0,316665819,490517563,361582791,359436978,336729850,366046637
0.45,1,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,313896700,415571327,360636779,356803228,341390910,370173307
0.475,1,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,324523529,408518109,351738424,346439026,336049298,360021764
0.5,1,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,316819835,407234554,353225630,348397201,336540421,360464924
0.525,1,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,322424195,392487003,353244393,353262893,338913312,361187820
0.55,1,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,331591022,399514295,360559374,360118918,346612762,368309311
0.575,1,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,331084277,439449484,364570064,360821383,347284708,372980370
0.6,1,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,337981989,413711952,371219639,369754820,354273170,382741918
0.625,1,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,342899016,430080468,384206255,382062940,370988555,396701789
0.65,1,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,348147436,453620271,391468762,389230813,369997612,407066837
0.675,1,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,356789708,434340108,389620976,387845024,375038923,396797499
0.7,1,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,373494454,629512303,418757100,401212493,386911251,413716761
0.725,1,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,376138930,458886664,409088623,404749270,393630981,421892941
0.75,1,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,389226589,468671658,419286492,411411365,399297194,435234375
0.775,1,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,398105029,482760136,428274951,422373099,413388792,438600823
0.8,1,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,417283736,506172012,442143865,436187361,424157745,455898119
0.825,1,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,429499784,516263536,464979927,466867794,443115261,477099924
0.85,1,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,439994637,528745677,471234751,463444305,452184471,471666737
0.875,1,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,451976783,571844018,491024073,473959810,459957944,506321993
0.9,1,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,466278318,557215517,498748906,491363496,478031253,510410809
0.925,1,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,479057112,581475958,513837896,509680667,488910837,516030629
0.95,1,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,492368606,630038558,530982197,515316343,506575096,539144205
0.975,1,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,509510641,618294541,548482230,543844038,523422681,554192184
1,1,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,531592141,623736563,564389929,556677831,543809177,582703081


==> data/sparse/partition-subset-join/alphas/n184_beta0.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223873829,298972602,248653273,246725836,237688651,253706661
0.025,0,0.1075,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,225084396,278425377,245261859,242806969,237522063,251177693
0.05,0,0.115,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223976662,284861381,246814811,245838408,231753574,248708057
0.075,0,0.1225,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224512100,262771512,242128628,242340460,230961257,247927728
0.1,0,0.13,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223942045,385212860,256588018,246465081,232713949,257218120
0.125,0,0.1375,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224429755,301010815,251785506,246765872,239106125,257084436
0.15,0,0.145,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224797788,276530848,243536217,243790818,232922545,248786989
0.175,0,0.1525,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224580933,355253429,252056912,245487545,239287474,249309969
0.2,0,0.16,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224474126,417584217,278435415,262372674,242615361,280563737
0.225,0,0.1675,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,227713849,375406243,274651723,263199881,241426962,289803972
0.25,0,0.175,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,226656003,357641285,251800699,245241214,231248934,257786585
0.275,0,0.1825,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223816397,274989513,243978048,243701701,230798579,249926622
0.3,0,0.19,0.25,184,0.733696,0.978261,0.966033,0.978261,0.978261,0.978261,0.906705,0.998621,0.993982,0.998577,0.998543,0.998596,0.929659,0.999773,0.996245,0.99975,0.999735,0.999761,226155900,613529071,264004652,245138814,238453465,251900113
0.325,0,0.1975,0.25,184,0.36413,0.978261,0.861685,0.978261,0.733696,0.978261,0.550227,0.998621,0.938303,0.998543,0.90085,0.998585,0.527365,0.999773,0.943937,0.999735,0.922409,0.999757,223916774,1193979427,426112517,248519559,230185515,536094284
0.35,0,0.205,0.25,184,0.119565,0.978261,0.757065,0.733696,0.608696,0.978261,0.190408,0.998598,0.873121,0.90085,0.810388,0.998551,0.115451,0.999761,0.879603,0.922409,0.826061,0.999739,223799676,1185745888,590332671,535956779,241168856,836098826
0.375,0,0.2125,0.25,184,0.119565,0.978261,0.579348,0.608696,0.36413,0.733696,0.190408,0.998598,0.733426,0.810388,0.553875,0.906072,0.115451,0.999761,0.7324,0.826061,0.540146,0.930109,225958326,1321005299,793185267,825980944,479536990,1066285582
0.4,0,0.22,0.25,184,0,0.978261,0.359239,0.36413,0.244565,0.36413,0,0.998543,0.50809,0.553875,0.404693,0.575708,0,0.999735,0.509022,0.540146,0.422674,0.596077,227988818,1277396570,1027061235,1078193595,960079895,1154152488
0.425,0,0.2275,0.25,184,0,0.36413,0.163315,0.119565,0,0.36413,0,0.575708,0.256743,0.195662,0,0.545933,0,0.596077,0.233909,0.127658,0,0.521876,929106438,1326409057,1127166792,1115155553,1020511670,1234956106
0.45,0,0.235,0.25,184,0,0.36413,0.0967391,0,0,0.119565,0,0.575708,0.154076,0,0,0.197157,0,0.596077,0.139897,0,0,0.133491,845024066,1236130958,1075021820,1077638304,1015216559,1126091643
0.475,0,0.2425,0.25,184,0,0.36413,0.0483696,0,0,0,0,0.575708,0.0780673,0,0,0,0,0.596077,0.0704237,0,0,0,694964085,1243433190,954484351,910010637,812311217,1017058808
0.5,0,0.25,0.25,184,0,0.119565,0.00597826,0,0,0,0,0.186603,0.00933014,0,0,0,0,0.105971,0.00529855,0,0,0,633720813,1198719382,796064313,757751110,691038975,879561323
0.525,0,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,550251794,853899770,668435915,650999203,606684173,709924756
0.55,0,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,477296893,725986290,558090042,533941403,519831071,580852182
0.575,0,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,403583424,585731336,488161859,478242114,458329627,521368115
0.6,0,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,370015746,557241337,446185729,426920320,416202030,454869011
0.625,0,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,351239249,512249553,425261657,419279623,395218099,439687770
0.65,0,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,359738365,497064407,418314744,413448602,398061097,432306301
0.675,0,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,367144951,647904840,438038118,421576053,402860667,444751840
0.7,0,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,403601929,535453329,454726848,449119941,421532385,472209597
0.725,0,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,426779591,661523079,495733307,492067211,453458279,509656646
0.75,0,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,463628729,681394057,537540821,515153749,494975977,556101208
0.775,0,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,504171176,766737063,592985848,576322629,542729765,612622690
0.8,0,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,518761486,773371258,615810803,610702301,576030985,646011803
0.825,0,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,561015535,803172289,681978293,694895164,632379125,710741224
0.85,0,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,658352180,868428904,743479007,739179159,698136355,766447163
0.875,0,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,701164107,1081689002,814514906,789747130,756780873,841717240
0.9,0,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,781930501,1032307967,878822775,869782203,816423803,906359224
0.925,0,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,834658346,1269124966,961143641,957019118,884926679,972967286
0.95,0,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,928975638,1138507832,1021078324,996879247,974110425,1057369174
0.975,0,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,978156761,1295037274,1098338571,1090993531,1038596912,1134003217
1,0,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1090323445,1389056058,1196921074,1176905192,1150041059,1231482412


==> data/sparse/partition-subset-join/alphas/n184_beta0.01_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224973359,288895317,244642937,244092326,230010508,249135981
0.025,0.01,0.1075,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223834626,273595759,244320039,244430262,230359105,248243908
0.05,0.01,0.115,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,225611355,294169052,247350526,245130534,228981349,256911516
0.075,0.01,0.1225,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,222074392,281173440,244788231,239412758,228367228,248188277
0.1,0.01,0.13,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,226606945,313624023,252849972,242930424,239618842,260020986
0.125,0.01,0.1375,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224483871,269426928,243707021,243753566,238300334,247291961
0.15,0.01,0.145,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223052552,282250859,244747229,244453643,229067190,250974117
0.175,0.01,0.1525,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,225182921,274000558,246293249,243386339,234539967,256477914
0.2,0.01,0.16,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223660660,279843931,240290665,240744797,227948305,244643238
0.225,0.01,0.1675,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,225080435,371094957,253344518,244699221,230077483,248175247
0.25,0.01,0.175,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,225164774,292575602,247156523,245845552,238885497,253750509
0.275,0.01,0.1825,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224439375,275215499,249002192,249950481,238908568,261486760
0.3,0.01,0.19,0.25,184,0.733696,0.978261,0.966033,0.978261,0.978261,0.978261,0.906705,0.998621,0.993982,0.998577,0.998543,0.998596,0.929659,0.999773,0.996245,0.99975,0.999735,0.999761,225246473,686741195,265404688,243187540,230815355,255944897
0.325,0.01,0.1975,0.25,184,0.36413,0.978261,0.8125,0.978261,0.608696,0.978261,0.550227,0.998615,0.906811,0.998537,0.816671,0.998563,0.527365,0.999769,0.913082,0.999725,0.834861,0.999744,223549325,1302185367,514997528,248363950,238572106,782840321
0.35,0.01,0.205,0.25,184,0.119565,0.978261,0.695652,0.608696,0.608696,0.978261,0.190408,0.998598,0.82181,0.816671,0.802817,0.998543,0.115451,0.999761,0.826604,0.834861,0.813313,0.999735,224396619,1343456803,687856753,777872447,243680361,886665427
0.375,0.01,0.2125,0.25,184,0.119565,0.978261,0.536413,0.36413,0.36413,0.733696,0.190408,0.998598,0.691257,0.575708,0.553436,0.903985,0.115451,0.999761,0.687745,0.596077,0.540146,0.927747,240835429,1346062126,860618445,938278553,495814566,1125663669
0.4,0.01,0.22,0.25,184,0,0.978261,0.304076,0.36413,0.119565,0.36413,0,0.998543,0.433491,0.546063,0.191926,0.559802,0,0.999735,0.424598,0.529419,0.127658,0.559441,248778024,1343024788,1061624663,1079610009,949525691,1246523377
0.425,0.01,0.2275,0.25,184,0,0.36413,0.13288,0.119565,0,0.119565,0,0.567128,0.210518,0.191926,0,0.210157,0,0.574988,0.184507,0.116749,0,0.169034,838074522,1372225992,1121351767,1155056631,1017844254,1191155501
0.45,0.01,0.235,0.25,184,0,0.36413,0.0540761,0,0,0.119565,0,0.562281,0.0875545,0,0,0.190454,0,0.568468,0.0693612,0,0,0.110293,827025405,1268891318,1047802066,1044669737,953787065,1115633708
0.475,0.01,0.2425,0.25,184,0,0.244565,0.0241848,0,0,0,0,0.406637,0.0394451,0,0,0,0,0.437981,0.0337502,0,0,0,682308964,1150055141,917864025,919412443,818440388,1008380511
0.5,0.01,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,589709608,1043986617,747651121,715318807,633328027,849797386
0.525,0.01,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,487208674,824283463,611426024,598539526,536761237,626926894
0.55,0.01,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,435301103,628205394,508334201,495502161,455923173,542558810
0.575,0.01,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,371605538,526757579,436607477,425770418,405816622,465723369
0.6,0.01,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,342559826,446300502,397424129,386063294,379553713,418887979
0.625,0.01,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,317903862,460747438,372335015,361683676,354478705,382678261
0.65,0.01,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,318767517,414489638,360603763,357015165,344192755,368736759
0.675,0.01,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,323583980,464097391,373922727,367698141,355147598,392406015
0.7,0.01,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,340631977,414590136,379648305,381672986,359637389,395524377
0.725,0.01,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,358131647,486440467,409100740,405268802,376894345,433908812
0.75,0.01,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,387085611,490332120,429589112,426522264,413398750,443439897
0.775,0.01,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,410878305,507758823,458278814,462826752,432561343,469945124
0.8,0.01,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,428847019,549693252,490381379,491967805,472882917,509703273
0.825,0.01,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,488699678,574502677,532706998,535534461,512021403,547436891
0.85,0.01,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,521854930,730065251,597165186,585885386,557818450,604675974
0.875,0.01,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,542495591,762135505,618796018,615609484,589611649,637974957
0.9,0.01,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,596354531,709714083,664410396,666717056,629935890,687693417
0.925,0.01,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,660496620,783232352,718486313,703523432,684356083,752380054
0.95,0.01,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,701273590,926094151,774371384,761156776,735099525,793181565
0.975,0.01,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,759085031,950492802,823294388,809475389,787006660,838555912
1,0.01,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,801407882,986481869,890410115,891727391,856671672,913052603


==> data/sparse/partition-subset-join/alphas/n184_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,225498755,286270970,246456509,243577752,230924378,252196889
0.025,0.5,0.1075,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,226646284,287568857,251706657,245025593,232576021,263168506
0.05,0.5,0.115,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223903011,307519180,252436413,248532120,238786906,258961330
0.075,0.5,0.1225,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224956564,276195505,243641636,243448940,235657789,247866434
0.1,0.5,0.13,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224963309,318029764,247623435,243137983,231384547,247885927
0.125,0.5,0.1375,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224144308,282586484,245731814,243863127,232563920,247590164
0.15,0.5,0.145,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223324875,280836680,241163204,240791417,229082826,244740643
0.175,0.5,0.1525,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,223514728,274879554,246733138,244257986,227983823,255299253
0.2,0.5,0.16,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,224409613,292511727,246311407,244445092,239068928,248793751
0.225,0.5,0.1675,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,225851301,277255480,245587419,241913818,231017823,251652959
0.25,0.5,0.175,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,0.998537,0.998621,0.998576,0.998577,0.998551,0.998596,0.999725,0.999773,0.99975,0.99975,0.999736,0.999761,225051180,279826577,246841146,242253258,232039116,256673845
0.275,0.5,0.1825,0.25,184,0.608696,0.978261,0.959783,0.978261,0.978261,0.978261,0.811851,0.998621,0.989239,0.998568,0.998543,0.998596,0.827804,0.999773,0.991152,0.999745,0.999735,0.999761,222971150,908169503,276234971,241579810,228370259,247728406
0.3,0.5,0.19,0.25,184,0.608696,0.978261,0.886141,0.978261,0.733696,0.978261,0.808373,0.998615,0.956208,0.998543,0.905921,0.998582,0.81965,0.999769,0.962908,0.999735,0.929659,0.999753,222967329,951321455,403707202,244874467,229408874,604418916
0.325,0.5,0.1975,0.25,184,0.36413,0.978261,0.781793,0.733696,0.608696,0.978261,0.547341,0.998615,0.884603,0.905921,0.81222,0.998551,0.527365,0.999769,0.889912,0.929807,0.832423,0.999739,222955450,1288187959,552654064,269945175,244302592,829156791
0.35,0.5,0.205,0.25,184,0.119565,0.978261,0.572826,0.36413,0.36413,0.733696,0.210157,0.998598,0.71553,0.556893,0.548124,0.905651,0.169034,0.999761,0.710831,0.550067,0.529497,0.927107,226482288,1511711635,852699570,846814428,252005498,1140885982
0.375,0.5,0.2125,0.25,184,0,0.978261,0.352717,0.36413,0.119565,0.36413,0,0.998543,0.487246,0.546063,0.191926,0.559802,0,0.999735,0.476058,0.529419,0.127658,0.559441,252160763,1425589551,1039210686,1130415377,927593677,1183251509
0.4,0.5,0.22,0.25,184,0,0.978261,0.188587,0.119565,0,0.244565,0,0.998543,0.262574,0.186603,0,0.410208,0,0.999735,0.254366,0.105971,0,0.44309,224428764,1411381986,1076796746,1091110327,997053209,1208733558
0.425,0.5,0.2275,0.25,184,0,0.36413,0.036413,0,0,0,0,0.567128,0.0575434,0,0,0,0,0.574988,0.0548199,0,0,0,809674365,1300202452,1095713401,1111844819,1012689715,1181010519
0.45,0.5,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,741187182,1266311912,980954864,994171319,893444051,1039896860
0.475,0.5,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,635142036,1190788984,830131170,834150023,719934663,890782795
0.5,0.5,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,559955689,886655484,690012561,659419278,600124479,772756480
0.525,0.5,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,476328630,691297580,580722669,586528833,516906679,635125971
0.55,0.5,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,406416867,581590112,475831374,473272272,422969301,513880919
0.575,0.5,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,349645184,466789657,413930756,410135003,394083570,431243354
0.6,0.5,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,328722562,454372026,376358105,372061750,361950308,381466469
0.625,0.5,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,313092482,438251904,357332852,348053643,338700877,369439011
0.65,0.5,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,313929998,479408156,358687640,349656613,339933636,359436955
0.675,0.5,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,317588971,440895201,356662487,355748574,340236870,361094452
0.7,0.5,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,332779875,426006845,374616230,378557001,348246960,393728076
0.725,0.5,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,350728097,472010023,397271766,390636186,371530183,406158463
0.75,0.5,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,377496560,614582130,436731090,416198114,398254977,448685073
0.775,0.5,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,404090910,513926752,452326639,448938214,426122321,463937583
0.8,0.5,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,422302632,547654797,481203164,481637113,460079326,491821032
0.825,0.5,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,446830683,577288800,512369163,509979480,492833158,534695199
0.85,0.5,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,507803197,608295203,560387409,568714007,539091089,577693560
0.875,0.5,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,534785550,633514584,598303244,603774537,579588226,611632365
0.9,0.5,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,595736866,708720094,652101049,644812701,625277432,670813813
0.925,0.5,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,631275870,795626946,693716712,678387731,668111306,718176390
0.95,0.5,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,680389338,814462174,741528458,734378997,716973480,758432089
0.975,0.5,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,728686508,1106942449,813499496,794061920,756699382,831996471
1,0.5,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,797953836,1034950553,868119006,843707890,819646600,876645209


==> data/sparse/partition-subset-join/alphas/n184_beta1.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2031995565,2441233821,2200822171,2178014355,2126714332,2259740438
0.025,1,0.1075,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2008892006,3016860526,2297865406,2242951134,2124146644,2343434713
0.05,1,0.115,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2021482002,2415779187,2196727205,2185387339,2092349352,2278735078
0.075,1,0.1225,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2031265641,2545988295,2218077976,2203710204,2121241111,2294915403
0.1,1,0.13,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1993255863,2766618267,2211126858,2176582454,2041848694,2219803948
0.125,1,0.1375,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2022977402,3284585327,2292064557,2244019922,2117499249,2303366824
0.15,1,0.145,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1990921223,2565321368,2193462953,2189631416,2078452762,2250646575
0.175,1,0.1525,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2033867280,2361867909,2193133239,2188140186,2124133933,2249169553
0.2,1,0.16,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2025850960,2401119390,2176787961,2158663229,2098315027,2232724892
0.225,1,0.1675,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1996002003,2405102278,2171588987,2187431669,2059709321,2240019066
0.25,1,0.175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1991715559,2335141949,2177861697,2196996415,2111699230,2230936007
0.275,1,0.1825,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2028400571,2373909472,2180516539,2168172751,2077651312,2237253660
0.3,1,0.19,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1992103507,2390458781,2172048596,2177043839,2063158468,2249249386
0.325,1,0.1975,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1993281683,2512409768,2172212816,2174216365,2074860798,2217509903
0.35,1,0.205,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2008468330,2311850114,2150600434,2176053490,2059624628,2201240313
0.375,1,0.2125,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2011570535,2484975921,2184579707,2189398751,2066369478,2232350607
0.4,1,0.22,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2000749086,2323872548,2162728314,2180053661,2069329801,2215594701
0.425,1,0.2275,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2032691335,2296051597,2158737358,2158394557,2069778668,2209938558
0.45,1,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2021085095,2347641887,2184603930,2187777617,2085491105,2240166460
0.475,1,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2037013061,2351180789,2172446459,2170047675,2072740621,2222266238
0.5,1,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2045110594,2371412299,2190645482,2205396655,2085507457,2253413168
0.525,1,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2026471503,2378726281,2218093974,2215471730,2144056020,2291936422
0.55,1,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2062158098,2413103243,2250342358,2217237345,2187233019,2335119387
0.575,1,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2039109265,2534527843,2299407023,2296620659,2260763286,2328372260
0.6,1,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2118841931,2488930846,2300125869,2290245954,2233299992,2372703101
0.625,1,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2087752791,2488754953,2340084793,2340351968,2277665145,2418062701
0.65,1,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2143143952,2509299032,2377973877,2385018747,2350503895,2425702341
0.675,1,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2168945190,2591241475,2420869392,2417423394,2340168955,2479182307
0.7,1,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2214275734,2672453919,2479855081,2479556920,2436282115,2531806805
0.725,1,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2245992642,2709683936,2558938294,2554603658,2516649677,2619911771
0.75,1,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2436235813,2756690067,2605355371,2631492533,2497435761,2667655588
0.775,1,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2519476151,3067194093,2716543596,2685498149,2623669212,2761494676
0.8,1,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2569350631,3033168682,2769917585,2737286715,2667224962,2850797418
0.825,1,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2603703122,3056978091,2822798809,2801283191,2739777574,2893741064
0.85,1,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2680827618,3112943705,2909728722,2938509190,2809941066,2961554758
0.875,1,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2860962850,3353507679,3032015428,3004439161,2969435117,3072306364
0.9,1,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2861639181,3421833937,3084991330,3064265361,2966266428,3135277930
0.925,1,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2888874691,3450742571,3213346810,3205634549,3136991631,3274640111
0.95,1,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3041733596,3517839608,3299577425,3266513853,3208622074,3372451054
0.975,1,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3111953401,3644219558,3397168762,3367604606,3283844157,3472288734
1,1,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3205293873,3687981503,3512959748,3519893355,3431971954,3592355938


==> data/sparse/partition-subset-join/alphas/n56_beta0.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,64754922,65361165,65048426,65049670,64941122,65115101
0.025,0,0.1075,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60929861,65055906,62035446,61192588,61091147,61412166
0.05,0,0.115,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,64889313,65183779,65031390,65025599,64978254,65094583
0.075,0,0.1225,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60939859,65342763,62809302,61299166,61111185,65024940
0.1,0,0.13,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60825594,65185323,63948022,64913957,61653080,65073881
0.125,0,0.1375,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60923612,65292209,62340721,61237675,61024892,64892896
0.15,0,0.145,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,64783026,65323367,65042092,65035813,64907820,65146530
0.175,0,0.1525,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61163741,65345598,62250865,61493433,61331964,61730628
0.2,0,0.16,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60972520,66724566,63722095,64694200,61111622,65093629
0.225,0,0.1675,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61519913,66400275,63095073,62367344,62112434,63989020
0.25,0,0.175,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61775940,62612539,62293581,62308138,62222956,62359993
0.275,0,0.1825,1,56,0.571429,0.928571,0.910714,0.928571,0.928571,0.928571,0.820779,0.996104,0.987338,0.996104,0.996104,0.996104,0.926984,0.999856,0.996212,0.999856,0.999856,0.999856,60831959,86596875,62839209,61349951,61061220,62279546
0.3,0,0.19,1,56,0.571429,0.928571,0.910714,0.928571,0.928571,0.928571,0.820779,0.996104,0.987338,0.996104,0.996104,0.996104,0.926984,0.999856,0.996212,0.999856,0.999856,0.999856,60855318,87450300,62938135,61304089,61051427,62294412
0.325,0,0.1975,1,56,0.571429,0.928571,0.910714,0.928571,0.928571,0.928571,0.820779,0.996104,0.987338,0.996104,0.996104,0.996104,0.926984,0.999856,0.996212,0.999856,0.999856,0.999856,61042680,88249788,63299832,62178332,61432849,62401686
0.35,0,0.205,1,56,0.571429,0.928571,0.899107,0.928571,0.928571,0.928571,0.820779,0.996104,0.983117,0.996104,0.996104,0.996104,0.926984,0.999856,0.994993,0.999856,0.999856,0.999856,60929594,86582963,63302795,61398199,61044251,62297598
0.375,0,0.2125,1,56,0.339286,0.928571,0.840179,0.928571,0.821429,0.928571,0.567532,0.996104,0.94711,0.996104,0.970779,0.996104,0.719697,0.999856,0.974708,0.999856,0.995671,0.999856,61887290,90568406,67358422,62316985,62273848,62516436
0.4,0,0.22,1,56,0.107143,0.928571,0.652679,0.571429,0.571429,0.821429,0.204545,0.996104,0.836494,0.820779,0.820779,0.970779,0.292929,0.999856,0.908921,0.926984,0.926984,0.995671,60895752,98482891,75496055,72104058,62145350,85762576
0.425,0,0.2275,1,56,0.107143,0.928571,0.483036,0.464286,0.339286,0.589286,0.204545,0.996104,0.681883,0.717532,0.567532,0.835714,0.292929,0.999856,0.785882,0.853535,0.719697,0.936111,60869688,94449864,81623592,86338219,70628127,89690258
0.45,0,0.235,1,56,0,0.928571,0.372321,0.339286,0.107143,0.571429,0,0.996104,0.545227,0.567532,0.204545,0.820779,0,0.999856,0.640186,0.719697,0.292929,0.926984,61173482,100283123,80981696,78225652,74040683,88754762
0.475,0,0.2425,1,56,0,0.696429,0.203571,0.107143,0,0.339286,0,0.911688,0.325325,0.204545,0,0.567532,0,0.975469,0.405602,0.292929,0,0.719697,65475678,105320861,82614277,79655977,74877996,90118482
0.5,0,0.25,1,56,0,0.696429,0.122321,0.107143,0,0.107143,0,0.911688,0.20461,0.204545,0,0.204545,0,0.975469,0.267208,0.292929,0,0.292929,62213287,94923465,75597309,75315735,71734728,78306668
0.525,0,0.2575,1,56,0,0.339286,0.0714286,0,0,0.107143,0,0.567532,0.130877,0,0,0.204545,0,0.719697,0.180896,0,0,0.292929,50542706,91718645,69877948,68504504,64845304,72845302
0.55,0,0.265,1,56,0,0.339286,0.0491071,0,0,0.107143,0,0.567532,0.0897403,0,0,0.204545,0,0.719697,0.123864,0,0,0.292929,50169001,78531252,63042827,61025305,55643072,68376894
0.575,0,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43784485,67596704,53312779,51321549,49367742,57409510
0.6,0,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42269281,61451387,49652975,48981364,45900748,51864229
0.625,0,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34462848,50960865,40768330,38927230,37401418,42675375
0.65,0,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30253784,46417080,35650515,34835640,33998035,36051246
0.675,0,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24962173,35305436,30436097,29752006,28107215,32035424
0.7,0,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23061096,31979779,27507871,27311825,25705324,29167151
0.725,0,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21377704,30553160,25799053,26394861,23952064,26968811
0.75,0,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20503533,28986535,24967139,25039825,23405315,25570369
0.775,0,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20890193,29002044,24813842,24792475,24001304,25668260
0.8,0,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20250500,32293276,25807090,25251400,24718142,26592370
0.825,0,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23015558,32173370,28918574,28925293,27983648,29921503
0.85,0,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24067283,32507461,28933069,29001489,27765967,29881013
0.875,0,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24598652,34993746,31040241,30861278,29682421,32101903
0.9,0,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26150054,62415158,36366521,34185841,33101871,37685923
0.925,0,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28713174,44279148,36846824,36091893,35601550,37705072
0.95,0,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31438100,46841460,40354904,40348380,37727372,42508369
0.975,0,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32860941,51183351,43981594,43758444,41534015,46700781
1,0,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35900972,60422596,50563448,50191656,46511429,54544372


==> data/sparse/partition-subset-join/alphas/n56_beta0.01_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60676598,66286679,61207530,60862668,60812896,61027729
0.025,0.01,0.1075,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60620472,61883009,60926339,60881189,60749723,60955279
0.05,0.01,0.115,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60677198,61582857,60949715,60873139,60773929,60980335
0.075,0.01,0.1225,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60832203,61467496,61038987,61021019,60923037,61101062
0.1,0.01,0.13,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60787544,67299079,63153754,61136122,60969066,66148222
0.125,0.01,0.1375,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60683487,65422711,63242492,64491841,61062246,64917281
0.15,0.01,0.145,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60686173,64841619,61813556,60905346,60829001,61557428
0.175,0.01,0.1525,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,64588631,65844889,64947624,64835524,64739946,65062171
0.2,0.01,0.16,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,65366784,72624598,67741965,67035700,65883560,69403880
0.225,0.01,0.1675,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60847781,65492875,61944592,61078476,60958120,61924057
0.25,0.01,0.175,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60878034,65242415,63257464,64582789,61100026,64981848
0.275,0.01,0.1825,1,56,0.571429,0.928571,0.910714,0.928571,0.928571,0.928571,0.820779,0.996104,0.987338,0.996104,0.996104,0.996104,0.926984,0.999856,0.996212,0.999856,0.999856,0.999856,60800526,92610980,65020987,64750013,61219212,64990429
0.3,0.01,0.19,1,56,0.571429,0.928571,0.8875,0.928571,0.928571,0.928571,0.820779,0.996104,0.978896,0.996104,0.996104,0.996104,0.926984,0.999856,0.993773,0.999856,0.999856,0.999856,60789515,86915100,64488602,61149170,61016947,62256438
0.325,0.01,0.1975,1,56,0.571429,0.928571,0.840179,0.928571,0.696429,0.928571,0.820779,0.996104,0.957143,0.996104,0.911688,0.996104,0.926984,0.999856,0.985267,0.999856,0.975469,0.999856,60923527,88371496,67431846,62058257,61090016,73441018
0.35,0.01,0.205,1,56,0.464286,0.928571,0.78125,0.928571,0.571429,0.928571,0.717532,0.996104,0.920195,0.996104,0.820779,0.996104,0.853535,0.999856,0.965786,0.999856,0.926984,0.999856,61026864,89658780,70210100,62295084,61988366,76654839
0.375,0.01,0.2125,1,56,0.107143,0.928571,0.686607,0.571429,0.571429,0.928571,0.204545,0.996104,0.841331,0.820779,0.820779,0.996104,0.292929,0.999856,0.898586,0.926984,0.926984,0.999856,60572538,89860101,73293367,71052111,61120743,85830987
0.4,0.01,0.22,1,56,0.107143,0.928571,0.464286,0.464286,0.339286,0.571429,0.204545,0.996104,0.661916,0.717532,0.567532,0.820779,0.292929,0.999856,0.763297,0.853535,0.719697,0.926984,60473682,96728632,80428064,78266662,74673602,86649242
0.425,0.01,0.2275,1,56,0,0.571429,0.242857,0.232143,0.107143,0.339286,0,0.820779,0.403701,0.413636,0.204545,0.567532,0,0.926984,0.515691,0.554798,0.292929,0.719697,67255412,94669241,80937752,78962580,73556704,86007226
0.45,0.01,0.235,1,56,0,0.571429,0.191071,0.107143,0.107143,0.232143,0,0.820779,0.318344,0.204545,0.204545,0.413636,0,0.926984,0.409289,0.292929,0.292929,0.554798,60957871,110851330,79108255,73982418,69673734,82903829
0.475,0.01,0.2425,1,56,0,0.107143,0.0696429,0.107143,0,0.107143,0,0.204545,0.132955,0.204545,0,0.204545,0,0.292929,0.190404,0.292929,0,0.292929,57745674,73964864,65581501,63802669,61574651,69745912
0.5,0.01,0.25,1,56,0,0.107143,0.0482143,0,0,0.107143,0,0.204545,0.0920455,0,0,0.204545,0,0.292929,0.131818,0,0,0.292929,46599001,66753215,57885239,58164472,55093046,60818068
0.525,0.01,0.2575,1,56,0,0.107143,0.0160714,0,0,0,0,0.204545,0.0306818,0,0,0,0,0.292929,0.0439394,0,0,0,42577037,61036868,49840559,47839414,44834966,53241849
0.55,0.01,0.265,1,56,0,0.107143,0.0107143,0,0,0,0,0.204545,0.0204545,0,0,0,0,0.292929,0.0292929,0,0,0,35005026,51947668,42460239,41557147,39614096,43950297
0.575,0.01,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30768387,47059122,35832839,34887729,33764501,37167741
0.6,0.01,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28275781,37931151,31280927,30790282,29405427,32231717
0.625,0.01,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23367831,33401063,26866694,26243619,25354882,28564710
0.65,0.01,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20953010,29001125,23619552,23387547,22203886,24461662
0.675,0.01,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18259014,22815488,20363036,20738175,19182001,21063761
0.7,0.01,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16121314,19399167,18147412,18343017,17357843,19009886
0.725,0.01,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15594456,18221305,16995793,17200546,16233759,17448371
0.75,0.01,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13976322,17168522,15842699,15811156,15115645,16469091
0.775,0.01,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13567888,15998884,15046066,15091421,14620138,15437864
0.8,0.01,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12976316,15184288,14415749,14500468,14148148,14703111
0.825,0.01,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12939723,15190102,14329518,14192077,13963960,14703793
0.85,0.01,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13191646,15762246,14759004,14672463,14489755,15044240
0.875,0.01,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13847175,16576445,15408616,15351568,15170706,15722977
0.9,0.01,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14589062,17136432,16198166,16204849,15941188,16596916
0.925,0.01,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15132380,17450844,16650116,16649842,16437258,17027183
0.95,0.01,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15916942,18733808,17629545,17766419,17113056,17960612
0.975,0.01,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16488460,20259482,18912571,18575039,18411331,19625757
1,0.01,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17688326,21897190,20282873,20265914,19886729,20903153


==> data/sparse/partition-subset-join/alphas/n56_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60899776,90402434,64418587,62175036,61388194,62710292
0.025,0.5,0.1075,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60951279,79584359,65592558,65269469,61239245,66005157
0.05,0.5,0.115,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60995870,62517900,61889807,62168537,61271990,62364161
0.075,0.5,0.1225,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60882851,62923778,61425123,61143728,60989788,61559497
0.1,0.5,0.13,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60856528,62605991,62009034,62251979,61476515,62391950
0.125,0.5,0.1375,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60894925,62641302,61806995,62176136,61021059,62369391
0.15,0.5,0.145,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60800202,62475917,61435719,61172525,61062697,61393645
0.175,0.5,0.1525,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60975719,62689752,62033142,62232107,61470823,62333278
0.2,0.5,0.16,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60870374,62386829,61598631,61283040,60985057,62290084
0.225,0.5,0.1675,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,60879739,62561663,61438675,61040917,60948382,62043665
0.25,0.5,0.175,1,56,0.696429,0.928571,0.905357,0.928571,0.928571,0.928571,0.911688,0.996104,0.987662,0.996104,0.996104,0.996104,0.975469,0.999856,0.997417,0.999856,0.999856,0.999856,61072528,75996449,63519034,62354108,62283971,62513954
0.275,0.5,0.1825,1,56,0.571429,0.928571,0.8875,0.928571,0.928571,0.928571,0.820779,0.996104,0.978896,0.996104,0.996104,0.996104,0.926984,0.999856,0.993773,0.999856,0.999856,0.999856,60883044,87346621,64422889,61931681,61015308,62497604
0.3,0.5,0.19,1,56,0.571429,0.928571,0.822321,0.928571,0.696429,0.928571,0.820779,0.996104,0.948377,0.996104,0.911688,0.996104,0.926984,0.999856,0.981623,0.999856,0.975469,0.999856,61151275,90315660,69839789,63465427,61325789,75045667
0.325,0.5,0.1975,1,56,0.107143,0.928571,0.727679,0.696429,0.571429,0.928571,0.204545,0.996104,0.877013,0.911688,0.820779,0.996104,0.292929,0.999856,0.930469,0.975469,0.926984,0.999856,62178174,89901109,73306863,62351202,62281615,86467969
0.35,0.5,0.205,1,56,0.107143,0.928571,0.55625,0.571429,0.571429,0.571429,0.204545,0.996104,0.765,0.820779,0.820779,0.820779,0.292929,0.999856,0.85741,0.926984,0.926984,0.926984,62272394,130552480,90146733,87905842,81006467,92111592
0.375,0.5,0.2125,1,56,0.107143,0.571429,0.375,0.339286,0.232143,0.571429,0.204545,0.820779,0.583377,0.567532,0.413636,0.820779,0.292929,0.926984,0.705341,0.719697,0.554798,0.926984,71642304,135309897,92851771,85955548,83611687,93471623
0.4,0.5,0.22,1,56,0,0.339286,0.207143,0.107143,0.107143,0.339286,0,0.567532,0.360422,0.204545,0.204545,0.567532,0,0.719697,0.475177,0.292929,0.292929,0.719697,63833898,94818508,77292655,76322623,69461436,83948632
0.425,0.5,0.2275,1,56,0,0.339286,0.121429,0.107143,0.107143,0.107143,0,0.567532,0.223377,0.204545,0.204545,0.204545,0,0.719697,0.309609,0.292929,0.292929,0.292929,59063458,84704636,69050460,68554039,64220449,72068826
0.45,0.5,0.235,1,56,0,0.107143,0.0482143,0,0,0.107143,0,0.204545,0.0920455,0,0,0.204545,0,0.292929,0.131818,0,0,0.292929,52408661,69994728,60069402,59706892,54920601,63118679
0.475,0.5,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44612289,62103629,51005555,50456080,47354611,53015636
0.5,0.5,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38658516,51624821,44656421,44140554,41127341,46860765
0.525,0.5,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32799963,50934988,39886613,38428553,37687808,41741796
0.55,0.5,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27668581,39283451,33251172,32926568,31985463,34325919
0.575,0.5,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24962726,60544819,33022406,28022567,26957275,30625684
0.6,0.5,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22241949,48136374,26513452,24670696,22765155,26156363
0.625,0.5,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19426934,25083692,21600062,21065188,20267932,22550874
0.65,0.5,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16673598,22536404,19480869,19280838,18361190,20633463
0.675,0.5,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15650321,19247740,17447201,17543008,16764866,18063262
0.7,0.5,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14500725,17636752,16066113,16223690,15290548,16681841
0.725,0.5,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13816842,16312694,15254425,15118666,14625734,15891916
0.75,0.5,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12766491,15700510,14464151,14596051,13885083,14949879
0.775,0.5,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12389794,15156487,13958880,13953054,13691079,14299758
0.8,0.5,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12241039,14342849,13680265,13725193,13456107,13986936
0.825,0.5,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12348986,15991229,13683841,13506454,13321718,13954470
0.85,0.5,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14063353,16138001,15230569,15128330,14849970,15598734
0.875,0.5,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13793116,17543999,15295083,15453580,14489774,15607371
0.9,0.5,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13402817,15419542,14697727,14672315,14451245,14922722
0.925,0.5,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13891940,15937978,15204057,15184494,14969632,15540573
0.95,0.5,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14811359,17001867,16036882,15980999,15672378,16493371
0.975,0.5,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15026332,17915731,16930725,16804748,16496715,17411729
1,0.5,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15621630,19220423,17915064,17975544,17453542,18406741


==> data/sparse/partition-subset-join/alphas/n56_beta1.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61871761,62434584,62102195,62056462,61991276,62228345
0.025,1,0.1075,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61994039,62514554,62189651,62169717,62045924,62271180
0.05,1,0.115,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61912075,69284238,65388892,63894878,62090501,69080159
0.075,1,0.1225,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61917569,62643245,62240947,62217557,62122396,62381128
0.1,1,0.13,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61831000,63065433,62166527,62084214,62018054,62187929
0.125,1,0.1375,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,62042521,79269964,64531536,62756454,62200433,65604905
0.15,1,0.145,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61809765,68866050,62745971,62024019,61893109,62229631
0.175,1,0.1525,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,62013070,68453748,64811816,62677796,62302824,67593731
0.2,1,0.16,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,62016840,62833579,62371898,62251837,62174067,62544565
0.225,1,0.1675,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,0.996104,0.996104,0.996104,0.996104,0.996104,0.996104,0.999856,0.999856,0.999856,0.999856,0.999856,0.999856,61989075,62852374,62331906,62274050,62196610,62468004
0.25,1,0.175,1,56,0.696429,0.928571,0.905357,0.928571,0.928571,0.928571,0.911688,0.996104,0.987662,0.996104,0.996104,0.996104,0.975469,0.999856,0.997417,0.999856,0.999856,0.999856,62095619,78197538,63899254,62372290,62222954,62470764
0.275,1,0.1825,1,56,0.696429,0.928571,0.905357,0.928571,0.928571,0.928571,0.911688,0.996104,0.987662,0.996104,0.996104,0.996104,0.975469,0.999856,0.997417,0.999856,0.999856,0.999856,62104120,83357578,66543534,62933450,62287017,68046561
0.3,1,0.19,1,56,0.571429,0.928571,0.840179,0.928571,0.696429,0.928571,0.820779,0.996104,0.957143,0.996104,0.911688,0.996104,0.926984,0.999856,0.985267,0.999856,0.975469,0.999856,62104469,89789328,68472313,62458750,62221115,77059313
0.325,1,0.1975,1,56,0.107143,0.928571,0.709821,0.696429,0.571429,0.928571,0.204545,0.996104,0.851364,0.911688,0.820779,0.996104,0.292929,0.999856,0.902439,0.975469,0.926984,0.999856,62181175,91560380,74747192,63371198,62339303,87129393
0.35,1,0.205,1,56,0.107143,0.928571,0.544643,0.571429,0.339286,0.571429,0.204545,0.996104,0.752338,0.820779,0.567532,0.820779,0.292929,0.999856,0.847045,0.926984,0.719697,0.926984,62345193,97795604,84674804,86696278,79220116,89048954
0.375,1,0.2125,1,56,0.107143,0.571429,0.380357,0.339286,0.232143,0.571429,0.204545,0.820779,0.588539,0.567532,0.413636,0.820779,0.292929,0.926984,0.709013,0.719697,0.554798,0.926984,85841298,115084836,94687944,92983796,90982819,96324548
0.4,1,0.22,1,56,0.107143,0.571429,0.275893,0.339286,0.107143,0.339286,0.204545,0.820779,0.463604,0.567532,0.204545,0.567532,0.292929,0.926984,0.593786,0.719697,0.292929,0.719697,82122076,114958024,92448222,91035286,86539521,95887748
0.425,1,0.2275,1,56,0,0.339286,0.154464,0.107143,0.107143,0.107143,0,0.567532,0.27737,0.204545,0.204545,0.204545,0,0.719697,0.37673,0.292929,0.292929,0.292929,75705657,91112424,83925325,83730203,81503205,86216628
0.45,1,0.235,1,56,0,0.107143,0.0482143,0,0,0.107143,0,0.204545,0.0920455,0,0,0.204545,0,0.292929,0.131818,0,0,0.292929,70978489,87303516,79534200,79078871,76496036,82428807
0.475,1,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,63588027,75094535,68232641,67853588,64570190,71551792
0.5,1,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54403059,62621252,58461684,58543585,56466106,59453133
0.525,1,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47358816,52155679,49862506,49654171,48861113,50884737
0.55,1,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40791262,45123885,43265062,43312180,42546432,44159995
0.575,1,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37871859,43433858,40074931,39474147,38465527,41706637
0.6,1,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35205986,39960057,36608055,35662919,35542989,37681007
0.625,1,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33381781,34520575,33906079,33958156,33535727,34098403
0.65,1,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32465608,33620186,33089205,33057717,32846529,33349643
0.675,1,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32400209,36090935,33148746,32841825,32572200,33176543
0.7,1,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32935772,34011125,33315251,33329832,33045461,33435591
0.725,1,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33868230,41642978,35317980,34682088,34178362,35474927
0.75,1,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34706178,36089127,35329222,35334551,35142141,35462302
0.775,1,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36128390,40803478,38652227,39586647,36477869,39906628
0.8,1,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37433752,40272759,38160002,37960189,37727579,38361098
0.825,1,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38726852,39931264,39204247,39168123,39014887,39271105
0.85,1,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39936337,41460325,40467034,40372715,40243674,40654212
0.875,1,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41162644,42621221,41667245,41595179,41423642,41794612
0.9,1,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42365562,43839221,43108971,43122030,42864284,43356920
0.925,1,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43726499,45360695,44318597,44297573,44074501,44469743
0.95,1,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44994904,59798817,48686850,48730822,45919509,49451295
0.975,1,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45848235,48041318,47055556,47154442,46689515,47304786
1,1,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47657109,49939955,49015394,49137908,48591996,49420693


==> data/sparse/partition-subset-join/alphas/n72_beta0.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95115932,113253695,105081431,105024646,101060521,109171275
0.025,0,0.1075,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,94910886,112768969,104586564,105537530,101381374,108758423
0.05,0,0.115,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95859547,114431357,104312717,104603331,99615786,107941583
0.075,0,0.1225,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95890972,113070949,104088111,104338816,99114166,107563250
0.1,0,0.13,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95209970,122195692,106340942,105611575,101686098,108752755
0.125,0,0.1375,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,96112008,113275606,104235923,103804428,98839523,107287554
0.15,0,0.145,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,97108056,120674381,106989624,105142249,101903587,110222877
0.175,0,0.1525,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95233961,113813256,104737922,105057192,101289890,108783893
0.2,0,0.16,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,94621857,113307307,104116559,103860379,98722548,107253934
0.225,0,0.1675,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,96890253,124277868,106838619,105645099,101720651,109429226
0.25,0,0.175,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.912382,0.99697,0.992652,0.996864,0.996844,0.996902,0.972403,0.999856,0.99847,0.999841,0.999836,0.999846,96066556,129590927,106533848,106451436,102453299,109578971
0.275,0,0.1825,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.912382,0.99697,0.992652,0.996864,0.996844,0.996902,0.972403,0.999856,0.99847,0.999841,0.999836,0.999846,95479674,129061159,105992077,105494631,101756708,109047877
0.3,0,0.19,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.912382,0.99697,0.992652,0.996864,0.996844,0.996902,0.972403,0.999856,0.99847,0.999841,0.999836,0.999846,95769399,129432263,107230808,105624790,102199821,109773437
0.325,0,0.1975,0.75,72,0.583333,0.944444,0.902778,0.944444,0.944444,0.944444,0.81305,0.99697,0.979101,0.996859,0.996791,0.996901,0.908196,0.999856,0.99237,0.999839,0.999828,0.999846,97929275,185604119,120549751,109318340,103822504,126788633
0.35,0,0.205,0.75,72,0.472222,0.944444,0.861111,0.944444,0.708333,0.944444,0.715939,0.99697,0.956011,0.996859,0.912382,0.996901,0.842716,0.999856,0.980137,0.999839,0.972403,0.999846,94894618,179719756,116266411,107131483,101242805,112531877
0.375,0,0.2125,0.75,72,0.236111,0.944444,0.730556,0.708333,0.583333,0.944444,0.412415,0.996902,0.866412,0.913021,0.81305,0.996859,0.542896,0.999846,0.917738,0.972645,0.908196,0.999839,94887355,190397874,133663649,114587631,101679043,172531860
0.4,0,0.22,0.75,72,0.236111,0.944444,0.629167,0.583333,0.347222,0.833333,0.412415,0.996902,0.799445,0.81876,0.565058,0.973863,0.542896,0.999846,0.873922,0.916396,0.701933,0.996019,95685076,210566292,145516411,139555823,106899877,170961702
0.425,0,0.2275,0.75,72,0,0.944444,0.438889,0.347222,0.347222,0.583333,0,0.996902,0.631568,0.569817,0.555051,0.819251,0,0.999846,0.733273,0.709864,0.682408,0.916396,119391758,215612010,168087598,163526910,140684451,184064420
0.45,0,0.235,0.75,72,0,0.583333,0.254167,0.236111,0.111111,0.347222,0,0.820779,0.404922,0.411117,0.200524,0.569817,0,0.91918,0.499559,0.538879,0.269426,0.709864,122148628,220560599,172711772,166112488,157489815,185017486
0.475,0,0.2425,0.75,72,0,0.583333,0.136806,0.111111,0,0.111111,0,0.81305,0.229203,0.201933,0,0.207128,0,0.908196,0.293966,0.272617,0,0.288338,113109320,207501293,151256820,142272888,138370106,165080455
0.5,0,0.25,0.75,72,0,0.347222,0.0840278,0.111111,0,0.111111,0,0.563117,0.149096,0.198343,0,0.204557,0,0.696513,0.197751,0.262458,0,0.27775,97504903,188460013,139560725,140476141,124905149,150763186
0.525,0,0.2575,0.75,72,0,0.111111,0.0555556,0,0,0.111111,0,0.207128,0.100795,0,0,0.200524,0,0.288338,0.135915,0,0,0.269426,85396753,171441535,125225880,123690576,109431717,136752136
0.55,0,0.265,0.75,72,0,0.111111,0.0166667,0,0,0,0,0.200524,0.0296081,0,0,0,0,0.269426,0.0391896,0,0,0,73890825,168666876,100319799,95743006,85974010,99204019
0.575,0,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,65752977,104795735,81385521,78942887,73981916,84889137
0.6,0,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,58581660,93884329,71628801,68936608,65742756,72276621
0.625,0,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50700152,74834146,61088188,60801716,57198912,62765152
0.65,0,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47191633,64505502,54082281,52775927,50699870,56035145
0.675,0,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45587851,59964223,50485490,48852247,47335222,52587097
0.7,0,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43827266,55653071,50061094,49894293,47326182,52834348
0.725,0,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43268389,53270390,46808767,46113397,45278991,47847039
0.75,0,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43976935,54675088,47784349,46647173,45853852,49503376
0.775,0,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45770210,55148580,49573884,49190723,47284654,51276545
0.8,0,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47568890,56790196,52115831,51732135,50113809,53844101
0.825,0,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51420314,64789436,57983212,57896588,54512824,61242115
0.85,0,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53174850,63974574,60170040,60529740,58876681,61925453
0.875,0,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,56871160,71976643,65371318,65457079,61912255,67402803
0.9,0,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,62584139,87265387,72844932,71728946,69292231,75560347
0.925,0,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,69575379,93212445,80283372,78983013,74950617,84867113
0.95,0,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,74295304,96716577,86616340,87570921,81076427,90647371
0.975,0,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,81612012,105049526,94582004,95619296,88663631,99658041
1,0,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,90319221,126105354,106253387,105107880,96962396,112522308


==> data/sparse/partition-subset-join/alphas/n72_beta0.01_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95531695,113222258,103965072,104484957,98451717,107145732
0.025,0.01,0.1075,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95811316,113807425,104710738,105262183,98696188,107606086
0.05,0.01,0.115,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95476735,138556193,108563866,106762444,98414144,113458619
0.075,0.01,0.1225,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95833481,138331581,108869587,107468017,102050692,111366601
0.1,0.01,0.13,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95908047,113381081,104560127,104436999,99439447,109237019
0.125,0.01,0.1375,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95773696,123634034,108888926,107036674,103740751,113762903
0.15,0.01,0.145,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95473579,120104512,105021722,104073427,99370683,107771355
0.175,0.01,0.1525,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,97330268,126661866,108605039,108887785,102985712,110774161
0.2,0.01,0.16,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,96768289,113758335,105159218,105302055,102219616,108279633
0.225,0.01,0.1675,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95545181,167869156,109037876,104885320,101492418,110129953
0.25,0.01,0.175,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.912382,0.99697,0.992652,0.996864,0.996844,0.996902,0.972403,0.999856,0.99847,0.999841,0.999836,0.999846,95430873,129938380,108762685,107465658,101594724,112293691
0.275,0.01,0.1825,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.912382,0.99697,0.992652,0.996864,0.996844,0.996902,0.972403,0.999856,0.99847,0.999841,0.999836,0.999846,95757008,129180088,106032620,105871014,101444067,109192582
0.3,0.01,0.19,0.75,72,0.708333,0.944444,0.920833,0.944444,0.944444,0.944444,0.906061,0.99695,0.988106,0.996859,0.99682,0.996901,0.966789,0.999853,0.996817,0.999839,0.999834,0.999846,95735058,152879337,107884771,105057608,101544067,108311412
0.325,0.01,0.1975,0.75,72,0.583333,0.944444,0.890972,0.944444,0.944444,0.944444,0.81305,0.99695,0.974556,0.996854,0.996778,0.996883,0.908196,0.999853,0.990717,0.999839,0.999826,0.999843,95391546,179712026,115259815,106710922,104698701,121007120
0.35,0.01,0.205,0.75,72,0.236111,0.944444,0.789583,0.944444,0.583333,0.944444,0.413993,0.99695,0.914397,0.996778,0.818792,0.99688,0.547894,0.999853,0.954073,0.999826,0.916396,0.999843,95664420,179801366,125245761,109270554,103461422,152496451
0.375,0.01,0.2125,0.75,72,0,0.944444,0.604861,0.583333,0.347222,0.944444,0,0.996901,0.759194,0.81876,0.571282,0.996778,0,0.999846,0.827644,0.916202,0.711991,0.999826,95378137,199672532,146969708,140611870,112399033,174054293
0.4,0.01,0.22,0.75,72,0,0.944444,0.431944,0.347222,0.111111,0.583333,0,0.99688,0.604008,0.573971,0.217733,0.818792,0,0.999843,0.693693,0.719478,0.316918,0.916396,97395483,223024962,162322857,159763004,139943434,176740132
0.425,0.01,0.2275,0.75,72,0,0.583333,0.2375,0.236111,0.111111,0.347222,0,0.819251,0.384468,0.409607,0.2,0.564743,0,0.916396,0.479318,0.535425,0.269125,0.700457,125546381,209194343,161401596,158247744,141754174,177302952
0.45,0.01,0.235,0.75,72,0,0.347222,0.108333,0.111111,0,0.111111,0,0.559089,0.188194,0.198556,0,0.205759,0,0.689324,0.246491,0.264103,0,0.280977,118386840,200149914,143354083,140433235,128563121,152221353
0.475,0.01,0.2425,0.75,72,0,0.236111,0.0729167,0.111111,0,0.111111,0,0.411117,0.131681,0.196465,0,0.201933,0,0.538879,0.177117,0.259635,0,0.272617,104094996,151983985,129430125,132467104,115928204,137411785
0.5,0.01,0.25,0.75,72,0,0.111111,0.0555556,0,0,0.111111,0,0.205759,0.100238,0,0,0.199168,0,0.280977,0.134327,0,0,0.264743,83474840,138328409,109347039,110458614,93682588,117925374
0.525,0.01,0.2575,0.75,72,0,0.111111,0.0277778,0,0,0,0,0.201933,0.0495648,0,0,0,0,0.272617,0.0657914,0,0,0,73168636,142204460,94483986,88248070,80978687,105182111
0.55,0.01,0.265,0.75,72,0,0.111111,0.00555556,0,0,0,0,0.196465,0.00982323,0,0,0,0,0.259635,0.0129818,0,0,0,61728565,134818620,74501863,70838259,67468916,73897289
0.575,0.01,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54552722,69113568,61876636,61565849,58360995,63017758
0.6,0.01,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44603433,60448031,53289300,52841114,51422812,54788873
0.625,0.01,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42096534,70994139,59646933,63109159,47994709,65382289
0.65,0.01,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36786107,43702750,38975336,38612014,37244574,39856689
0.675,0.01,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33582429,40304684,36305504,35508113,35076205,36883081
0.7,0.01,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32089188,39231450,34572402,34178784,33512114,35057740
0.725,0.01,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31371650,35088355,33257974,33263457,32648447,33663747
0.75,0.01,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31831811,35714093,33859703,33751916,33109062,34978857
0.775,0.01,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31539978,36604126,33617190,33353107,32879184,34058131
0.8,0.01,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32191059,36593107,34559128,34448912,33897208,35358639
0.825,0.01,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32940444,41377715,37941743,37721156,35810087,39751711
0.85,0.01,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36273673,42990930,38761848,38319324,37602483,39991764
0.875,0.01,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35719734,46057092,40622662,40526045,39203381,41547648
0.9,0.01,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38386411,45522690,42452202,42606903,41598993,43529810
0.925,0.01,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40638224,48122351,44992114,45011880,43921539,45814209
0.95,0.01,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43495229,51471695,47774719,47881489,46100400,48879729
0.975,0.01,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45958817,60418684,53084032,52805061,50046800,55187507
1,0.01,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48551441,62833857,55526770,55991203,52776762,57071976


==> data/sparse/partition-subset-join/alphas/n72_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,96170418,114364862,104744713,104449598,99709752,108916360
0.025,0.5,0.1075,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,96692196,114516600,105246118,105287272,99440057,109708358
0.05,0.5,0.115,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,96290225,121514517,108789687,107876072,103475114,113817328
0.075,0.5,0.1225,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,94982822,117525852,105277826,104476621,101378144,108949709
0.1,0.5,0.13,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95209976,121012724,107322669,106676168,102857283,111135956
0.125,0.5,0.1375,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95474678,113680709,104439758,104718180,101242447,107239330
0.15,0.5,0.145,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95065787,113064103,104099448,104031459,98480360,107067546
0.175,0.5,0.1525,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,96606452,120608889,106491725,105186138,101461309,109525865
0.2,0.5,0.16,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95361801,113349018,104113224,103887177,98676731,107279367
0.225,0.5,0.1675,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,95124442,112996520,104228772,104122993,98504100,106837647
0.25,0.5,0.175,0.75,72,0.708333,0.944444,0.920833,0.944444,0.944444,0.944444,0.906061,0.99695,0.988106,0.996859,0.99682,0.996901,0.966789,0.999853,0.996817,0.999839,0.999834,0.999846,96021905,160588408,111866211,107519583,104860707,111997459
0.275,0.5,0.1825,0.75,72,0.708333,0.944444,0.920833,0.944444,0.944444,0.944444,0.906061,0.99695,0.988106,0.996859,0.99682,0.996901,0.966789,0.999853,0.996817,0.999839,0.999834,0.999846,95501933,153859492,109354221,106578616,102082521,111111363
0.3,0.5,0.19,0.75,72,0.583333,0.944444,0.879167,0.944444,0.708333,0.944444,0.818792,0.99695,0.970961,0.996854,0.915308,0.996893,0.916202,0.999853,0.990098,0.999839,0.975418,0.999844,97994933,174035292,118270301,110581146,105771738,119582880
0.325,0.5,0.1975,0.75,72,0.111111,0.944444,0.747222,0.708333,0.583333,0.944444,0.217733,0.99695,0.887068,0.913613,0.81876,0.996859,0.316918,0.999853,0.934532,0.973526,0.916202,0.999839,96506215,181144538,130601893,115872269,104294278,155217163
0.35,0.5,0.205,0.75,72,0,0.944444,0.592361,0.583333,0.347222,0.708333,0,0.996901,0.763868,0.820779,0.57246,0.911518,0,0.999846,0.836066,0.91918,0.715461,0.971667,98947704,188144307,148590540,150340191,125764178,167807321
0.375,0.5,0.2125,0.75,72,0,0.583333,0.348611,0.347222,0.236111,0.472222,0,0.823308,0.538502,0.560327,0.406298,0.717721,0,0.922184,0.648391,0.693021,0.529258,0.846558,136914765,212120912,167283831,170065357,145715534,176442426
0.4,0.5,0.22,0.75,72,0,0.583333,0.179167,0.111111,0,0.347222,0,0.819251,0.282858,0.199168,0,0.555051,0,0.916396,0.346226,0.264743,0,0.682408,122338299,221277376,154193536,151823393,141407779,164289422
0.425,0.5,0.2275,0.75,72,0,0.347222,0.0798611,0,0,0.111111,0,0.561497,0.139062,0,0,0.2,0,0.69249,0.181861,0,0,0.269125,115717227,160137749,132931171,132402894,120525976,143969786
0.45,0.5,0.235,0.75,72,0,0.111111,0.00555556,0,0,0,0,0.198556,0.0099278,0,0,0,0,0.264103,0.0132051,0,0,0,98065934,127015399,111622283,108619359,105260518,118734808
0.475,0.5,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,86002821,126785546,98396199,97390232,89237309,100866805
0.5,0.5,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,67944749,95363120,80848173,79290439,74118269,85416018
0.525,0.5,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,55814775,80425004,67755334,66403128,64489602,71445305
0.55,0.5,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47810086,65321827,56859313,56213026,54405517,59996718
0.575,0.5,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41931863,64550962,49758387,48817524,46822102,51529732
0.6,0.5,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40757832,75891744,45887415,44246375,41896106,46952535
0.625,0.5,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36571675,46787991,39674400,39095812,37262170,40662333
0.65,0.5,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32544206,39562733,35340777,35482556,33976257,35889303
0.675,0.5,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31520576,35692595,33261193,33351691,32100946,33990124
0.7,0.5,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29617319,33960543,31959533,31914351,31362668,32491740
0.725,0.5,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29744031,33227258,31424036,31298400,31156920,31833813
0.75,0.5,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29641034,33360321,31492768,31366910,30954560,31902766
0.775,0.5,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29938127,34229701,31928678,31568838,31299022,32222324
0.8,0.5,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30247704,34730936,32875273,32764635,32279156,33431098
0.825,0.5,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32573847,39619759,36512370,37350631,34165844,38234668
0.85,0.5,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32819393,37054726,35738648,36088299,35099616,36409864
0.875,0.5,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33962799,39913515,37727828,37716116,36965602,38524337
0.9,0.5,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36121083,40988197,39489874,39635076,38932888,40419372
0.925,0.5,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37862014,44580595,41900552,41819055,40954812,42908955
0.95,0.5,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40192810,47440948,44619238,44691743,43585975,46019371
0.975,0.5,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42882424,50527028,47166300,47263685,46148457,48242521
1,0.5,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45552319,53875405,50270411,50126186,48626267,52041566


==> data/sparse/partition-subset-join/alphas/n72_beta1.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,111534057,164626093,126125192,123489228,120225390,128236213
0.025,1,0.1075,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,111143749,135450547,122827725,123517513,119855296,125231584
0.05,1,0.115,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,111422102,146785684,127219024,125109875,120510863,131854718
0.075,1,0.1225,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,111020703,136320575,122421899,122171478,117495818,125502213
0.1,1,0.13,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,111248209,142683497,126662311,123223865,119609508,135129055
0.125,1,0.1375,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,111077970,163130697,128688117,124080582,119669283,129803988
0.15,1,0.145,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,111373001,134052484,122592606,123099975,118918326,126008225
0.175,1,0.1525,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,111248473,136633060,123878535,123759082,119362419,127544323
0.2,1,0.16,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,117792009,145180589,126574493,124923487,119782041,130266890
0.225,1,0.1675,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,0.996778,0.99697,0.996875,0.996864,0.996852,0.996902,0.999826,0.999856,0.999842,0.999841,0.999838,0.999846,110549879,136186368,125059153,123011004,120468094,130121643
0.25,1,0.175,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.906061,0.99695,0.99233,0.996859,0.996844,0.996901,0.966789,0.999853,0.998188,0.999839,0.999836,0.999846,110833336,139176611,125872074,126957225,119694166,130489561
0.275,1,0.1825,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.906061,0.99695,0.99233,0.996859,0.996844,0.996901,0.966789,0.999853,0.998188,0.999839,0.999836,0.999846,114681787,144831159,127923213,127567947,123245458,130793806
0.3,1,0.19,0.75,72,0.347222,0.944444,0.879167,0.944444,0.944444,0.944444,0.555498,0.99695,0.96202,0.996854,0.996778,0.996893,0.682945,0.999853,0.979807,0.999839,0.999826,0.999844,116472282,203117718,128762314,122397694,118131466,132608594
0.325,1,0.1975,0.75,72,0.236111,0.944444,0.724306,0.944444,0.347222,0.944444,0.411117,0.99695,0.847234,0.996778,0.569157,0.996883,0.538879,0.999853,0.898607,0.999826,0.707866,0.999843,109258373,215487171,144542796,127522972,123261582,144149404
0.35,1,0.205,0.75,72,0,0.944444,0.511111,0.347222,0.347222,0.708333,0,0.996901,0.682539,0.573971,0.555498,0.907302,0,0.999846,0.767552,0.719478,0.682945,0.967355,100819069,224348536,153236088,136201746,119315649,190646194
0.375,1,0.2125,0.75,72,0,0.708333,0.268056,0.236111,0.111111,0.347222,0,0.906953,0.428789,0.413089,0.2,0.568206,0,0.967355,0.530491,0.543527,0.269125,0.707864,102647999,220429125,162364470,182143673,114176363,195375688
0.4,1,0.22,0.75,72,0,0.597222,0.174306,0.111111,0,0.236111,0,0.828732,0.287618,0.2,0,0.417146,0,0.922477,0.362913,0.269125,0,0.553131,96145350,307575649,159125195,127688727,110334695,197730641
0.425,1,0.2275,0.75,72,0,0.347222,0.0805556,0,0,0.111111,0,0.573971,0.137594,0,0,0.198556,0,0.719478,0.177313,0,0,0.264103,96626612,220509446,134617006,110617604,107362695,178826297
0.45,1,0.235,0.75,72,0,0.347222,0.0173611,0,0,0,0,0.561497,0.0280749,0,0,0,0,0.69249,0.0346245,0,0,0,96445215,174566319,107361248,102149379,100796151,107098073
0.475,1,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,97328325,114539636,106774394,107408029,102114781,110285007
0.5,1,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,98058003,115775015,108817474,108646474,105340234,112792447
0.525,1,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99633319,123621887,109095175,109082406,105063414,111185867
0.55,1,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99726231,142744109,112469249,109811765,105735700,114147140
0.575,1,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,102626603,122442090,109552254,108190670,104394798,112316589
0.6,1,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,100274966,116244557,107976052,106540306,105233293,108582801
0.625,1,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,103150671,131867620,111933945,110243642,107532774,113059794
0.65,1,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,107382654,129082092,113823848,109924442,109325151,113890328
0.675,1,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,106153393,123338094,113012537,111610545,110162606,114302711
0.7,1,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,105938926,123977632,113764985,112983582,111071597,114457250
0.725,1,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,109190809,134380235,119771455,118972912,112933872,125628192
0.75,1,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,110046278,127460424,116496516,115638902,113251268,117191020
0.775,1,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,112143655,138956951,120035275,118176174,115829437,120985267
0.8,1,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,113278004,133267069,121070174,119982084,118522442,122119580
0.825,1,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,115695847,138351332,126589854,124193903,121219624,134957153
0.85,1,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,119080060,140713567,126917430,126318473,124785096,127892107
0.875,1,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,121693984,166636289,133239062,130903683,127184318,135441466
0.9,1,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,124698792,148291665,135775083,133397429,130104842,139398723
0.925,1,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,129930431,152234834,137361615,136655972,133155187,139957127
0.95,1,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,133675237,157510561,144044528,140547540,139214660,149264481
0.975,1,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,137287683,161310545,145443837,144434914,143115078,147261066
1,1,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,141451715,185027029,155369742,151917764,148336782,157217841


==> data/sparse/partition-triangle-cut/alphas/n104_beta0.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4137871454,5813489197,5245256637,5248326496,4982877200,5556616695
0.025,0,0.1075,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4112355776,5814797552,5253239512,5279138777,4982136428,5568723557
0.05,0,0.115,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4117873460,5802646888,5266962144,5278353657,5030144770,5646123938
0.075,0,0.1225,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4111035923,5841410097,5263931102,5271117132,5010281600,5635178022
0.1,0,0.13,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4110270984,5815682682,5270704958,5261266212,5040164146,5689378910
0.125,0,0.1375,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4130113294,5816401850,5268744383,5214281812,5022516431,5636611510
0.15,0,0.145,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4128170673,5828904389,5258917414,5168421911,5006728214,5656333457
0.175,0,0.1525,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4112532648,5873453840,5261192771,5207703654,4989834853,5682808709
0.2,0,0.16,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4206287353,6061158544,5287299448,5237297224,4971765183,5671019129
0.225,0,0.1675,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4197957342,5912493512,5282919284,5244651744,5002441965,5677722834
0.25,0,0.175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4198581334,5857262558,5268357002,5229034367,5012159272,5694303640
0.275,0,0.1825,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4200493479,5982758824,5288871123,5258182708,5005861900,5685020723
0.3,0,0.19,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4328800449,6213700989,5317088374,5262386252,5040001805,5698805501
0.325,0,0.1975,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4290452075,6188898082,5384970801,5345536968,5097632221,5758710794
0.35,0,0.205,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4519102398,6433172882,5514696350,5504680259,5126260543,5908876651
0.375,0,0.2125,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.917569,0.916264,0.914639,0.919662,4597154714,6693428692,5737915260,5648437900,5421036449,6020759280
0.4,0,0.22,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930269,0.917393,0.916045,0.914503,0.919662,4720558457,6733444407,5835385155,5809774025,5493842408,6231037065
0.425,0,0.2275,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.898469,0.926477,0.913846,0.914094,0.912089,0.916235,4801985659,6880467073,5933964272,5810161867,5622382654,6360748282
0.45,0,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.722774,0.912757,0.858905,0.867372,0.838994,0.889341,4941186783,7370498048,6433305426,6515598455,6051595617,6699487437
0.475,0,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.243367,0.829452,0.563437,0.552472,0.458646,0.687172,5728667127,10931803665,8380268631,8272692599,7557779754,9131532606
0.5,0,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.00380261,0.459543,0.193602,0.146509,0.0794399,0.288624,7748632065,12931655430,10730988815,10383774694,9676457003,12024998535
0.525,0,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,4.17293e-05,0.240351,0.0371721,0.0105493,0.00166857,0.0391211,9516865031,13327598323,11892751204,11874936839,11173241805,12752353375
0.55,0,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.045182,0.0148209,0.00352792,0,0.0260269,9823987663,13561165796,12220617126,12256578373,11595051325,12951783645
0.575,0,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0426042,0.0122673,0.00310457,4.32115e-05,0.0210516,9767037075,13432049698,12066308117,12109931116,11462487079,12812130037
0.6,0,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.036809,0.0106416,0.00268122,0.000131165,0.0207619,9621311388,13198842311,11773858980,11797942783,11369622357,12356966840
0.625,0,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0285267,0.00857228,0.00221083,0.000131729,0.0196972,9398761908,13008093737,11671218111,11652273921,11186321576,12161751126
0.65,0,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0224256,0.00646065,0.0010005,0.000131165,0.0135958,9626850346,13122863392,11794018566,11821414486,11311943427,12344896364
0.675,0,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0176718,0.00438098,0.000462574,0,0.00818874,9868808131,13304588892,11992062325,11915851967,11672289416,12644650994
0.7,0,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0127951,0.00255802,0.00012865,0,0.00251774,10101789772,13525667391,12188737957,12054314366,11796553209,12881636759
0.725,0,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.012591,0.00159255,8.78194e-05,0,0.000915541,10023424549,13605289413,12325286327,12309691021,12108836110,13049334919
0.75,0,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0138552,0.00114635,0,0,0.000300184,9955879724,13634113302,12469993808,12450555508,12005417197,13160823665
0.775,0,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0148665,0.000910502,0,0,0.000136432,10233693477,13844941700,12588580663,12762972309,12131988528,13287116422
0.8,0,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0143608,0.00078208,0,0,4.42635e-05,10344493453,14135366267,12696400553,12809188994,12158833848,13380733802
0.825,0,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0120854,0.000647377,0,0,0,10384214298,14162596449,12743382051,12734056751,12225383444,13459735365
0.85,0,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00920307,0.000488215,0,0,0,10303986167,14340308870,12771041888,12776811997,12218408709,13429028308
0.875,0,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0058657,0.000304092,0,0,0,10413426918,14245993500,12775681904,12869698726,12246752791,13389568367
0.9,0,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00424757,0.000216552,0,0,0,10612413810,14402627943,12782987143,12800543625,12200367334,13423421024
0.925,0,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00217435,0.000108718,0,0,0,10648517214,14412687246,12809087282,12878698449,12260499182,13359508631
0.95,0,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000758495,3.79248e-05,0,0,0,10677934756,14334764087,12847028178,12996022298,12365999011,13444170430
0.975,0,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000202265,1.01133e-05,0,0,0,10674539128,14335256889,12896798213,13104056702,12377276224,13312413420
1,0,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000101133,5.05663e-06,0,0,0,10660071376,14364281603,12981073631,13172827337,12498303856,13530806475


==> data/sparse/partition-triangle-cut/alphas/n104_beta0.01_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4387362380,6296766447,5639207236,5624708903,5341061547,5982166026
0.025,0.01,0.1075,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4409171859,6288484832,5641318838,5627389585,5333518468,5979428998
0.05,0.01,0.115,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4414254847,6304900690,5654697455,5635310625,5368450505,6056268667
0.075,0.01,0.1225,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4386848291,6305880855,5650279106,5631052078,5382617998,6056982376
0.1,0.01,0.13,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4383177440,6314845029,5657944294,5631769203,5387583050,6090057551
0.125,0.01,0.1375,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4411256257,6333984948,5669777775,5616814250,5406026053,6102115043
0.15,0.01,0.145,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4399560951,6330473641,5662580214,5556367294,5380263671,6101146515
0.175,0.01,0.1525,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4397925314,6359505032,5652499592,5585852814,5319817080,6096938729
0.2,0.01,0.16,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4396697763,6294682247,5653709281,5581140862,5322551848,6077890258
0.225,0.01,0.1675,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4478541597,6332455266,5669285158,5600745261,5373843427,6124298122
0.25,0.01,0.175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4508713637,6313435075,5666342137,5597544037,5385064098,6117355846
0.275,0.01,0.1825,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4505245751,6398411015,5697560756,5727521898,5393852454,6133881642
0.3,0.01,0.19,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4566612829,6684421098,5749821573,5775118106,5414566020,6156036251
0.325,0.01,0.1975,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4615494517,6997847243,5918839472,5913155511,5671351149,6193852626
0.35,0.01,0.205,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4836648051,7149279394,6120436635,5988912796,5804705409,6527929450
0.375,0.01,0.2125,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.917573,0.916264,0.914639,0.919662,5074695865,7432979258,6419928778,6482491011,5924180324,6762003544
0.4,0.01,0.22,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930218,0.917382,0.916045,0.914503,0.919662,5402827289,7736673757,6735647003,6809680356,6383203957,7083454250
0.425,0.01,0.2275,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.895461,0.92592,0.91318,0.913447,0.911667,0.915244,5849706374,8441619699,7258178962,7262258437,6826547504,7664551440
0.45,0.01,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.689082,0.910145,0.844428,0.853862,0.810907,0.881296,6639513207,10032709667,8552730238,8547251630,8199201149,8944299557
0.475,0.01,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.166018,0.798834,0.507959,0.471063,0.367593,0.623951,8434088528,15792351816,12228657198,12049968672,11021919627,13393047843
0.5,0.01,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.00172846,0.375531,0.150574,0.103347,0.0414069,0.250962,12606537788,20140255795,16772410129,16256637587,14678180014,18475377829
0.525,0.01,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,4.17293e-05,0.183382,0.0278973,0.00454163,0.00100992,0.0363179,16238483734,22717592655,19896189034,20011181281,18364979108,21175944244
0.55,0.01,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0439172,0.0131251,0.00333976,0,0.0210878,18250835416,25085957379,22165173039,22551790093,20965027574,23217489915
0.575,0.01,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0411102,0.0115305,0.00305753,4.32115e-05,0.01941,19463468919,26745906911,23531891491,23699552175,22163894029,24747194411
0.6,0.01,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0342283,0.0095997,0.00235195,8.34585e-05,0.0185892,19851761209,27818390310,24373332095,24183557461,23530850098,25582127988
0.625,0.01,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0252288,0.00741159,0.00178748,8.74432e-05,0.0165713,20600516505,28446141599,25424729191,25254445257,24579478542,26819194899
0.65,0.01,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0189216,0.00518655,0.000545727,4.37216e-05,0.0111868,21799828051,29195971455,26322182083,26297312137,25206667248,27654925235
0.675,0.01,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0122434,0.00313615,0.000252313,0,0.00619688,22662524401,30205497663,27137367516,27136894181,26040618775,28667842820
0.7,0.01,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00854618,0.00158019,0,0,0.00150496,23255724585,30823173196,27792702750,27446847698,26756837100,29174800646
0.725,0.01,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00753439,0.000901751,0,0,0.000457771,23260742967,32152786972,28238842104,27983990834,26869546552,29380888456
0.75,0.01,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00768608,0.000550672,0,0,8.5767e-05,23484779942,32853975190,28623696744,28598020380,27277063690,30114457937
0.775,0.01,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00773665,0.000431897,0,0,0,24117870787,33070796606,29083745535,29094596546,27818594746,30669138409
0.8,0.01,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00652306,0.000343172,0,0,0,24012770970,33217106248,29280181332,29538010503,28082087849,30852356018
0.825,0.01,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00470267,0.000245566,0,0,0,23715805124,34128370337,29541532040,30032654860,28147991709,30914492817
0.85,0.01,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00288228,0.000148287,0,0,0,24149646910,34540039793,29816576261,29969534607,28356695507,31334172001
0.875,0.01,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00136529,7.0351e-05,0,0,0,24438401986,33888159340,30042451844,30018140933,28760432288,31393314294
0.9,0.01,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000353964,1.76982e-05,0,0,0,24810498106,34148206298,30280612882,30130313676,28881470108,31758026216
0.925,0.01,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000101133,5.05663e-06,0,0,0,25214674762,34636803582,30660755694,30609934804,29103443038,32199089306
0.95,0.01,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000101133,5.05663e-06,0,0,0,25476908534,35364259361,31094528426,31255206271,29428866188,32711811473
0.975,0.01,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25903505041,35748856418,31589125465,31930003524,29997792199,32973025413
1,0.01,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26325468688,36263195253,32148503392,32534150108,30650065430,33608493171


==> data/sparse/partition-triangle-cut/alphas/n104_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4390396602,6286440017,5618595498,5608435103,5313358385,5925323499
0.025,0.5,0.1075,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4388659160,6297526003,5632396914,5597176105,5311504961,5997293342
0.05,0.5,0.115,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4397565598,6316430774,5621886325,5608435407,5336996487,5940147487
0.075,0.5,0.1225,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4384843571,6306245982,5621113738,5629025956,5337763301,5975259167
0.1,0.5,0.13,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4371929357,6304443300,5616845480,5593464947,5340503577,5986747224
0.125,0.5,0.1375,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4397352039,6350365898,5626044353,5624853809,5363419993,5967608150
0.15,0.5,0.145,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4405166217,6299589785,5627791553,5592812679,5354299452,6042825767
0.175,0.5,0.1525,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4417525390,6308447780,5619636354,5602867078,5351115410,6013461508
0.2,0.5,0.16,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4392203898,6333392594,5630860317,5634196171,5358101131,6045343498
0.225,0.5,0.1675,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4428706421,6305159248,5628956081,5611193301,5357945574,6043356169
0.25,0.5,0.175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4415826193,6311873640,5664516563,5687437508,5343877688,6042624449
0.275,0.5,0.1825,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4389586828,6746380097,5762812084,5811845178,5481644641,6062192536
0.3,0.5,0.19,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4668097617,7072296170,5956479836,5909195590,5693863856,6323942954
0.325,0.5,0.1975,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4807467636,7136165686,6214623911,6282614181,5842177112,6593492422
0.35,0.5,0.205,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.916707,0.915244,0.912932,0.919252,5026942460,7399841514,6450219137,6446884487,6090803872,6837768233
0.375,0.5,0.2125,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.619307,0.915262,0.857532,0.891673,0.849899,0.903438,5862783008,9240740611,7306328341,7254814057,6702867924,7565148288
0.4,0.5,0.22,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.0407513,0.492435,0.239566,0.273261,0.0911784,0.32805,10209886364,15598107999,12524854145,12348922898,10951465784,13757080526
0.425,0.5,0.2275,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.131686,0.0195141,0.00318994,0,0.0158073,12964828148,18028384789,15887089516,15671347970,15013075072,16530190121
0.45,0.5,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0407027,0.00726162,0,0,0.00873164,14092459041,20396840725,17820376518,17539173363,16911410309,18665434072
0.475,0.5,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0322362,0.00448947,0,0,0.00291055,15847301526,22732769912,19812459499,19673310764,18896702805,20661349748
0.5,0.5,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0168878,0.00164492,0,0,0.000181909,17176983569,23948921983,21318896492,21467670417,20308413697,22412008415
0.525,0.5,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00294291,0.000284778,0,0,0,18240392159,25514452714,22282749035,22261059923,21079505783,23755086315
0.55,0.5,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00018014,9.00698e-06,0,0,0,18978110223,26115903471,23238334758,23137079287,22035295512,24548275010
0.575,0.5,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19760744211,26541371756,24014057699,24090164315,23218709705,25357804177
0.6,0.5,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20297878178,27408846710,24647299868,24517371654,23728300459,25871031272
0.625,0.5,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20817688342,28321776197,25041460580,25286348720,24009061049,26085172594
0.65,0.5,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20639457374,28954348102,25553096494,26097394979,24228404222,26626159054
0.675,0.5,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20986532321,29389397371,25962054980,26261160237,24724303618,27161905399
0.7,0.5,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21339229105,29156065139,26369664096,26810502555,25138026873,28051990089
0.725,0.5,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21722016843,29855568510,26781203922,27069698474,25381101738,28410412050
0.75,0.5,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22168944867,30688800368,27266206258,27426110818,25840378882,28886541511
0.775,0.5,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22324497633,31293127518,27707846798,28006529094,26387675657,29418149333
0.8,0.5,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22712711744,31944395948,28129454706,28209094463,26730722863,29973157902
0.825,0.5,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23270987832,32654600460,28667626764,28559764545,27287908617,30525626911
0.85,0.5,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24014624576,33438165649,29483148712,29389202801,28172076410,31363557718
0.875,0.5,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24624408918,34190196035,30210773733,30301041477,28768494036,32053523943
0.9,0.5,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25285189457,36050130872,30812835668,30637558400,29144567935,32482151295
0.925,0.5,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25370874032,35043223431,31285621390,31622730398,29839973849,33126442901
0.95,0.5,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25688766589,35932439357,31889848897,32236280485,30390052530,33772444373
0.975,0.5,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26016684296,36380223886,32365185450,32734248652,30956160945,34159858063
1,0.5,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26098302152,36665741663,32597049426,32944990949,31086605155,34377589160


==> data/sparse/partition-triangle-cut/alphas/n104_beta1.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4273055400,6230734950,5583519892,5488196003,5261548185,5981327726
0.025,1,0.1075,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4287832588,6232611267,5588387579,5493080280,5254245333,5980532321
0.05,1,0.115,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4261963404,6216265950,5588039529,5522175150,5254127718,5974072469
0.075,1,0.1225,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4278652421,6216097560,5587311064,5474437729,5286013117,5969620205
0.1,1,0.13,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4264124704,6244345656,5583787565,5493881528,5285340444,5978013967
0.125,1,0.1375,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4275659575,6247138183,5585418544,5468976615,5265157300,5994013469
0.15,1,0.145,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4296430976,6218657330,5583201811,5506069564,5269349729,5987522642
0.175,1,0.1525,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4307584380,6199494762,5583048129,5492738871,5288989635,5989852049
0.2,1,0.16,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4295015831,6176649975,5585158624,5469300722,5270947400,6015364196
0.225,1,0.1675,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.91758,0.916264,0.914639,0.919662,4297598576,6231503159,5608184802,5473120848,5312770108,6010915689
0.25,1,0.175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.90339,0.930775,0.917571,0.916264,0.914594,0.919662,4322849840,6497032784,5654711281,5761673685,5290290301,6024743295
0.275,1,0.1825,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.903347,0.930775,0.917527,0.916264,0.914503,0.919618,4303891674,6638695030,5746447840,5842745062,5379784902,6051111718
0.3,1,0.19,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.903347,0.930724,0.916814,0.915916,0.913275,0.919027,4457153061,6886449275,5929561314,5927781573,5668345644,6305508648
0.325,1,0.1975,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.79035,0.930168,0.903284,0.909773,0.901976,0.915424,4684383006,7138661007,6283282681,6319404224,5904081588,6743844205
0.35,1,0.205,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.412021,0.908813,0.762912,0.793941,0.689781,0.872256,5200250715,9896848262,7438748851,7399340428,6828135507,7760821660
0.375,1,0.2125,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0.00462574,0.459716,0.183722,0.122207,0.0403105,0.298787,9323844549,14539190589,11926135807,12134879254,10244979384,12800469486
0.4,1,0.22,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.107362,0.0251838,0.0019344,0,0.0431633,11883892332,16044094853,14353317836,14353541445,13648644937,14979574284
0.425,1,0.2275,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0768778,0.0127131,0.000333834,0,0.0120397,13146873353,18584964833,16018835995,16147529637,15175017029,16623815592
0.45,1,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0581337,0.00820137,8.34585e-05,0,0.00376858,17629615236,33390260195,28435644207,29045714172,27282235081,30288627291
0.475,1,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0245846,0.0030867,0,0,0.000342598,18547460420,34242482774,26098236525,23527055843,22384097973,30057173868
0.5,1,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00828642,0.00078826,0,0,0,18264211153,27778807479,23112376886,22666373206,21935515247,24518669173
0.525,1,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000362204,3.16207e-05,0,0,0,20095846408,37569322854,26206752549,23847931219,22379045708,26546390212
0.55,1,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19192243111,26885071021,23802047014,23778510736,22679654619,25060528060
0.575,1,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20072465974,28472859872,25099851202,25439549147,23644932122,26330768022
0.6,1,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21082606704,29975849894,26141096660,26297138438,24861447291,27533887793
0.625,1,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21699829212,30218161953,26681003089,27182293023,25287875023,28067355057
0.65,1,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22208193216,30767005785,27291936887,27595295434,25920631788,28672558001
0.675,1,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22317842782,31083053689,27653812224,28048737957,26340571655,29430593705
0.7,1,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22429863229,30566338254,27343785446,27254166428,26018499519,29133439696
0.725,1,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22336317272,31010721503,27606935804,28005585711,25928612905,29229455986
0.75,1,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22531168414,31088552690,27844485386,27754684949,26498571488,29537477796
0.775,1,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22570866121,32184050514,28215701298,27993140783,26780607392,29917980784
0.8,1,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23186469748,32202107713,28682314528,28528395852,27155126071,30634049294
0.825,1,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23904647263,32959065326,29168218553,28916041067,27726419948,30991827819
0.85,1,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24389318437,33385044182,29827074355,29711246811,28389314692,31583067529
0.875,1,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24878597252,34080560434,30385570411,30335663842,29013066507,32269982104
0.9,1,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25323655981,34850289701,31048282103,31132290553,29664314397,32952327806
0.925,1,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25598838244,35510302919,31674982823,31951058141,30228554818,33611624353
0.95,1,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26074054681,37104398082,32433976351,32593835923,30809961260,34349620423
0.975,1,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26400053068,37536639486,32856000687,33016088642,31270526484,34795691318
1,1,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26334321175,36981908110,32952737804,33247939760,31422536764,34883245243


==> data/sparse/partition-triangle-cut/alphas/n184_beta0.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5830694280,8241744492,6945297329,6943483988,6203054050,7541052772
0.025,0,0.1075,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5690485861,8028764782,6893544538,7012762435,6237759944,7320634998
0.05,0,0.115,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5901443735,8137223527,6964777861,6959709142,6358253787,7193142036
0.075,0,0.1225,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5812283769,8074736390,6795838719,6922890782,6097201679,7169791644
0.1,0,0.13,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5737593947,8013633900,6786233858,6857162657,6301075011,7122231298
0.125,0,0.1375,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5739463999,7872383115,6825571770,6826987313,6122770754,7345428517
0.15,0,0.145,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5791368091,8026428252,6819143564,6829333517,6091092257,7182992576
0.175,0,0.1525,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5945768954,7802772400,6799933743,6849022991,6164500604,7189875868
0.2,0,0.16,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5694513591,8250132213,6849132594,6910872150,6185295281,7115364782
0.225,0,0.1675,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5948959785,8119826261,6935562815,6939196920,6328706107,7326511115
0.25,0,0.175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5876389773,8733033810,7105247437,7065252847,6284581371,7659337354
0.275,0,0.1825,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5916452664,8045467615,6958549278,6931306838,6493891939,7149516727
0.3,0,0.19,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5922102050,8904316968,7058231557,6946851293,6368081218,7493185174
0.325,0,0.1975,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6011632134,8490514159,7114206656,7035402035,6600855565,7482604089
0.35,0,0.205,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.930884,0.91655,0.916316,0.911852,0.922087,5836628659,8906402645,7382242175,7359286103,6816246695,7910906464
0.375,0,0.2125,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.930357,0.916425,0.916316,0.911852,0.921858,5756647171,8818372561,7359634203,7273370026,6742211933,7947720500
0.4,0,0.22,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896227,0.924619,0.914761,0.915961,0.910545,0.920472,6073234258,8848803058,7519842288,7467274561,6924837163,8031502517
0.425,0,0.2275,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.779719,0.920998,0.88245,0.890677,0.852137,0.9149,6590750452,9329456018,7946372674,7912294734,7252506862,8556037078
0.45,0,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.237878,0.907831,0.66708,0.655515,0.574259,0.82434,6823143195,13082769607,9754955801,9500629664,7917560088,10885903150
0.475,0,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.0257098,0.688296,0.23042,0.189314,0.107303,0.301344,9518623254,15577689895,13043215868,12932378662,11954920779,14121668104
0.5,0,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00467622,0.244912,0.0453816,0.0149471,0.0105647,0.0415485,11375474459,17205668744,14694210458,14289855753,13558675923,15635867944
0.525,0,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00322484,0.0706133,0.0175993,0.0126382,0.00643418,0.0170118,12893029272,17355984190,14926187309,15043050106,13826842251,15731319767
0.55,0,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00261482,0.0434543,0.0154789,0.0103293,0.00624115,0.0173941,12592937294,16702944653,14458896114,14383673326,13333943989,15257247994
0.575,0,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.0019327,0.0418042,0.0141326,0.00793604,0.00572642,0.0168844,12402109175,16428073554,14122457925,14012753632,13195830985,14987113384
0.6,0,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00153479,0.0377234,0.0123094,0.00659749,0.00350669,0.0148455,12322047263,16401695870,14079984026,13756356042,13070039872,14669114891
0.625,0,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00108004,0.0345578,0.0101656,0.00681984,0.00243685,0.0124881,12352044096,16282260247,14184877603,14039630890,13330846287,15151836120
0.65,0,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000511596,0.0305349,0.0077554,0.00490363,0.00154532,0.0101306,12544434438,16314026635,14206614981,13946911083,13270020873,14916448546
0.675,0,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000227376,0.0245334,0.00567042,0.00294678,0.000972172,0.00739089,12816963442,16689604980,14570377065,14559557310,13745360758,15136611283
0.7,0,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000113688,0.0176087,0.00375628,0.0015442,0.000546847,0.00399376,12969517662,17247098756,14823325066,14916326703,13673880188,15462811152
0.725,0,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0112775,0.00213557,0.000693361,0.000303804,0.0024337,13228478068,16982673623,15085243229,15125856766,14006304256,15620124729
0.75,0,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0059355,0.00114621,0.0002889,6.40533e-05,0.0010285,13331572359,16924993550,15115169204,15111062651,14094089835,15685066469
0.775,0,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00244015,0.000473865,0.000121433,0,0.000561622,13242968395,16905891885,15286845541,15334706044,14418865182,16056055307
0.8,0,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000848786,0.000139832,5.77801e-05,0,0.000124805,13503459950,17151618664,15374146900,15664256608,14452664144,16049378690
0.825,0,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000206271,3.26812e-05,0,0,0,13489436634,17487343819,15494727621,15621077727,14378070464,16249079399
0.85,0,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000182149,1.24181e-05,0,0,0,13695760959,17715663867,15509979246,15472617870,14666440828,16255791390
0.875,0,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000182149,9.10747e-06,0,0,0,13628910320,17833741934,15547182642,15571455998,14444927920,16252875819
0.9,0,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000182149,9.10747e-06,0,0,0,13615711897,18217902804,15517695441,15450835946,14643772381,16344809039
0.925,0,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000121433,6.07165e-06,0,0,0,13657457250,18157130460,15571897223,15667759695,14615582503,16511522883
0.95,0,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000121433,6.07165e-06,0,0,0,13718706294,17972758471,15681408463,15727155740,14841799594,16559935788
0.975,0,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.07165e-05,3.03582e-06,0,0,0,14015476700,17734943345,15731328514,15827774611,14681196156,16535443128
1,0,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14093537666,18099583617,15773749498,15879266574,14744046580,16575730805


==> data/sparse/partition-triangle-cut/alphas/n184_beta0.01_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5964919353,8272089208,7046000102,7177267332,6448433122,7369033993
0.025,0.01,0.1075,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5976239468,8244735742,7028999138,7086707105,6376089743,7397820140
0.05,0.01,0.115,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6016922743,8290534007,7045359044,7102507997,6402612090,7454069929
0.075,0.01,0.1225,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6007019494,8354541247,7063301422,7142555067,6392867079,7410201723
0.1,0.01,0.13,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5999388149,8349023658,7052803866,7097697771,6370508030,7424999688
0.125,0.01,0.1375,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6086521865,8304585445,7067917661,7121039042,6405717660,7473535494
0.15,0.01,0.145,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6026952234,8404769399,7085743556,7220767455,6351265877,7482219982
0.175,0.01,0.1525,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6142663586,8370470007,7133547439,7180577301,6373305716,7582706808
0.2,0.01,0.16,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6005982020,8278647303,7077946294,7190108055,6427158589,7388406901
0.225,0.01,0.1675,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5998450880,8225378594,7045080527,6953598243,6362489702,7451206538
0.25,0.01,0.175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6066756818,8224470430,7112900984,7161052593,6403484432,7492065654
0.275,0.01,0.1825,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6044706398,8160810911,7092335904,7081418744,6551584520,7439194098
0.3,0.01,0.19,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6012249692,8788296820,7225676916,7208899730,6591553177,7651628354
0.325,0.01,0.1975,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6275942360,8763267276,7430274327,7458393000,6682127654,7860553468
0.35,0.01,0.205,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.930884,0.91655,0.916316,0.911852,0.922087,6517577455,9067149919,7612071478,7492104195,7127838306,8059959987
0.375,0.01,0.2125,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.930291,0.916424,0.916316,0.911852,0.921858,6673249806,9113196519,7775426174,7802642253,7002267475,8309229190
0.4,0.01,0.22,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896227,0.924751,0.914698,0.915961,0.910545,0.920406,6843259979,9236382537,7995689308,8033096129,7169525093,8421794012
0.425,0.01,0.2275,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.765616,0.920861,0.880212,0.887894,0.850065,0.913586,7247817821,10256874763,8694655461,8712031084,8079588119,9262177011
0.45,0.01,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.211856,0.90579,0.650346,0.630952,0.558904,0.806793,7987132582,15430361331,11222070948,10880306053,9204589431,12297400783
0.475,0.01,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.0217785,0.646604,0.207929,0.158891,0.097521,0.264895,11539724851,18794737430,15754830964,15583747093,14808639656,16945280574
0.5,0.01,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00443945,0.225316,0.0409204,0.0148256,0.00977535,0.0414166,14187791995,21513935375,18633336991,18581214550,16846919523,20127338842
0.525,0.01,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00304569,0.0588559,0.0167526,0.0126382,0.00579076,0.0168206,16987578470,23140978472,20044450865,20465205091,18793691931,21657720323
0.55,0.01,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00238745,0.0429043,0.0151282,0.0100863,0.0058929,0.0170755,17861175047,24388101332,20743346243,20748999692,19297043805,22259798533
0.575,0.01,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00181901,0.0409103,0.0137026,0.00758069,0.00527603,0.0166295,18401066039,25368020289,21451311283,21636241160,19755498207,22632463064
0.6,0.01,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00147794,0.0361406,0.0117222,0.00621854,0.00326895,0.0142083,19546549381,26814537006,22671621678,22856077343,20791533262,23979681133
0.625,0.01,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00102319,0.0326453,0.00947791,0.00569423,0.00219911,0.0121058,20871980618,28088050988,24079294964,24233163636,22174886229,25486101598
0.65,0.01,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000511596,0.0280288,0.00706458,0.00442689,0.00130224,0.00930233,21925328355,30093634116,25559831718,25829948849,23574145323,27032717543
0.675,0.01,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000170532,0.0213019,0.00490258,0.00254232,0.000789889,0.00637146,23751150344,31511452504,27126695222,27133227135,24778644382,29050395822
0.7,0.01,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0155642,0.00306018,0.00122249,0.000473793,0.00343214,24472509250,33048375171,28229304852,28490815971,25885026923,29950510438
0.725,0.01,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00929895,0.00163656,0.000397272,0.000236897,0.00212168,25131685881,33541244508,29199335020,28853707701,26624936478,30982949082
0.75,0.01,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0042208,0.0007713,0.00017334,5.91926e-05,0.000927828,26413301006,34413029301,29882860439,29637256099,27574859589,31679898575
0.775,0.01,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00164875,0.000283302,5.92242e-05,0,0.00024961,26285875249,34788501061,30337385153,30394901696,28098332461,32005527832
0.8,0.01,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00032975,6.54326e-05,0,0,6.24025e-05,27445462958,35161401205,30737908587,30974702298,28098803933,32329150166
0.825,0.01,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.87569e-05,9.78427e-06,0,0,0,27393747369,36032455308,30894203321,30925281379,28695433092,32958481268
0.85,0.01,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.07165e-05,3.03582e-06,0,0,0,27679827593,36149850085,31044302924,30975125880,28822018511,32888921304
0.875,0.01,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.07165e-05,3.03582e-06,0,0,0,27534844091,36111160165,30915562454,31273949056,28601221206,32415759975
0.9,0.01,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.07165e-05,3.03582e-06,0,0,0,27090477540,36110907630,30774737788,31153349676,28661741043,32146491848
0.925,0.01,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26972735532,35817690656,30867338306,30934286714,29043153027,32684278010
0.95,0.01,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26858195568,35781100461,30829762088,30728096147,28716033945,32697465540
0.975,0.01,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26864161035,35803713388,30918467019,30927104405,28630755752,32851308727
1,0.01,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26832778387,35722489707,31081630007,30967443147,28957305342,33124988446


==> data/sparse/partition-triangle-cut/alphas/n184_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5872736127,8057228830,6890625242,6912675937,6304264022,7252016361
0.025,0.5,0.1075,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5878241913,8088760633,6899962855,6905135614,6331797344,7297160007
0.05,0.5,0.115,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5838283638,8149789166,6891733420,6876845462,6312747606,7284302368
0.075,0.5,0.1225,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5917053639,8068920770,6893077638,6961481393,6322464624,7278185117
0.1,0.5,0.13,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5844306486,8054385592,6886512553,6934488408,6338221681,7267639334
0.125,0.5,0.1375,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5857535990,8055089869,6874846215,6945469876,6332582449,7238851522
0.15,0.5,0.145,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5901952855,8037875069,6868812895,6935281507,6333120055,7220141555
0.175,0.5,0.1525,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5931111906,8157685306,6886933492,6864827349,6390819514,7244597691
0.2,0.5,0.16,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5901611250,8098499421,6880423347,6956425935,6217038397,7252548315
0.225,0.5,0.1675,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5962718385,8153424536,6942133187,7073550189,6419263672,7318363135
0.25,0.5,0.175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5954704227,8076180343,6994051358,7111501574,6387430169,7452470392
0.275,0.5,0.1825,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6142116232,8078619686,7065720509,7098674550,6399097685,7615520801
0.3,0.5,0.19,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6056978936,8515384596,7187037125,7155200779,6545467741,7789088274
0.325,0.5,0.1975,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,6486898047,8874640309,7543288145,7580459885,6812503223,7996766301
0.35,0.5,0.205,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916407,0.916316,0.911852,0.921067,6546715886,8865142337,7673671360,7716442221,6894880545,8194384536
0.375,0.5,0.2125,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.747832,0.930159,0.881028,0.895245,0.854579,0.910868,6780672118,9610839571,8258252905,8252891081,7437582547,8914313768
0.4,0.5,0.22,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.0274571,0.713682,0.425182,0.371572,0.286578,0.58623,8592351898,16602108732,12284011185,12104081435,10632495558,13243396276
0.425,0.5,0.2275,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.0015527,0.237722,0.0706571,0.0416667,0.0161682,0.112093,14503716208,18862902461,16468876489,16305921963,14834607192,17832945344
0.45,0.5,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000514734,0.0418123,0.0177624,0.0144594,0.00422752,0.0268238,15463575509,20699817736,18239649276,18446263342,16796188297,19268475346
0.475,0.5,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000321709,0.0349285,0.0148491,0.0126465,0.0028824,0.0231498,16060901467,22336808658,19324939139,19481708396,17506917740,20567423490
0.5,0.5,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000128684,0.0294967,0.0113382,0.0103455,0.00195336,0.017256,17088855466,23584081032,19845621862,19943301127,17696142972,20968861928
0.525,0.5,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0211771,0.00730127,0.00611047,0.000887889,0.0096209,17660065776,24182470951,20689979261,20568366280,18843103892,21660099657
0.55,0.5,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0147558,0.00370263,0.00139149,0.000320266,0.00554689,18756063291,25653499402,21920509510,21533953942,20012507716,23370686533
0.575,0.5,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00790024,0.00115207,0.000136212,0,0.000972172,19940625227,27114511896,23398534473,23192816204,21606648363,24789199507
0.6,0.5,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00208932,0.00022892,0,0,6.18582e-05,21669722880,28949614678,24835634218,24769378423,22844634642,26071255632
0.625,0.5,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000261165,1.96794e-05,0,0,0,22680593844,31250795191,25731533936,25618120699,23747243168,26835088880
0.65,0.5,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22909011385,30501716647,26389348965,26387185252,24317395684,27814776617
0.675,0.5,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23258903273,30693951626,26720316899,26290064146,24651771020,27959880304
0.7,0.5,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23338045330,31451270916,27091202293,26849808275,24655880983,28497086233
0.725,0.5,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23683672504,31504164839,27286147395,27169173640,24921197630,28973472280
0.75,0.5,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23698720911,31502042494,27357796626,27090137411,25261977749,28789087894
0.775,0.5,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23610104402,31595340593,27389302242,27347257460,24924820792,29008924463
0.8,0.5,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23645532969,31416370693,27378446570,27110695902,25046748010,28908760585
0.825,0.5,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23755196441,31500733869,27405728733,27236450727,25274429529,29019358182
0.85,0.5,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23525547418,31300504842,27524538850,27320116245,25455445076,29283819479
0.875,0.5,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23813548295,31746614167,27704828278,27727506485,25607247001,29467878002
0.9,0.5,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24018746687,32038047596,27935955548,27988442937,25835234926,29774898006
0.925,0.5,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24315060906,32453844824,28209515186,28372432514,26094846949,29868998358
0.95,0.5,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24598050339,32765226533,28418453997,28569598529,26245558599,30106659846
0.975,0.5,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24658268582,33025405985,28627186750,28698163262,26448947383,30346590543
1,0.5,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24761804908,33043939560,28695675100,28607332593,26504049183,30340495099


==> data/sparse/partition-triangle-cut/alphas/n184_beta1.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5453619986,7910978677,6615162658,6655351299,5866086790,6995887086
0.025,1,0.1075,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5442700094,7886704880,6610300873,6614679742,5869275902,7004970380
0.05,1,0.115,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5459449638,7869095135,6608500400,6680933728,5843901696,6994837058
0.075,1,0.1225,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5440712175,7893914225,6626444711,6659059483,5887883899,7037704742
0.1,1,0.13,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5488480977,7904524075,6614512021,6651801048,5877899140,6998446088
0.125,1,0.1375,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5473130952,7905473307,6619480757,6567809943,5868920880,7004021383
0.15,1,0.145,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5472794235,7977120210,6610139615,6645868378,5862221990,7002908154
0.175,1,0.1525,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5446468737,7986615164,6627887345,6598101374,5916275604,7024121055
0.2,1,0.16,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916556,0.916316,0.911852,0.922087,5465666004,7901347356,6613212175,6585577263,5839590398,7047203330
0.225,1,0.1675,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.91655,0.916316,0.911852,0.922087,5478572924,7944733220,6635798477,6607101681,5971795799,7091193240
0.25,1,0.175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.91654,0.916316,0.911852,0.922087,5491403460,7904839630,6679679243,6797635776,5973316233,7207909425
0.275,1,0.1825,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.93095,0.916492,0.916257,0.911852,0.922019,5731671526,7923083905,6735917834,6834111237,5930881468,7198668438
0.3,1,0.19,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.896458,0.930884,0.916163,0.916139,0.911852,0.920723,5809266514,7982019474,6816549496,6881763981,6167719400,7325021766
0.325,1,0.1975,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.878832,0.930687,0.910375,0.911825,0.906061,0.915067,6077330788,8246673789,7259459067,7403414803,6323516670,7763677123
0.35,1,0.205,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.513739,0.926664,0.809003,0.87219,0.70003,0.900408,6295887283,10343689940,8216999231,8401238889,7103031161,9018321786
0.375,1,0.2125,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.118253,0.777171,0.415965,0.3708,0.224629,0.508722,7869320934,14421064194,11477479422,11405168669,9785081583,12997610368
0.4,1,0.22,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.0341131,0.319862,0.143086,0.120154,0.0634768,0.200439,11766724422,16815605098,14546152959,15011384017,12616703358,15916691169
0.425,1,0.2275,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.0126194,0.194597,0.0751483,0.0617345,0.0381753,0.0901561,13234470565,19208048151,16146777759,16241474245,14385066160,17360210145
0.45,1,0.235,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00824238,0.119513,0.0602859,0.0597289,0.0338798,0.0687073,13953769253,20349512047,17173391422,16879891444,15500515459,18322190718
0.475,1,0.2425,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00443383,0.0919279,0.0465881,0.0422082,0.0263999,0.0547945,14257061876,21387336379,17789821000,17516685031,15741845203,19090321406
0.5,1,0.25,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.00147794,0.0628352,0.0309599,0.0302368,0.0185129,0.0397579,15493906184,22164249312,18446794130,18347044655,16669771638,19689861410
0.525,1,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000113688,0.0328952,0.0159997,0.0158895,0.00695394,0.0207225,16562173603,22996375712,19668149977,19330839839,18014629279,20882224631
0.55,1,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.017041,0.00670081,0.00569096,0.00309654,0.00885632,18036841131,24375624036,21050037073,20983103853,19427722635,22380567828
0.575,1,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0132424,0.00218233,0.00103135,0.000119439,0.00251992,19390112244,25978730286,22515983138,22398230001,20565919541,23983355716
0.6,1,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00834271,0.000659234,0,0,0.000132547,20826664325,28175524403,23739999676,23320189009,21477710915,25168634518
0.625,1,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0011256,7.4914e-05,0,0,0,21195259884,29430602476,24600540209,24492407526,22269136617,26050585622
0.65,1,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21338435790,29285592004,25154470630,24913881429,22784643475,26888394132
0.675,1,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21836032042,29225656940,25685749306,25771709301,23309641806,27027591884
0.7,1,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22096923060,30015790617,25980644157,25702984727,23621451444,27626914373
0.725,1,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22435987014,30395389296,26231906150,25993348187,23583812956,27599852657
0.75,1,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22413392875,30603245150,26393825750,26261023521,23912003347,27858464349
0.775,1,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22544626443,30683301772,26449932344,26173541755,23977736415,27967669769
0.8,1,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22930150446,30630434047,26484895337,26213973674,24191801059,28194479641
0.825,1,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22708429667,30528945686,26609363128,26612472054,24437978851,28320485114
0.85,1,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22854426823,30685183643,26792629089,26995713750,24887744684,28395485151
0.875,1,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23098475868,30931196203,27052979773,27326528851,25176449015,28797918488
0.9,1,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23472815774,31414691294,27330721102,27595117599,25309312676,29031479095
0.925,1,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23861144291,31855389220,27660460161,27953535638,25542698273,29363066148
0.95,1,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24030543844,32154609944,27933730025,28088302533,25735230481,29696890728
0.975,1,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24219682585,32383688980,28126119563,28149439278,25961471090,29985939569
1,1,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24310722755,32583435670,28196326937,28178205544,26018471323,29860259841


==> data/sparse/partition-triangle-cut/alphas/n56_beta0.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3125808519,3211732453,3154527158,3154152047,3140359913,3163660791
0.025,0,0.1075,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3120307658,3212006750,3157106408,3159572017,3138746545,3171387299
0.05,0,0.115,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3118465336,3290629145,3155982613,3150675680,3131068837,3163239496
0.075,0,0.1225,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3121450809,3178063136,3150567217,3154458460,3128199005,3161926867
0.1,0,0.13,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3122378390,3195610100,3160633226,3159157062,3146270268,3173069110
0.125,0,0.1375,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3125734062,3206625058,3168449831,3172132660,3152196885,3176371361
0.15,0,0.145,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3121844306,3222236952,3178550588,3179117105,3165994130,3197623679
0.175,0,0.1525,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3146553435,3298303153,3192828328,3185708657,3171293828,3207671403
0.2,0,0.16,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3155254763,3269637636,3213974880,3208542893,3195780753,3230225943
0.225,0,0.1675,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3178355411,3260122006,3218648943,3211412468,3197593301,3231614521
0.25,0,0.175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3192953573,3342477584,3239507780,3227732164,3206348417,3246321886
0.275,0,0.1825,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3193451515,3337155533,3238240091,3227754089,3206718457,3260379839
0.3,0,0.19,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3206671127,3373407626,3258772467,3237565745,3223189465,3289356376
0.325,0,0.1975,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3229971331,3410361489,3309284336,3304528685,3262295318,3340034356
0.35,0,0.205,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924459,0.924495,0.92449,0.924495,0.924495,0.924495,3233334794,3499038545,3335158817,3307205257,3260629663,3389542883
0.375,0,0.2125,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924242,0.924495,0.924466,0.924495,0.924459,0.924495,3218991014,3500188580,3405660801,3423106742,3353710250,3469302804
0.4,0,0.22,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.923449,0.924495,0.924284,0.924423,0.92417,0.924495,3343337481,3724818179,3509754331,3503335725,3422945316,3571664329
0.425,0,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.915188,0.924459,0.922343,0.923665,0.920599,0.924351,3462242252,3751873015,3601884126,3589747556,3522724739,3652471644
0.45,0,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.830519,0.92399,0.904039,0.908261,0.894877,0.921753,3539671794,4133431706,3773607326,3751194253,3637785414,3845253273
0.475,0,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.528608,0.918723,0.78864,0.79899,0.675758,0.890945,3728814754,5311961297,4326791426,4129929781,3884046523,4643847384
0.5,0,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.150722,0.849206,0.503638,0.549856,0.29412,0.655447,4321565307,6960827655,5527398096,5472401138,4976883325,6015199440
0.525,0,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.0038961,0.463817,0.17662,0.132143,0.0622294,0.283983,5871037687,7708200087,6953081242,7077505328,6405773795,7424670128
0.55,0,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.143867,0.0380736,0.00670996,0.000721501,0.0590909,7276262227,8211635081,7798782662,7890519410,7592283146,7977013140
0.575,0,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0189033,0.00323413,0.000180375,0,0.00324675,7932045990,8402577172,8211700530,8205104742,8154021609,8257063987
0.6,0,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0178932,0.0013925,0,0,0.000793651,7981166501,8676392575,8384130823,8359655600,8281220832,8489730287
0.625,0,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0164863,0.00136364,0,0,0.000901876,7871054496,8688445860,8289874850,8251349693,8152725515,8454178945
0.65,0,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0149351,0.00119048,0,0,0.000649351,7899231093,8609819105,8219356128,8192053653,8129433739,8324703712
0.675,0,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0133478,0.000948773,0,0,0.0002886,7855078604,8643100571,8271733377,8261445457,8120417338,8426269198
0.7,0,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0104978,0.000672799,0,0,0.000108225,8086207840,8744772230,8355766839,8339460332,8217131746,8426844678
0.725,0,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00533911,0.000344517,0,0,0,8296327825,8973785598,8564907869,8555267385,8423815554,8605818347
0.75,0,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00191198,0.000133478,0,0,0,8379168721,9024325800,8633608870,8612566247,8481868689,8695452080
0.775,0,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0001443,1.26263e-05,0,0,0,8415338394,8984495252,8654309542,8624103034,8540663757,8741858692
0.8,0,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,3.6075e-05,1.80375e-06,0,0,0,8554076803,9000178765,8755696483,8733324164,8665234918,8840041499
0.825,0,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8489651731,9040583005,8771897378,8792548558,8687013023,8854924487
0.85,0,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8602793591,9015293145,8836693540,8835557266,8754024544,8912276448
0.875,0,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8682815375,9033402089,8833694297,8842109061,8751756724,8889297264
0.9,0,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8632946980,8991193162,8827404684,8843180611,8776982018,8891701857
0.925,0,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8613116070,9113851789,8831259646,8807952280,8763670377,8863408576
0.95,0,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8634751527,9031656652,8796773443,8780636409,8751399671,8840655186
0.975,0,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8684558607,9063885854,8838767558,8857610975,8745186442,8886836474
1,0,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8606224852,9053193060,8810342008,8809133482,8725718549,8886351515


==> data/sparse/partition-triangle-cut/alphas/n56_beta0.01_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3142463741,3218592374,3179463806,3179420735,3158849293,3195497695
0.025,0.01,0.1075,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3118766946,3219120262,3155557610,3141469246,3125801587,3167375198
0.05,0.01,0.115,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3097068350,3256578202,3139243054,3129390895,3110593260,3151082664
0.075,0.01,0.1225,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3110456144,3253029753,3166771533,3147366519,3127833318,3201480638
0.1,0.01,0.13,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3120425251,3188407598,3144393058,3140947249,3131827595,3152846944
0.125,0.01,0.1375,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3094746619,3228375597,3147120886,3135725361,3117583110,3158545605
0.15,0.01,0.145,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3106036941,3174028457,3141964282,3140208114,3137277455,3149155447
0.175,0.01,0.1525,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3138052926,3250499412,3188049281,3174279679,3161301319,3224976437
0.2,0.01,0.16,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3170383334,3541074352,3235400510,3228111922,3195269594,3237398356
0.225,0.01,0.1675,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3149836533,3290530242,3202515735,3189818456,3178941930,3207672030
0.25,0.01,0.175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3162672013,3242713979,3201128469,3198609174,3188912855,3212035557
0.275,0.01,0.1825,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3167351423,3313749658,3222312539,3211033244,3200450711,3237823970
0.3,0.01,0.19,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3192666716,3366072484,3268808325,3265906567,3220360722,3301085267
0.325,0.01,0.1975,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3208718344,3493834912,3336015369,3328586172,3289638271,3361390597
0.35,0.01,0.205,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924459,0.924495,0.92449,0.924495,0.924495,0.924495,3332049290,3643590784,3512928547,3518025546,3454113462,3548762413
0.375,0.01,0.2125,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924242,0.924495,0.924466,0.924495,0.924459,0.924495,3532126740,3932065373,3742302292,3745995035,3614133050,3802340727
0.4,0.01,0.22,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.923341,0.924495,0.92426,0.924423,0.92417,0.924495,3837142403,4377264235,4125713780,4188333145,3987028817,4240445739
0.425,0.01,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.913925,0.924459,0.921984,0.923304,0.919805,0.924278,4426223531,5072377928,4725132167,4704528564,4633788934,4791740505
0.45,0.01,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.810967,0.923593,0.897015,0.897691,0.885462,0.919949,5130196623,5963180690,5574990066,5584783900,5432087243,5744989327
0.475,0.01,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.454437,0.907251,0.739874,0.758802,0.593218,0.863636,6241246675,9063698604,7436124691,7263069749,6691851536,7788399173
0.5,0.01,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.10018,0.751154,0.397172,0.385029,0.243001,0.521934,8843511955,13133939718,10806390790,10654330109,9930947172,11282729550
0.525,0.01,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.0001443,0.29816,0.103434,0.0651154,0.0187951,0.151154,12593791807,15781869648,14434140463,14725522540,13965911727,15046932873
0.55,0.01,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0676046,0.0154654,0.000721501,3.6075e-05,0.0190476,15892785719,17799459089,16875152915,16961208328,16489555501,17149507126
0.575,0.01,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0127706,0.00099026,0,0,0.0001443,17786022398,19191286626,18501326830,18496384990,18253723659,18702988570
0.6,0.01,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0111472,0.000800866,0,0,0.00021645,18017147653,20237697770,19125025041,19023559857,18852902357,19472175656
0.625,0.01,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00905483,0.000676407,0,0,0.0001443,17980241260,19937498192,18977404745,18922875362,18602973794,19209088309
0.65,0.01,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00678211,0.00049062,0,0,3.6075e-05,18291396788,19693989010,19080897938,19049664146,18855780934,19375983067
0.675,0.01,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00468975,0.000306638,0,0,0,18902040748,19972659768,19493977230,19516045385,19335456917,19718782633
0.7,0.01,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0023088,0.000149711,0,0,0,19466062469,20693182329,20165319638,20127066255,20020177192,20289033659
0.725,0.01,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000505051,3.06638e-05,0,0,0,20607954613,21625286107,21040395443,20961632592,20860239454,21210771891
0.75,0.01,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,3.6075e-05,3.6075e-06,0,0,0,21445505615,22629016288,21943666582,21968802089,21720662573,22118000143
0.775,0.01,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22416231364,23534799502,22888955288,22875927397,22646409691,23071040768
0.8,0.01,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23574409939,24409634706,23919515131,23892827430,23709827235,24081577931
0.825,0.01,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24599727621,25314127514,24917817545,24888179340,24714609007,25096127218
0.85,0.01,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25583654701,26208437016,25849591704,25801004700,25665980770,25963248651
0.875,0.01,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26401889749,27281207787,26814769533,26782105281,26666561936,26901811908
0.9,0.01,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27291913580,28169877969,27700022755,27661644431,27563686321,27834291733
0.925,0.01,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28140956707,29018422461,28576199195,28585713745,28384010210,28721840790
0.95,0.01,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29082543702,30190288161,29516822378,29520528811,29275608407,29689465376
0.975,0.01,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29751572663,31002229201,30432680195,30480125891,30195767102,30649972299
1,0.01,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30746598974,31924501430,31468974621,31478735569,31278189474,31664146811


==> data/sparse/partition-triangle-cut/alphas/n56_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3086834133,3167850011,3120231716,3118890067,3103830187,3131020157
0.025,0.5,0.1075,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3088158343,3237109395,3136988223,3134167169,3119085226,3143959982
0.05,0.5,0.115,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3098701921,3199429002,3126955713,3121129286,3100274858,3135572292
0.075,0.5,0.1225,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3040682065,3172770937,3097241039,3097111270,3067748281,3121152504
0.1,0.5,0.13,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3094739627,3205422629,3122017182,3112742138,3107287232,3131160308
0.125,0.5,0.1375,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3022171988,3166939429,3083419156,3062384780,3039383818,3126855670
0.15,0.5,0.145,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3046935918,3148578441,3100508087,3101704800,3076119953,3128452445
0.175,0.5,0.1525,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3059258040,3187134006,3121190173,3122172041,3088135796,3143856830
0.2,0.5,0.16,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3022814211,3141861406,3067363661,3063717962,3045564869,3071495248
0.225,0.5,0.1675,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3072523314,3166760495,3124318439,3123185216,3110453326,3134257168
0.25,0.5,0.175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3091487349,3262462212,3128329662,3129330295,3099200528,3133512257
0.275,0.5,0.1825,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3147541536,3399977001,3262768711,3250926296,3194777375,3311422001
0.3,0.5,0.19,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3169752806,3424059941,3323747628,3328488969,3264842566,3370070285
0.325,0.5,0.1975,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3304912187,3680815456,3507914409,3493087237,3449432421,3575484957
0.35,0.5,0.205,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.920382,0.924495,0.924031,0.924387,0.92381,0.924495,3514502606,4016894423,3811821335,3813031856,3729281114,3871694901
0.375,0.5,0.2125,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.495887,0.918434,0.778259,0.822763,0.660606,0.880087,4114941608,6427709333,4942554759,4833300772,4437806633,5187243282
0.4,0.5,0.22,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.329329,0.122415,0.0995671,0.0257937,0.187843,7404288055,9899593593,8707989829,8776393673,8113008959,9212949602
0.425,0.5,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00306638,0.000174964,0,0,0,10347953831,11405498350,10831924439,10842325665,10658857862,11019676938
0.45,0.5,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11561407595,12895746510,12354871308,12360411015,12178809744,12505581393
0.475,0.5,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12722611750,14340574381,13731679851,13741018872,13460720563,13992058130
0.5,0.5,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14389659864,15549001373,15160384206,15231563667,14947849381,15378792097
0.525,0.5,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14994927942,16651211737,15928511276,15943088480,15702044947,16129523296
0.55,0.5,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15525414782,16686669005,15976385388,15934763793,15789216817,16074000014
0.575,0.5,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15958498411,16947582476,16470036780,16459708816,16292115958,16616402874
0.6,0.5,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16609300004,17183767953,16917842433,16896673015,16804454184,16970769189
0.625,0.5,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17154600941,17967474221,17633022309,17634667937,17568930549,17714645230
0.65,0.5,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18415120791,18919399461,18614746526,18600076304,18515370212,18676823660
0.675,0.5,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19515656251,19928335336,19793865354,19802315869,19713496869,19876141789
0.7,0.5,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20727340316,21198825517,20992391172,20989294273,20845054462,21100447734
0.725,0.5,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21936756250,22549209614,22243261626,22260286216,22082508169,22370597758
0.75,0.5,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23149128290,23735206894,23402542551,23398202668,23269300683,23468915901
0.775,0.5,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24142948939,26598187616,24631202979,24523056442,24349661491,24675752464
0.8,0.5,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25380463854,26178285924,25773792043,25841576540,25573100110,25879139506
0.825,0.5,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26521302828,28154857057,27053204521,26883981276,26740065201,27279324093
0.85,0.5,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27702879338,30739722758,28559959519,28334252428,28072392630,28692814008
0.875,0.5,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28669583561,29784942203,29385471556,29387517469,29276424941,29492161210
0.9,0.5,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29810658016,30811578390,30231153831,30240216462,30049130568,30361216369
0.925,0.5,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30659235573,31494529626,31074607534,31013249699,30871897474,31278933737
0.95,0.5,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31433065608,32901153963,31916048856,31859797514,31722048365,31947661268
0.975,0.5,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32433335049,33043720517,32688699077,32606509893,32547765321,32788256804
1,0.5,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32866294362,35357346884,33520171382,33326413645,33144266686,33571889414


==> data/sparse/partition-triangle-cut/alphas/n56_beta1.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3117347429,4735686265,3349958430,3190916403,3154413817,3286964236
0.025,1,0.1075,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3121484096,3393810853,3207788113,3170596134,3142671878,3250425039
0.05,1,0.115,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3085593306,3341250341,3169624927,3165342706,3123672344,3189885034
0.075,1,0.1225,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3088034168,3293693444,3140758519,3126901410,3111909934,3151301740
0.1,1,0.13,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3072862310,3190977751,3131772967,3130092827,3106294593,3155051300
0.125,1,0.1375,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3078083031,3206841698,3146064362,3146264328,3125813649,3165667087
0.15,1,0.145,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3101187899,3233798867,3152430414,3143820515,3134588662,3159494483
0.175,1,0.1525,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3095200366,3175794499,3142252425,3142793971,3133707839,3155297350
0.2,1,0.16,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3073208564,3188946024,3131812051,3127080124,3111698732,3154857023
0.225,1,0.1675,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924495,0.924495,0.924495,0.924495,0.924495,0.924495,3097594446,3351226051,3160233729,3154166227,3125402918,3165474884
0.25,1,0.175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924459,0.924495,0.924493,0.924495,0.924495,0.924495,3114421646,3312417462,3153835324,3142341373,3123475486,3156785086
0.275,1,0.1825,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.924387,0.924495,0.924459,0.924459,0.924423,0.924495,3123645270,3345502845,3205884244,3182613297,3147265700,3252222909
0.3,1,0.19,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.922258,0.924495,0.92403,0.924134,0.92381,0.924351,3186412725,3548791961,3362684302,3352626524,3326929927,3373653323
0.325,1,0.1975,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.868038,0.923882,0.910702,0.913492,0.905664,0.921248,3356193326,3920020195,3609529463,3565578522,3486638333,3719304449
0.35,1,0.205,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0.259848,0.911183,0.604756,0.644697,0.396789,0.748449,3592863677,6487454388,5138766668,5015560233,4361610965,5956389550
0.375,1,0.2125,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.318867,0.0707161,0.0223665,0.00227273,0.0941198,6455320383,8904860023,7959781755,8037110876,7794973018,8332806285
0.4,1,0.22,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00284993,0.00020202,0,0,0,9066136805,9913101596,9418233731,9368456100,9209032058,9538041440
0.425,1,0.2275,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10272181316,11707655008,10838595357,10763082788,10568432129,10985577732
0.45,1,0.235,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11597175611,13024908777,12345853734,12249336814,12115898920,12513034935
0.475,1,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12944139409,14612161263,13742389908,13756720234,13417337162,13907355628
0.5,1,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14286043395,15897639128,15207957371,15212625214,14943097927,15465108082
0.525,1,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14671592780,16318705309,15525545866,15495534369,15293738214,15666638626
0.55,1,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15440016210,16487215787,15912716892,15951716864,15782197931,16029995541
0.575,1,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15599341290,16509766116,16121040200,16130081423,15913215314,16337181033
0.6,1,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16445576721,16936469953,16735505431,16714928195,16606980591,16862220120
0.625,1,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17066095470,17763575977,17494389700,17489160161,17404071139,17589903640
0.65,1,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18238178528,18854822372,18624950638,18622902133,18536752872,18744751290
0.675,1,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19330990884,19867858663,19610058015,19591017463,19512537997,19720016671
0.7,1,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20406555203,21093953822,20821309106,20876967080,20653129979,20930328301
0.725,1,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21798090644,22200834540,21987836369,21996502194,21850306718,22055272290
0.75,1,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22684414639,23480479196,23110417126,23140268636,22935352388,23229676993
0.775,1,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23698203324,24465772026,24156910772,24152865457,23965292581,24337146962
0.8,1,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24926944138,25769824539,25310132164,25288987505,25101799639,25479875293
0.825,1,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26026803741,26915097804,26465075904,26450883879,26233188215,26630485212
0.85,1,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27204183109,28007414151,27724861467,27766735560,27566505493,27894302047
0.875,1,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28226073287,29185082972,28768525461,28749855708,28591114742,29017933604
0.9,1,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29474842461,30301282759,29869055667,29876327046,29646288210,29968505131
0.925,1,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29917096257,31039695077,30626908282,30641158360,30437373184,30816997204
0.95,1,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31028129314,31916571591,31540992688,31528133487,31390659595,31695314041
0.975,1,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31915005282,32534339608,32265302532,32232847053,32109480114,32419036007
1,1,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32382165737,33043883740,32714968777,32711629334,32589215464,32756929545


==> data/sparse/partition-triangle-cut/alphas/n72_beta0.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3532862849,4862777294,4149186657,4173014896,3903469556,4380651268
0.025,0,0.1075,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3524416099,4863080257,4147498713,4067653970,3848142098,4373549037
0.05,0,0.115,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3481479525,4870702619,4136524422,4115353819,3916175504,4379128520
0.075,0,0.1225,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3521444983,4904751266,4141445035,4157522056,3819971403,4328533197
0.1,0,0.13,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3543563981,4915467553,4153512570,4180359957,3852243307,4327842227
0.125,0,0.1375,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3566443340,5025092871,4169893393,4102845232,3853120959,4387707384
0.15,0,0.145,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3512337234,4920928167,4165549191,4107464636,3915250943,4377451957
0.175,0,0.1525,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3464797806,4934697184,4157534243,4144234118,3903002214,4330151522
0.2,0,0.16,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3648478710,4955054034,4181470144,4176371119,3933923623,4329160375
0.225,0,0.1675,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3490847691,4894121050,4158183293,4184847345,3837660006,4323459147
0.25,0,0.175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3479718691,4956019106,4218257319,4186111967,3883907653,4430725362
0.275,0,0.1825,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3668472329,4980700960,4193183207,4190471467,3927835257,4323121233
0.3,0,0.19,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3526716142,4952559632,4210189169,4175193265,3955635367,4354464283
0.325,0,0.1975,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3518063177,4976125769,4269582334,4211026776,4015288040,4471527008
0.35,0,0.205,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923517,0.923349,0.917535,0.927206,3496114435,4983525411,4317482709,4224308857,3970707183,4539749213
0.375,0,0.2125,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.909264,0.935964,0.923482,0.923349,0.917535,0.927206,3807068957,5321682035,4445602623,4423194992,4012494903,4700853462
0.4,0,0.22,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.909091,0.935431,0.92317,0.923348,0.917258,0.927168,3940671771,5204176034,4560143097,4454465663,4229415279,4757706633
0.425,0,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.90021,0.932384,0.919651,0.922101,0.911932,0.92617,4046894920,5299178092,4686065449,4706490399,4375607668,4941720974
0.45,0,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.810645,0.929658,0.881879,0.891387,0.845759,0.915799,4219253220,5763238178,5004791425,5068578470,4470198791,5355339453
0.475,0,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.376821,0.916396,0.68258,0.733175,0.55592,0.816571,4507497155,7433109327,6097963979,6134702639,5216128797,6962020832
0.5,0,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.103662,0.795585,0.343752,0.27416,0.176016,0.388808,5555522365,9441736587,7861788986,8033837019,7262886216,8570425966
0.525,0,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.00326759,0.344551,0.0955213,0.0621211,0.0148722,0.108657,7377934698,10955456270,9284408942,9166896785,8643183573,9922442636
0.55,0,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.206634,0.0222513,0.00234133,0.000347303,0.0127008,8360190844,11534643410,9917106519,9894482560,9406899707,10274353673
0.575,0,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.07051,0.0079782,0.000747973,3.60205e-05,0.00439569,8627961185,11650921432,10119102057,9988528853,9528669389,10592749907
0.6,0,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0658916,0.00561496,0.000626659,0,0.00320113,8587586311,11870673485,10022374691,9871930864,9562853985,10502451626
0.625,0,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0594418,0.00487462,0.00046307,0,0.00282697,8595753590,11723909721,9869336151,9709185379,9396847313,10233529167
0.65,0,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0490903,0.00382916,0.000694605,0,0.00261267,8487048033,11616429151,9837791337,9656073772,9308008742,10164038566
0.675,0,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0339212,0.00256863,0.000566503,0,0.0019256,8639610967,11636372658,9996816559,9885971171,9586023478,10320868604
0.7,0,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0181948,0.00149766,0.000121394,0,0.00108796,8872294029,11679482983,10139137399,9984652238,9720777119,10433787244
0.725,0,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00641,0.000695352,0,0,0.000472404,9081407282,12019108523,10342411932,10271426392,9832030477,10584936603
0.75,0,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00265183,0.000366991,0,0,0.000118101,9202590749,12248334085,10411107186,10301022452,9968816662,10682100636
0.775,0,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0017045,0.000199221,0,0,0,9376399004,12161074092,10480382904,10399316784,10114223751,10887212792
0.8,0,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00162135,0.00011493,0,0,0,9441241979,12320511935,10639672297,10563503402,10191593111,11047946730
0.825,0,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000873036,5.01727e-05,0,0,0,9508266444,12608206602,10767927067,10679249992,10371466473,11239154519
0.85,0,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000415731,2.07866e-05,0,0,0,9358536057,12315863867,10785671637,10725720651,10385023458,11179526645
0.875,0,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000124719,6.23597e-06,0,0,0,9569050156,12452524654,10751867281,10710531877,10116382120,11111540647
0.9,0,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9413512289,12590881613,10730413028,10751932393,10155361852,11246902374
0.925,0,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9372184521,12659679659,10745214265,10541756325,10157617215,11216799079
0.95,0,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9206050886,12573873519,10787594578,10654061317,10198862969,11287933579
0.975,0,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9279895748,12527743086,10828545240,10651105605,10216990318,11335254062
1,0,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9363752720,12386795721,10844000193,10678834528,10293043016,11315561989


==> data/sparse/partition-triangle-cut/alphas/n72_beta0.01_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3731695083,5230896107,4439910248,4381735079,4094308625,4649128577
0.025,0.01,0.1075,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3781635485,5237048453,4439641003,4378907265,4104948842,4657410465
0.05,0.01,0.115,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3795497452,5212068715,4437901353,4384320548,4122419883,4675264347
0.075,0.01,0.1225,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3760954701,5267545991,4450742931,4427303863,4089011099,4682258626
0.1,0.01,0.13,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3766723908,5292535252,4458467087,4387501186,4112874050,4714172181
0.125,0.01,0.1375,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3783318828,5234045779,4448967136,4381609308,4155298743,4666738785
0.15,0.01,0.145,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3812546106,5282066373,4460845825,4396177266,4155374457,4728045805
0.175,0.01,0.1525,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3742238569,5338118878,4464911529,4498012620,4159526800,4670734890
0.2,0.01,0.16,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3724339797,5581920049,4494058240,4398327617,4179047677,4710481700
0.225,0.01,0.1675,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3753567849,5317889515,4468040191,4408824856,4196351614,4645826465
0.25,0.01,0.175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3800243182,5355022056,4470535995,4440815988,4170649694,4669614575
0.275,0.01,0.1825,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3702744182,5304923163,4509940132,4438837810,4179435778,4701176628
0.3,0.01,0.19,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3817528634,5354712975,4546290145,4613716462,4180491364,4687904713
0.325,0.01,0.1975,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3826673662,5640418105,4698838215,4660892578,4393089172,4926423283
0.35,0.01,0.205,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923517,0.923349,0.917535,0.927206,3831977691,5745376703,4874521621,4905184448,4468152665,5018865235
0.375,0.01,0.2125,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.909264,0.936005,0.923484,0.923349,0.917535,0.927206,4184782107,6063549354,5113731440,5070508308,4686828444,5495157714
0.4,0.01,0.22,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.909091,0.935431,0.923125,0.923305,0.916976,0.927168,4556688064,6453033962,5492785404,5545124279,4988389621,5781583131
0.425,0.01,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.898517,0.93202,0.918761,0.921499,0.911445,0.925935,5084338256,7022148348,6089770620,6027936010,5611456423,6309505497
0.45,0.01,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.773679,0.928661,0.868979,0.878354,0.814386,0.911106,6096594319,8601926383,7135876024,7014897438,6383382989,7618685792
0.475,0.01,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.328503,0.899559,0.628636,0.652118,0.482343,0.761538,7421733302,12219849257,9777383450,9697737202,8318065520,10808684810
0.5,0.01,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.0582332,0.653821,0.266853,0.196227,0.149381,0.290889,10715029691,16961068424,13865570893,14061010179,12838971640,14911448876
0.525,0.01,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.000942507,0.285115,0.0550209,0.0267809,0.00593188,0.0644799,15083210767,20217464009,17540114868,17009231472,16540403250,18541792714
0.55,0.01,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.138119,0.0142797,0.000608616,3.82702e-05,0.0107231,17356084700,22948921609,19998224076,19544412813,18976282983,21061070885
0.575,0.01,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.065812,0.00575507,0.000314936,0,0.00264519,18696018435,25254056736,21714933754,21596069500,20352462566,22652386895
0.6,0.01,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0595613,0.0045084,0.000221174,0,0.00195394,19272670326,26522028369,22325910635,22171444703,21146226363,22967689223
0.625,0.01,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0514791,0.00364135,0.000192946,0,0.00162135,19450668385,26509556516,22493114316,22106546746,21523550805,23311014382
0.65,0.01,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0389776,0.00254782,0.000161858,0,0.00138318,19859292907,26635326338,22721301935,22629103821,21450296833,23649477871
0.675,0.01,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0228929,0.00145281,8.19403e-05,0,0.000523834,20196316138,26922424790,23072123084,22857469837,22074262135,23995656420
0.7,0.01,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00832106,0.000597525,0,0,0.0001556,20364824685,27288299502,23563735667,23521819931,22568479746,24392398184
0.725,0.01,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00211012,0.000224986,0,0,0,20944717138,28447055348,24070531913,23683074844,22930261512,24945846539
0.75,0.01,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000739034,8.33645e-05,0,0,0,21574036254,29475177756,24783628469,24367977451,23830068646,25568970849
0.775,0.01,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000415731,3.57578e-05,0,0,0,22274177081,29827615410,25403195073,25278310906,24321014221,26280869432
0.8,0.01,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000332585,1.88029e-05,0,0,0,22039912133,30230283441,25814138466,25461620996,24635029133,26567791227
0.825,0.01,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000124719,6.23597e-06,0,0,0,22387191293,31059065734,26414580681,25956302444,25398042530,27425513480
0.85,0.01,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23096632181,31867775108,26982970347,26391440196,25851321874,28082913878
0.875,0.01,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23572109662,32400861990,27653755003,27122351437,26592694011,28838101389
0.9,0.01,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24047133007,33210394903,28216125975,27831219421,26951173331,29410223573
0.925,0.01,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24459005592,34022187302,28823175441,28534087625,27449299725,30158836842
0.95,0.01,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25016589339,34894920105,29557875460,29115890846,28090008197,31183865217
0.975,0.01,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25574757670,35641781917,30368098656,29924863077,28839830054,32008436520
1,0.01,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26260720822,36433526311,31198555102,30929149314,29589539237,32847152082


==> data/sparse/partition-triangle-cut/alphas/n72_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3778685031,5160199943,4384191496,4405441985,4046198403,4596572707
0.025,0.5,0.1075,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3738785204,5124959300,4375351101,4367508264,4083815654,4628618816
0.05,0.5,0.115,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3730214023,5139964925,4365014940,4351852416,4038861524,4590569858
0.075,0.5,0.1225,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3761396185,5121325288,4368706965,4358991177,4028664322,4603510731
0.1,0.5,0.13,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3755721150,5128765276,4383861994,4373805195,4084241215,4601668761
0.125,0.5,0.1375,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3744348681,5120629309,4379154829,4343458359,4098872120,4635125407
0.15,0.5,0.145,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3739450575,5125251574,4364829244,4389648782,4049023085,4587575135
0.175,0.5,0.1525,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3743327488,5112884550,4367621753,4336269035,4053464446,4560410013
0.2,0.5,0.16,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3721870381,5106811022,4372430412,4384312285,4061375085,4565919844
0.225,0.5,0.1675,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3737416311,5114173124,4363359539,4362490053,4048290969,4565645850
0.25,0.5,0.175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3754462075,5119386228,4392218419,4369691980,4108777338,4587386625
0.275,0.5,0.1825,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3740243302,5302529939,4495597189,4466307811,4184281597,4767319636
0.3,0.5,0.19,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3759503049,5635488073,4682037632,4752002758,4243206423,4927964251
0.325,0.5,0.1975,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923521,0.923349,0.917535,0.927206,4015525830,5785984528,4906936519,5004167922,4488567934,5175540294
0.35,0.5,0.205,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.908747,0.936005,0.921992,0.922971,0.913583,0.927206,4275809101,6127506981,5199630998,5277758231,4738822086,5480735396
0.375,0.5,0.2125,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.362583,0.932645,0.765279,0.80794,0.655377,0.898406,4808891171,9167828435,6683434224,6011462103,5807786637,7696930621
0.4,0.5,0.22,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.000147449,0.525062,0.153037,0.11989,0.0258087,0.241765,7783168714,13854814502,11232001225,11174669053,10274331234,11744207023
0.425,0.5,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0140542,0.00172194,0,0,0.000267891,12099422225,15685560809,13868832744,13919024235,13261608385,14114685881
0.45,0.5,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00441932,0.000418884,0,0,0,13654468014,17866005498,15588974424,15562555517,14773832410,16006224066
0.475,0.5,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000398137,2.79997e-05,0,0,0,15523851762,19581112312,17470161500,17488388655,16553314936,18031904072
0.5,0.5,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16946572642,21608639431,19139636949,18820586540,18302777168,20052271287
0.525,0.5,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17219720517,23358066561,19783221283,19438740902,18696097248,20733555588
0.55,0.5,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17668233041,22964645664,20067988637,19749055475,19059347130,20892820324
0.575,0.5,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17763461484,23240320967,20204687082,19922907657,19559681089,20994013491
0.6,0.5,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17953746398,23161976978,20479646325,20037553952,19763153386,21234630631
0.625,0.5,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18083420595,23883649157,20936934322,20620391796,20114073624,21945970451
0.65,0.5,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18802373469,24391601109,21450997466,21068597149,20554644070,22372008335
0.675,0.5,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19121165366,25627704986,22208882703,22004814062,20982288838,23313529728
0.7,0.5,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19577966868,26705483266,23075847921,23112452520,21886981027,24225011940
0.725,0.5,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20323745982,27772717616,23916580982,23660384522,22885453237,25062399212
0.75,0.5,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20813003843,28968449565,24713531082,24395191134,23597515782,25843312692
0.775,0.5,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21305417578,30105118889,25490152702,25201578774,24372648646,26777196234
0.8,0.5,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21986713989,31097834122,26348032466,26482110938,25011886965,27677924025
0.825,0.5,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22833225478,32125146683,27168519032,27112029534,25780000109,28463623320
0.85,0.5,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23640913238,33263807531,28128884122,27954444284,26843535065,29361537967
0.875,0.5,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24383381429,34475882948,29091616385,28692422311,27437943994,30467533428
0.9,0.5,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25113077533,35534582212,29902472938,29526837985,28301867457,31391835390
0.925,0.5,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25951298831,36494904471,30759903470,30376638313,29139053200,32315999616
0.95,0.5,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26772290998,37497600887,31517686879,31003978627,29993192531,33156895574
0.975,0.5,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27274734368,38028090993,32137980018,31582159546,30866885106,33819439055
1,0.5,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27682530832,38297492951,32481585325,31944335688,31014721139,34192584063


==> data/sparse/partition-triangle-cut/alphas/n72_beta1.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3701030819,5187912782,4365734869,4352582362,4057996413,4604338687
0.025,1,0.1075,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3699348929,5156348800,4337011135,4337529148,4051171396,4580837123
0.05,1,0.115,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3690162330,5182744520,4346753851,4321151682,4036677366,4617616678
0.075,1,0.1225,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3678762310,5179729235,4343717703,4346340130,4053760662,4587562797
0.1,1,0.13,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3695037283,5161801030,4343699099,4332164072,4039418909,4577598258
0.125,1,0.1375,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3715579772,5168831060,4383451453,4409669643,4035947429,4657035703
0.15,1,0.145,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3710183650,5161481416,4376464957,4347663748,4067475995,4633924303
0.175,1,0.1525,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3695892906,5159663271,4364472501,4329255972,4062002173,4608729152
0.2,1,0.16,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3717901888,5179001643,4358400013,4355629435,4045609255,4575764235
0.225,1,0.1675,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923525,0.923349,0.917535,0.927206,3715387978,5169981882,4366111269,4337705875,4085659011,4575552723
0.25,1,0.175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.9093,0.936005,0.923521,0.923349,0.917535,0.927206,3711404585,5161581642,4378208474,4384139611,4073888187,4579046489
0.275,1,0.1825,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.909264,0.935923,0.923476,0.923349,0.917495,0.927168,3714401426,5303136726,4472772158,4451446851,4160307715,4722526800
0.3,1,0.19,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.908472,0.9358,0.923044,0.92331,0.916972,0.927168,3708729762,5582309249,4679327048,4775149312,4266556096,4898323858
0.325,1,0.1975,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.819525,0.934574,0.902256,0.909786,0.892169,0.922322,3962421371,6303102382,5043609796,5039325492,4502088316,5408501997
0.35,1,0.205,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0.0891826,0.928575,0.598285,0.547928,0.390203,0.791313,4293132188,10271348314,7028846455,6666187580,5711174565,7881854689
0.375,1,0.2125,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.57036,0.091468,0.0309568,0.0109089,0.0866745,6970149609,12524324839,10520032880,10488476024,9873805035,11436507156
0.4,1,0.22,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0355082,0.00215645,0,0,0.00017389,10675545582,13819046545,12252426065,12057382224,11616755527,13020866706
0.425,1,0.2275,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0140822,0.000762623,0,0,0,12002560039,15640741569,13811761718,13785193237,13150563956,14112550643
0.45,1,0.235,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000242101,1.21051e-05,0,0,0,13638156779,17586351279,15557961639,15484139758,14792007252,16020305061
0.475,1,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15115451891,19321191098,17358386756,17505647592,16525412633,18035628302
0.5,1,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16599083326,21547005631,18858007197,18688613279,17978761925,19885422900
0.525,1,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16752758667,22381323990,19348706330,19265717337,18298884895,20296555296
0.55,1,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17192244048,23064575333,19600713657,19078979683,18742560729,20416214441
0.575,1,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17340695573,22716913890,19859580559,19357574085,18915581915,20624813788
0.6,1,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17732243953,22796151057,20242282216,19956120251,19538678501,21040312593
0.625,1,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18096900671,23142055086,20649983558,20340998808,19901815736,21629047840
0.65,1,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18466740647,24445992405,21279743291,21014707180,20243117026,22209140679
0.675,1,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18798167733,25396392506,22043843848,21918036163,20816621082,23181984398
0.7,1,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19376465529,26357186991,22822639466,22562942726,21753840400,23894703580
0.725,1,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20065461734,27482647586,23608405408,23194699456,22533340983,24792020951
0.75,1,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20407402253,28652042320,24282390459,23916500650,23175966498,25395856191
0.775,1,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20910200525,29614850155,25013701794,24817362316,23868211820,26194397844
0.8,1,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,21729320368,30580993392,25853798707,25852058368,24656197517,27088107130
0.825,1,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22627154092,31714847279,26767304310,26721430464,25542565913,28001623021
0.85,1,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,23267560603,32811514069,27728809975,27519745312,26428284536,29108620476
0.875,1,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24116551038,33976812168,28655218924,28291118664,27198298582,30079066794
0.9,1,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,24787382911,35092195641,29537138658,29170924150,27949369446,31009720896
0.925,1,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25752226620,36109369737,30403974329,29915707789,28780787734,31962205412
0.95,1,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26379791454,37124814363,31152444756,30595873456,29659104032,32799721203
0.975,1,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27038292831,37743672649,31767260451,31163398861,30309879312,33405727548
1,1,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,27417419580,37768156915,32090681365,31466112132,30701489448,33844601544


==> data/sparse/partition/alphas/n104_beta0.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74292040,102715747,92429098,92516684,88597344,95340523
0.025,0,0.1075,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75258179,101762203,92821553,93145793,88942280,95327258
0.05,0,0.115,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74719218,102266396,92681670,92909156,88477314,96008856
0.075,0,0.1225,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74924399,100847980,92587001,93885897,88147534,96327127
0.1,0,0.13,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75331170,101214916,92927976,94179665,88084159,96738682
0.125,0,0.1375,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75499216,102212899,92773002,93358209,89017021,96188512
0.15,0,0.145,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75163762,101600899,92578517,93231625,88634298,96099708
0.175,0,0.1525,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75351772,101296292,92740127,93354565,89308284,96590607
0.2,0,0.16,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,76916910,102457858,92835362,92238203,89503669,96835419
0.225,0,0.1675,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,76881494,102665934,93417901,93708728,89943736,97532978
0.25,0,0.175,0.5,104,0.721154,0.961538,0.949519,0.961538,0.961538,0.961538,0.939124,1,0.996956,1,1,1,0.985913,1,0.999296,1,1,1,77293427,179040765,97514855,94719734,88560056,98354733
0.275,0,0.1825,0.5,104,0.721154,0.961538,0.949519,0.961538,0.961538,0.961538,0.939124,1,0.996956,1,1,1,0.985913,1,0.999296,1,1,1,71978885,177309765,97131207,93923177,88143778,98243731
0.3,0,0.19,0.5,104,0.596154,0.961538,0.93125,0.961538,0.961538,0.961538,0.858635,1,0.989888,1,1,1,0.946179,1,0.996605,1,1,1,85627411,887665773,154103511,94511054,89729106,99440730
0.325,0,0.1975,0.5,104,0.355769,0.961538,0.919231,0.961538,0.961538,0.961538,0.793361,1,0.986624,1,1,1,0.928253,1,0.995708,1,1,1,84624953,1288518266,222750000,96313935,90898456,156653866
0.35,0,0.205,0.5,104,0.355769,0.961538,0.797596,0.961538,0.596154,0.961538,0.793361,1,0.941337,1,0.85856,1,0.928253,1,0.979118,1,0.947264,1,85336939,2066909197,690411378,284356647,167573002,1284451594
0.375,0,0.2125,0.5,104,0.240385,0.961538,0.627885,0.596154,0.596154,0.721154,0.792645,1,0.883194,0.860396,0.858253,0.935185,0.927443,1,0.95943,0.94803,0.94557,0.98187,127995802,11372667139,2053360812,1398457864,1040074273,2076095621
0.4,0,0.22,0.5,104,0.115385,0.961538,0.525,0.596154,0.355769,0.596154,0.726222,1,0.847639,0.858352,0.794318,0.861184,0.910327,1,0.948202,0.946138,0.933238,0.94928,324076473,24654725046,4696990172,2213074623,1639978920,6775699388
0.425,0,0.2275,0.5,104,0,0.596154,0.290865,0.355769,0.115385,0.355769,0.566288,0.866821,0.750325,0.772963,0.708771,0.794379,0.902815,0.956014,0.929462,0.931041,0.917361,0.934003,1932758634,26210322271,11421897417,7786893838,7236523992,17530348226
0.45,0,0.235,0.5,104,0,0.355769,0.159135,0.115385,0.115385,0.240385,0.194878,0.798806,0.543689,0.555262,0.375594,0.669462,0.728084,0.93273,0.891481,0.907618,0.875388,0.920663,7681869408,29247531895,19729367493,20470266039,11518581441,25716146429
0.475,0,0.2425,0.5,104,0,0.355769,0.0879808,0.115385,0,0.115385,0.000371195,0.792833,0.280739,0.243283,0.104066,0.383982,0.243367,0.932599,0.659421,0.687172,0.485277,0.829452,8007369879,30892582709,23339907292,23537903843,20515348473,28270860586
0.5,0,0.25,0.5,104,0,0.240385,0.0350962,0,0,0,0,0.426157,0.077032,0.00821596,0.00152497,0.055828,0.00380261,0.655358,0.253019,0.228656,0.124684,0.34515,17258526897,32932616235,24715934502,23533223099,22321891196,26066853484
0.525,0,0.2575,0.5,104,0,0,0,0,0,0,0,0.0326945,0.00400754,0,0,0.00352113,4.17293e-05,0.240351,0.0371721,0.0105493,0.00166857,0.0391211,20181123702,27490007361,24962272571,24976143260,23578689274,26355600653
0.55,0,0.265,0.5,104,0,0,0,0,0,0,0,0.0168067,0.00222241,0,0,0.00224551,0,0.045182,0.0148209,0.00352792,0,0.0260269,20659115172,27843914022,25421921764,25652495702,24222290200,26826150302
0.575,0,0.2725,0.5,104,0,0,0,0,0,0,0,0.0142492,0.00192496,0,0,0.00230947,0,0.0426042,0.0122673,0.00310457,4.32115e-05,0.0210516,20653542278,28178881931,25095321345,25191417716,24075800366,26599540141
0.6,0,0.28,0.5,104,0,0,0,0,0,0,0,0.0102302,0.00140125,0,0,0.00227273,0,0.036809,0.0106416,0.00268122,0.000131165,0.0207619,20172556182,27585478138,24496576631,24498376286,23675701523,25663860380
0.625,0,0.2875,0.5,104,0,0,0,0,0,0,0,0.00840336,0.00108239,0,0,0.00117371,0,0.0285267,0.00857228,0.00221083,0.000131729,0.0196972,19823772034,27136491464,24266374796,24173451999,23260052552,25308916035
0.65,0,0.295,0.5,104,0,0,0,0,0,0,0,0.004019,0.00067273,0,0,0.00113636,0,0.0224256,0.00646065,0.0010005,0.000131165,0.0135958,20122377505,27374309609,24458913299,24629508044,23443128306,25450064600
0.675,0,0.3025,0.5,104,0,0,0,0,0,0,0,0.00192456,0.000395748,0,0,0.000378788,0,0.0176718,0.00438098,0.000462574,0,0.00818874,20589733167,27546620472,24814515928,24646339381,24234610231,26074975753
0.7,0,0.31,0.5,104,0,0,0,0,0,0,0,0.000782473,0.000133591,0,0,0,0,0.0127951,0.00255802,0.00012865,0,0.00251774,21070040484,27868924381,25164967868,24915446237,24454624960,26618924951
0.725,0,0.3175,0.5,104,0,0,0,0,0,0,0,0.00156495,0.000116738,0,0,0,0,0.012591,0.00159255,8.78194e-05,0,0.000915541,20956014084,27977721695,25501520464,25482164034,24984426274,26909248954
0.75,0,0.325,0.5,104,0,0,0,0,0,0,0,0.00195618,0.000117055,0,0,0,0,0.0138552,0.00114635,0,0,0.000300184,20687398225,28025976725,25779863123,25795098754,24916200562,27128122054
0.775,0,0.3325,0.5,104,0,0,0,0,0,0,0,0.00234742,0.000117371,0,0,0,0,0.0148665,0.000910502,0,0,0.000136432,21325433606,28451703880,26022820051,26337970300,25195420770,27373993215
0.8,0,0.34,0.5,104,0,0,0,0,0,0,0,0.00234742,0.000117371,0,0,0,0,0.0143608,0.00078208,0,0,4.42635e-05,21575739775,29144129213,26242479017,26367860038,25125262392,27633838912
0.825,0,0.3475,0.5,104,0,0,0,0,0,0,0,0.00195618,9.78091e-05,0,0,0,0,0.0120854,0.000647377,0,0,0,21612734148,29127026688,26319781973,26384635043,25401356123,27657880901
0.85,0,0.355,0.5,104,0,0,0,0,0,0,0,0.00195618,9.78091e-05,0,0,0,0,0.00920307,0.000488215,0,0,0,21557909234,29712603914,26436391015,26387449537,25318147374,27760494958
0.875,0,0.3625,0.5,104,0,0,0,0,0,0,0,0.00117371,5.86854e-05,0,0,0,0,0.0058657,0.000304092,0,0,0,21763382602,29512081629,26461906019,26692675646,25306476068,27701303616
0.9,0,0.37,0.5,104,0,0,0,0,0,0,0,0.00117371,5.86854e-05,0,0,0,0,0.00424757,0.000216552,0,0,0,22006095221,29827329460,26506472919,26580025839,25273808798,27678537534
0.925,0,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00217435,0.000108718,0,0,0,22203545000,29736106806,26568923084,26734087067,25489226898,27754728723
0.95,0,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000758495,3.79248e-05,0,0,0,22405823715,29521864968,26684310707,27011514239,25745428489,27890111708
0.975,0,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000202265,1.01133e-05,0,0,0,22309757275,29693121612,26816412653,27295069726,25780935461,27741463295
1,0,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000101133,5.05663e-06,0,0,0,22310009302,29844929152,26982200314,27359211789,25946773729,28010137953


==> data/sparse/partition/alphas/n104_beta0.01_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74534221,101408834,92363356,92552506,89688499,95887323
0.025,0.01,0.1075,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74187723,101705175,92635117,93396380,89056063,95749391
0.05,0.01,0.115,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74746115,101946751,93094668,94134438,89132635,96230536
0.075,0.01,0.1225,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74904778,100507070,92979720,94654677,87686873,96556053
0.1,0.01,0.13,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75413745,100409982,92471091,92880380,89454415,96275581
0.125,0.01,0.1375,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75359873,101052972,92622293,93400566,89251594,96834434
0.15,0.01,0.145,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75863153,106826588,96548221,98181235,91235893,101061701
0.175,0.01,0.1525,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,78365022,104902896,93527083,94472730,88152025,97151268
0.2,0.01,0.16,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75847110,105721917,93689736,95203283,89320506,96998564
0.225,0.01,0.1675,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,78422830,102134731,93270926,93411006,88807485,96697970
0.25,0.01,0.175,0.5,104,0.721154,0.961538,0.949519,0.961538,0.961538,0.961538,0.939124,1,0.996956,1,1,1,0.985913,1,0.999296,1,1,1,76822025,178477991,97127386,93904241,88360812,97126236
0.275,0.01,0.1825,0.5,104,0.721154,0.961538,0.949519,0.961538,0.961538,0.961538,0.939124,1,0.996956,1,1,1,0.985913,1,0.999296,1,1,1,77158689,457189969,117206165,92556639,87936265,100824156
0.3,0.01,0.19,0.5,104,0.355769,0.961538,0.919231,0.961538,0.961538,0.961538,0.793361,1,0.986624,1,1,1,0.928253,1,0.995708,1,1,1,84457576,1321254880,214178933,97117143,90197573,142480960
0.325,0.01,0.1975,0.5,104,0.115385,0.961538,0.907212,0.961538,0.961538,0.961538,0.728087,1,0.983361,1,1,1,0.910327,1,0.994812,1,1,1,84616057,4457664397,653571742,268968857,103208251,934342118
0.35,0.01,0.205,0.5,104,0.115385,0.961538,0.725,0.721154,0.596154,0.961538,0.728087,1,0.917898,0.93913,0.858253,1,0.910327,1,0.971526,0.984947,0.946046,1,123659777,13133689686,2431792162,1030481037,584864014,2104708089
0.375,0.01,0.2125,0.5,104,0.115385,0.961538,0.549519,0.596154,0.355769,0.596154,0.727341,1,0.860105,0.858358,0.798812,0.868237,0.910327,1,0.952691,0.94672,0.941287,0.955084,967249332,29844666127,5744006126,2273639626,2058751402,7200915044
0.4,0.01,0.22,0.5,104,0.115385,0.961538,0.404808,0.355769,0.115385,0.596154,0.717407,1,0.813886,0.79807,0.73168,0.858358,0.904676,1,0.939761,0.934578,0.926464,0.94672,969636404,32413507418,10960729215,8432885855,2104465752,14638801536
0.425,0.01,0.2275,0.5,104,0,0.355769,0.183173,0.115385,0,0.355769,0.549242,0.805668,0.699783,0.696402,0.611852,0.785872,0.901076,0.941074,0.922555,0.920863,0.913447,0.932212,7711097853,30443057119,18271608775,22126973121,8715927593,24603394789
0.45,0.01,0.235,0.5,104,0,0.355769,0.0875,0.115385,0,0.115385,0.131032,0.798806,0.423807,0.381811,0.252273,0.578366,0.702998,0.93273,0.863917,0.881296,0.835284,0.908452,8866279785,36352061037,26535174577,26434934104,23933626634,29531036607
0.475,0.01,0.2425,0.5,104,0,0.355769,0.0701923,0,0,0.115385,0,0.786487,0.226153,0.218195,0.0387285,0.309787,0.166018,0.932555,0.590997,0.581265,0.367593,0.788952,9270396057,37287159552,29220114001,29903670947,28023733460,32459458539
0.5,0.01,0.25,0.5,104,0,0.115385,0.0115385,0,0,0,0,0.240511,0.0318888,0.00406805,0,0.0146145,0.00172846,0.375531,0.165496,0.143139,0.0414069,0.267799,28115877574,41632626979,35671903412,34497096658,33353956107,38045623769
0.525,0.01,0.2575,0.5,104,0,0,0,0,0,0,0,0.0157106,0.0026375,0,0,0.00352113,4.17293e-05,0.183382,0.0278973,0.00454163,0.00100992,0.0363179,33568174820,46625461609,40798210984,41222149033,38274171540,42807620276
0.55,0.01,0.265,0.5,104,0,0,0,0,0,0,0,0.0142492,0.00192454,0,0,0.00192456,0,0.0439172,0.0131251,0.00333976,0,0.0210878,37664016162,51109584274,45060992893,45812933105,42480555641,46828803421
0.575,0.01,0.2725,0.5,104,0,0,0,0,0,0,0,0.0116916,0.00164606,0,0,0.00192456,0,0.0411102,0.0115305,0.00305753,4.32115e-05,0.01941,39947252387,54462836716,47729484115,47910129147,45340022355,49861545691
0.6,0.01,0.28,0.5,104,0,0,0,0,0,0,0,0.00876872,0.00108125,0,0,0.00117371,0,0.0342283,0.0095997,0.00235195,8.34585e-05,0.0185892,40608704883,56266153408,49342786250,48903709417,47533345863,51776178979
0.625,0.01,0.2875,0.5,104,0,0,0,0,0,0,0,0.00548045,0.000803428,0,0,0.00113636,0,0.0252288,0.00741159,0.00178748,8.74432e-05,0.0165713,42009900905,57760234026,51418752598,51035669142,49703238033,53968120518
0.65,0.01,0.295,0.5,104,0,0,0,0,0,0,0,0.00219218,0.000431326,0,0,0.000391236,0,0.0189216,0.00518655,0.000545727,4.37216e-05,0.0111868,44461509458,58992316492,53181264032,52974195208,51203766510,55809342534
0.675,0.01,0.3025,0.5,104,0,0,0,0,0,0,0,0.00109609,0.000187546,0,0,0.000374251,0,0.0122434,0.00313615,0.000252313,0,0.00619688,46042253487,60756358671,54764940471,54575516627,52561735714,57673070301
0.7,0.01,0.31,0.5,104,0,0,0,0,0,0,0,0.000782473,7.76148e-05,0,0,0,0,0.00854618,0.00158019,0,0,0.00150496,47157617411,62009516288,56034680341,55349168003,53924291281,58577202584
0.725,0.01,0.3175,0.5,104,0,0,0,0,0,0,0,0.000782473,5.83692e-05,0,0,0,0,0.00753439,0.000901751,0,0,0.000457771,47239762796,64538453767,56902513278,56476008139,54101338585,59295864390
0.75,0.01,0.325,0.5,104,0,0,0,0,0,0,0,0.000782473,3.91236e-05,0,0,0,0,0.00768608,0.000550672,0,0,8.5767e-05,47612690989,65776232670,57589376678,57360550158,55040080525,60599374563
0.775,0.01,0.3325,0.5,104,0,0,0,0,0,0,0,0.000782473,3.91236e-05,0,0,0,0,0.00773665,0.000431897,0,0,0,48736992528,66457885437,58516329362,58519426792,55996567400,61709808125
0.8,0.01,0.34,0.5,104,0,0,0,0,0,0,0,0.00117371,5.86854e-05,0,0,0,0,0.00652306,0.000343172,0,0,0,48544848110,66591627845,58948518907,59481291254,56605293447,61963407540
0.825,0.01,0.3475,0.5,104,0,0,0,0,0,0,0,0.000782473,3.91236e-05,0,0,0,0,0.00470267,0.000245566,0,0,0,48055089620,68215932006,59454998860,60143549364,56762924211,62128284985
0.85,0.01,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00288228,0.000148287,0,0,0,48911844499,69251176714,60025616043,60132921071,57156831856,63093603621
0.875,0.01,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00136529,7.0351e-05,0,0,0,49489679525,68085518916,60495063438,60404662740,57957408167,63161264380
0.9,0.01,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000353964,1.76982e-05,0,0,0,50089487922,68392767131,60981576837,60725950918,58249061991,64036441140
0.925,0.01,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000101133,5.05663e-06,0,0,0,50845764372,69485571798,61732815525,61523314180,58855882935,64916886515
0.95,0.01,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000101133,5.05663e-06,0,0,0,51525340342,70691901122,62616884394,62982384307,59579679849,65884295199
0.975,0.01,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52209243427,71755295958,63547647337,64243309853,60622598421,66254299305
1,0.01,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53286266073,72835929960,64705546269,65267394650,61838357739,67525035786


==> data/sparse/partition/alphas/n104_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74263568,102543112,91457446,91509106,86902054,97125153
0.025,0.5,0.1075,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,73684600,102511868,91291536,91605691,87076969,96381408
0.05,0.5,0.115,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,73982097,102775714,91251178,91306942,87247682,96422218
0.075,0.5,0.1225,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,75221204,102329008,91690832,92216365,87509341,96972360
0.1,0.5,0.13,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,74028205,129666973,99705823,98892234,90180294,102717016
0.125,0.5,0.1375,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,77611482,107324890,97131063,97532083,93656312,101269105
0.15,0.5,0.145,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,76360271,105588731,95478385,94497855,90448419,100461386
0.175,0.5,0.1525,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,76167405,105616251,95597518,96582277,90792622,100429932
0.2,0.5,0.16,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,77070008,104300781,95571947,96909532,91034513,100536260
0.225,0.5,0.1675,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,77885584,103723690,93165170,94375607,87647701,97383866
0.25,0.5,0.175,0.5,104,0.721154,0.961538,0.9375,0.961538,0.961538,0.961538,0.934726,1,0.993692,1,1,1,0.982074,1,0.998399,1,1,1,74219752,449105147,138244437,94869266,88868943,102655737
0.275,0.5,0.1825,0.5,104,0.721154,0.961538,0.9375,0.961538,0.961538,0.961538,0.934726,1,0.993692,1,1,1,0.982074,1,0.998399,1,1,1,74951584,1217960449,325211312,142645175,95044671,394949865
0.3,0.5,0.19,0.5,104,0.596154,0.961538,0.895192,0.961538,0.721154,0.961538,0.858358,1,0.980514,1,0.94053,1,0.946138,1,0.994264,1,0.986175,1,94772076,2264513048,722829755,545427407,277657945,1017421021
0.325,0.5,0.1975,0.5,104,0.115385,0.961538,0.792308,0.961538,0.596154,0.961538,0.727714,1,0.946709,1,0.875092,1,0.910327,1,0.983089,1,0.969955,1,713658189,22421005545,2579184323,1008542318,946126015,1276497910
0.35,0.5,0.205,0.5,104,0.115385,0.961538,0.537981,0.596154,0.355769,0.721154,0.698384,1,0.855338,0.858358,0.786114,0.935185,0.910327,1,0.95524,0.948793,0.93273,0.98187,972724180,30088243445,6544432735,2222120477,1185028990,8182972182
0.375,0.5,0.2125,0.5,104,0,0.596154,0.273077,0.240385,0.115385,0.355769,0.0095518,0.868809,0.542596,0.574726,0.259259,0.800883,0.733668,0.969894,0.909274,0.929468,0.903438,0.941697,2046890571,31347275774,15034942345,13304371806,3109097253,23175570274
0.4,0.5,0.22,0.5,104,0,0.596154,0.141827,0.115385,0,0.240385,0,0.858352,0.258873,0.228593,0,0.440141,0.0407513,0.94672,0.520136,0.492435,0.171292,0.868862,2245612328,35863232141,22972429542,27023398817,8709692298,28975848571
0.425,0.5,0.2275,0.5,104,0,0.355769,0.0533654,0,0,0,0,0.616857,0.0950915,0,0,0.000377216,0,0.877818,0.146869,0.0087199,0,0.0681396,9198554906,36948956579,29611935810,32069626438,30281737940,33520314159
0.45,0.5,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0407027,0.00726162,0,0,0.00873164,29342698686,41586225817,36406435343,35845581160,34599979778,38177880212
0.475,0.5,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0322362,0.00448947,0,0,0.00291055,32679384669,46042343635,40240980321,39887395560,38373038016,41864039968
0.5,0.5,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0168878,0.00164492,0,0,0.000181909,35045665580,48300839034,43139286367,43456038062,41305496672,45340850703
0.525,0.5,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00294291,0.000284778,0,0,0,37113561521,50702674982,44964226260,44982339772,42710436271,48021116950
0.55,0.5,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00018014,9.00698e-06,0,0,0,38550853404,52322524200,46764984543,46670202879,44282055107,49429447460
0.575,0.5,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39726810179,52890388183,48216912881,48517289855,46651292470,50813370553
0.6,0.5,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40781516298,54499278976,49249520965,49013368129,47447593053,51519388342
0.625,0.5,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41312743815,56588253037,50154458899,50685767380,48365913841,52252899568
0.65,0.5,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41436703546,57719299109,51148434591,52193705625,48704170640,53260841168
0.675,0.5,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41973687804,58655184855,51971178286,52458234705,49761582992,54209527437
0.7,0.5,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42912416148,58323822113,52804173203,53760895138,50295964118,55921672705
0.725,0.5,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44001837205,59916860782,53874496847,54473252970,51265423889,57185686331
0.75,0.5,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44700056451,61489106879,54890113894,55293038685,52184786616,58057073136
0.775,0.5,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45155307657,62718762157,55778344871,56279780415,53277563870,59123076086
0.8,0.5,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45832755579,64074928983,56629008004,56674129363,53880188847,60370114992
0.825,0.5,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47027926639,65333029978,57643450644,57299812025,55041050313,61514533913
0.85,0.5,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48279127643,66337497850,58886103598,59125502903,56332948335,62537852456
0.875,0.5,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49196925835,67297698278,60126719100,60200458981,57463207877,63866464142
0.9,0.5,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50378452005,68746027752,61488004103,61779166296,58736095185,65306888951
0.925,0.5,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51220645271,70375675646,62766023811,63233341076,59943577491,66394165738


==> data/sparse/partition/alphas/n104_beta1.00_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10320234,14897784,13088385,12865852,12194646,13745748
0.025,1,0.1075,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,11018749,14876414,13037240,12884435,12228835,13510616
0.05,1,0.115,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10215902,14625877,12885721,12888121,12042928,13557589
0.075,1,0.1225,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10224111,14593137,12945323,12798917,12264777,13551636
0.1,1,0.13,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10024440,14487295,12921706,13049161,12226339,13604446
0.125,1,0.1375,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10203623,14532948,12961586,12938236,12298217,13469579
0.15,1,0.145,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10149415,15493439,13112605,13186549,12418282,13672732
0.175,1,0.1525,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10400924,14692560,12859285,12793308,12077058,13512483
0.2,1,0.16,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10302752,19784919,13301514,12722848,11683750,13748307
0.225,1,0.1675,0.5,104,0.951923,0.961538,0.959615,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,10235153,14620768,12811010,12826493,12039426,13463117
0.25,1,0.175,0.5,104,0.240385,0.961538,0.911538,0.961538,0.951923,0.961538,0.432514,1,0.968362,1,1,1,0.929647,1,0.995586,1,1,1,9897539,8778298387,459580250,12977422,11854268,13807860
0.275,1,0.1825,0.5,104,0,0.961538,0.845673,0.961538,0.951923,0.961538,0,1,0.911625,1,1,1,0.924582,1,0.991063,1,1,1,9916288,17416837707,1393689031,126536030,12471825,201463231
0.3,1,0.19,0.5,104,0,0.961538,0.593269,0.711538,0,0.961538,0,1,0.673727,0.94053,0.0180383,1,0.908141,1,0.966805,0.986175,0.919027,1,12575982,27345301532,6751768559,230847386,88731067,13115720260
0.325,1,0.1975,0.5,104,0,0.961538,0.323558,0,0,0.721154,0,1,0.385632,0.0180383,0,0.938799,0.79035,1,0.934052,0.916696,0.909732,0.985274,126823894,30443640052,13946115828,17391273549,229681105,19075583635
0.35,1,0.205,0.5,104,0,0.961538,0.14375,0,0,0.240385,0,1,0.206528,0,0,0.434553,0.523588,1,0.83878,0.872256,0.791994,0.908813,228109287,29559380936,16911153231,18932034674,13303284301,19814653779
0.375,1,0.2125,0.5,104,0,0.961538,0.0894231,0,0,0,0,1,0.122714,0,0,0,0.0282459,1,0.33325,0.198624,0.0616704,0.429943,220574798,28197673413,21376638366,23550166128,22146560269,25080563719
0.4,1,0.22,0.5,104,0,0.355769,0.0355769,0,0,0,0,0.610375,0.0610152,0,0,0,0,0.760471,0.098605,0.00524061,0,0.0522909,8188428585,31142260158,26089449259,27908328104,26234591600,28879791575
0.425,1,0.2275,0.5,104,0,0.355769,0.0177885,0,0,0,0,0.609929,0.0304965,0,0,0,0,0.753008,0.0503635,0.00100255,0,0.0201877,8354340769,34585846915,29747949493,30724663919,29201968875,31768076752
0.45,1,0.235,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0581337,0.00820137,8.34585e-05,0,0.00376858,27368717318,38569890742,34116469758,33676401647,32350005437,35992794023
0.475,1,0.2425,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0245846,0.0030867,0,0,0.000342598,29851358879,42415022665,37341517458,37363795158,35281090585,39307674470
0.5,1,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00828642,0.00078826,0,0,0,31750061056,44855579801,39632204672,39574237184,37500389735,41829635043
0.525,1,0.2575,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000362204,3.16207e-05,0,0,0,33790319949,46218179002,41356241986,41286592589,39211806956,43637442046
0.55,1,0.265,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35173008563,48045324078,42974536717,43262500764,40803007906,45268420887
0.575,1,0.2725,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36544941404,49759284582,45009121794,45348133720,42421337956,47186284111
0.6,1,0.28,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37158131918,51642895006,45825098289,46081523141,43737951693,48280873704
0.625,1,0.2875,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38118106371,52272529967,46813934962,47689365032,44588902764,49168268943
0.65,1,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38696210636,54032197794,47752918016,48437655885,45543059456,49852388213
0.675,1,0.3025,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39608119870,53964844430,48795552960,49594717756,46741894022,51442231279
0.7,1,0.31,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39718324710,55369171017,49484596210,49941020719,47062260488,52152960008
0.725,1,0.3175,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41245459202,56639165225,50881195661,51273579313,48523081436,53716674135
0.75,1,0.325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41409493269,57537637871,51453428181,51631856885,49086489128,54296587273
0.775,1,0.3325,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41942770937,59141806755,52572103246,52341746869,50293597645,55761244630
0.8,1,0.34,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43158188909,62017123646,53984032794,53229192018,51117813740,57238647781
0.825,1,0.3475,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45715005373,63189036845,55924537023,54545033602,53261989828,59721647266
0.85,1,0.355,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46252734656,64441000826,57181851841,57692324082,53611008911,60509857811
0.875,1,0.3625,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48155344083,64085833007,58516377873,58273613959,56072548697,62198974339
0.9,1,0.37,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47468945437,65299472921,58535205602,59021972283,56039735355,62085251440
0.925,1,0.3775,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48420675429,66813377465,59838546511,60218971443,57059077021,63298142134
0.95,1,0.385,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49120531465,68152324214,60968277960,61440008205,58313179466,64508989937
0.975,1,0.3925,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49630005157,69445333528,61850646703,62306386110,59143537683,65280988618
1,1,0.4,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49784299649,69925570287,62272044626,62722991586,59505117939,65829107117


==> data/sparse/partition/alphas/n184_beta0.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,237825021,341169368,282305871,274361629,264138334,295923297
0.025,0,0.1075,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,247065241,325854923,281182150,280305781,262820040,286759078
0.05,0,0.115,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,239428225,325109547,276591922,276031723,251719285,285877065
0.075,0,0.1225,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,241674704,314429961,274349231,275060444,256825201,285429107
0.1,0,0.13,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,238673977,319014665,271109368,266661602,255407022,278144080
0.125,0,0.1375,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,239045257,313384151,271587540,269248802,256491084,279724962
0.15,0,0.145,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,241141977,313000042,270850724,266127705,255968770,279310625
0.175,0,0.1525,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,240117277,310163322,270592995,267503362,258526694,281449448
0.2,0,0.16,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,236871524,322493642,271213066,270876579,250860233,281320510
0.225,0,0.1675,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,241840846,489146924,283209537,264160942,260358223,288067083
0.25,0,0.175,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,241086052,702734124,316208937,283635657,256051358,309962760
0.275,0,0.1825,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,238621770,699926841,313115761,275595115,259997350,307489579
0.3,0,0.19,0.25,184,0.733696,0.978261,0.966033,0.978261,0.978261,0.978261,0.940348,1,0.997017,1,1,1,0.986301,1,0.999315,1,1,1,238168129,1190875875,444311467,286414992,265639927,496042384
0.325,0,0.1975,0.25,184,0.36413,0.978261,0.862228,0.978261,0.733696,0.978261,0.795753,1,0.963235,1,0.934136,1,0.92864,1,0.988216,1,0.981711,1,246744278,4873737459,1283398465,645552704,287672504,1503526711
0.35,0,0.205,0.25,184,0.119565,0.978261,0.757609,0.733696,0.608696,0.978261,0.735385,1,0.925057,0.934136,0.861206,1,0.914941,1,0.974375,0.981711,0.949806,1,256999111,14767519599,2994078572,2199695598,1412049381,3154334574
0.375,0,0.2125,0.25,184,0.119565,0.978261,0.587772,0.608696,0.36413,0.733696,0.730852,1,0.869565,0.858653,0.787547,0.939516,0.914877,1,0.956416,0.947745,0.928081,0.986521,257434854,37052115307,6617122291,3275250977,2289151896,5771831522
0.4,0,0.22,0.25,184,0,0.978261,0.365217,0.36413,0.244565,0.36413,0.695538,1,0.797205,0.784147,0.735872,0.79972,0.910074,1,0.938436,0.929336,0.922664,0.941502,2168833621,39976916228,15501636843,13642398453,5124345093,20485115500
0.425,0,0.2275,0.25,184,0,0.36413,0.163315,0.119565,0,0.36413,0.0839658,0.798317,0.605785,0.648031,0.515326,0.742105,0.779719,0.938366,0.904713,0.916854,0.897547,0.92616,11499274988,41880882183,26097388102,24038834081,14804079680,37170862908
0.45,0,0.235,0.25,184,0,0.36413,0.0967391,0,0,0.119565,0.00166034,0.767703,0.303598,0.247464,0.0455619,0.430627,0.237878,0.936817,0.731163,0.82434,0.574259,0.880191,12784843944,42888453168,27879417181,26153425607,22899377038,30872888484
0.475,0,0.2425,0.25,184,0,0.36413,0.0483696,0,0,0,0.000233046,0.629768,0.115429,0.00502874,0.00161625,0.191163,0.0257098,0.888504,0.31079,0.193217,0.114058,0.456312,12961018503,46987825260,30931983265,29473372027,27232398393,32838019798
0.5,0,0.25,0.25,184,0,0.119565,0.00597826,0,0,0,0,0.22512,0.015353,0.00115447,0.000233699,0.00235905,0.00467622,0.314503,0.0581631,0.0149471,0.0105647,0.0415485,27063131075,41849261608,32540436841,32792061115,29850783909,34204388218
0.525,0,0.2575,0.25,184,0,0,0,0,0,0,0,0.00975372,0.00207406,0.00093611,0,0.00212314,0.00322484,0.0706133,0.0175993,0.0126382,0.00643418,0.0170118,28734491585,36771819992,32115460876,32231928087,30161631824,33946620859
0.55,0,0.265,0.25,184,0,0,0,0,0,0,0,0.0085345,0.00185925,0.000237192,0.000233046,0.00212314,0.00261482,0.0434543,0.0154789,0.0103293,0.00624115,0.0173941,27866534992,35917572269,31137612539,30815996581,29258450155,32916348821
0.575,0,0.2725,0.25,184,0,0,0,0,0,0,0,0.00756144,0.00165569,0.000237192,0,0.00212314,0.0019327,0.0418042,0.0141326,0.00793604,0.00572642,0.0168844,27233532584,35005032113,30285570189,30222786254,28218523163,31612574911
0.6,0,0.28,0.25,184,0,0,0,0,0,0,0,0.00614367,0.0012844,0.000233699,0,0.00143164,0.00153479,0.0377234,0.0123094,0.00659749,0.00350669,0.0148455,26793043154,34391569251,30176873156,29890577386,28123595148,31459424370
0.625,0,0.2875,0.25,184,0,0,0,0,0,0,0,0.00487686,0.000962208,0.000230894,0,0.000707714,0.00108004,0.0345578,0.0101656,0.00681984,0.00243685,0.0124881,27060104991,34414186329,30434457615,30429840266,28471931410,31724023515
0.65,0,0.295,0.25,184,0,0,0,0,0,0,0,0.00365764,0.000628252,0,0,0.000238607,0.000511596,0.0305349,0.0077554,0.00490363,0.00154532,0.0101306,27401153762,35133417528,30894670917,30538710194,29167659241,32285857549
0.675,0,0.3025,0.25,184,0,0,0,0,0,0,0,0.00219459,0.000398926,0,0,0.000233699,0.000227376,0.0245334,0.00567042,0.00294678,0.000972172,0.00739089,27892439632,35549655165,31444865130,31519911636,29711703250,32552680614
0.7,0,0.31,0.25,184,0,0,0,0,0,0,0,0.00168634,0.000193533,0,0,0,0.000113688,0.0176087,0.00375628,0.0015442,0.000546847,0.00399376,28181316675,36866661099,32006230297,32174518892,30089864065,33297700129
0.725,0,0.3175,0.25,184,0,0,0,0,0,0,0,0.000722717,6.04024e-05,0,0,0,0,0.0112775,0.00213557,0.000693361,0.000303804,0.0024337,28261241811,36176673140,32480030746,32499528790,30328469162,33505150255
0.75,0,0.325,0.25,184,0,0,0,0,0,0,0,0.000243843,3.63118e-05,0,0,0,0,0.0059355,0.00114621,0.0002889,6.40533e-05,0.0010285,29141667516,36334280900,32654260419,32837108474,30610706453,33941290605
0.775,0,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00244015,0.000473865,0.000121433,0,0.000561622,29016989471,36575519118,33020170834,33078763632,31380749519,34845965974
0.8,0,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000848786,0.000139832,5.77801e-05,0,0.000124805,29263294429,36933464656,33265538005,33689044739,31538252569,34610477255
0.825,0,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000206271,3.26812e-05,0,0,0,29424557013,37629733957,33524435320,33901632159,31440794002,35116507811
0.85,0,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000182149,1.24181e-05,0,0,0,30387925414,38282949720,33846715026,33549037152,31947289743,35189372551
0.875,0,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000182149,9.10747e-06,0,0,0,30148993980,38740983192,33826323757,33799262649,31730140729,35467692314
0.9,0,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000182149,9.10747e-06,0,0,0,30192840731,39058601220,33834763679,33798714770,32024323397,35569539196
0.925,0,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000121433,6.07165e-06,0,0,0,30174986023,39239400540,34009802220,34291989274,31983806401,36033582415
0.95,0,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000121433,6.07165e-06,0,0,0,30434162130,38897562526,34268468531,34411421058,32390194378,36181927533
0.975,0,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.07165e-05,3.03582e-06,0,0,0,30940968717,38759089446,34566799566,34550585245,32597588951,36394417423
1,0,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30974636916,39069842549,34788948635,34957397577,32832317079,36549042887


==> data/sparse/partition/alphas/n184_beta0.01_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,250283643,328390456,285431104,280724735,263788403,302519791
0.025,0.01,0.1075,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,246746165,335490788,282124460,280546821,261460941,290255098
0.05,0.01,0.115,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,239289287,328791244,272527475,270393282,251606622,277995832
0.075,0.01,0.1225,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,240897486,325773705,273015941,270883745,256580426,279692603
0.1,0.01,0.13,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,240186556,324172355,272202674,265933174,253447449,281013792
0.125,0.01,0.1375,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,239748543,324071803,274128877,270215795,255776612,283457853
0.15,0.01,0.145,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,241852084,312965882,271983174,264933858,253726887,282754478
0.175,0.01,0.1525,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,242142293,317876270,271983995,265141833,249083805,284398917
0.2,0.01,0.16,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,236927831,309144930,272039346,271947841,249240824,285355353
0.225,0.01,0.1675,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,239340249,488904640,282597955,263110731,259922227,289247606
0.25,0.01,0.175,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,242918295,704776787,332249741,284620111,268000515,310275416
0.275,0.01,0.1825,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,240226998,705182772,346775191,281519807,260557010,311327770
0.3,0.01,0.19,0.25,184,0.733696,0.978261,0.966033,0.978261,0.978261,0.978261,0.940348,1,0.997017,1,1,1,0.986301,1,0.999315,1,1,1,242923778,2190186377,598791707,489058457,272832608,719063302
0.325,0.01,0.1975,0.25,184,0.36413,0.978261,0.813043,0.978261,0.608696,0.978261,0.795326,1,0.945958,1,0.867261,1,0.92864,1,0.982231,1,0.957594,1,260082291,8061292530,2269056050,1548211308,557931748,2190092875
0.35,0.01,0.205,0.25,184,0.119565,0.978261,0.696196,0.608696,0.608696,0.978261,0.735385,1,0.904656,0.867261,0.851074,1,0.914941,1,0.967621,0.957594,0.936999,1,555922868,39477021081,6096144593,3139270344,2098892490,5290885262
0.375,0.01,0.2125,0.25,184,0.119565,0.978261,0.54375,0.36413,0.36413,0.733696,0.730613,1,0.855645,0.802247,0.786638,0.936845,0.914877,1,0.952398,0.938373,0.927126,0.984128,2156030948,39576277972,11582136668,5318685056,2855439464,15444278309
0.4,0.01,0.22,0.25,184,0,0.978261,0.30462,0.36413,0.119565,0.36413,0.608634,1,0.772819,0.779618,0.711025,0.798861,0.907572,1,0.933305,0.927903,0.917201,0.938908,2159505787,47108584767,21005627212,17932521344,13891760381,26229696508
0.425,0.01,0.2275,0.25,184,0,0.36413,0.13288,0.119565,0,0.119565,0.074241,0.797616,0.578338,0.632487,0.413238,0.713972,0.765616,0.938366,0.899789,0.914717,0.887894,0.920384,14008645294,44325257412,28926022980,29705886426,21849796689,35656416959
0.45,0.01,0.235,0.25,184,0,0.36413,0.0540761,0,0,0.119565,0.000948767,0.763496,0.230826,0.145357,0.0420208,0.314354,0.211856,0.936757,0.690322,0.736485,0.558904,0.82351,14620885908,41652716690,32857986043,32984919531,28269490334,38085793814
0.475,0.01,0.2425,0.25,184,0,0.244565,0.0241848,0,0,0,0.000233046,0.500351,0.0704614,0.00359195,0.00138536,0.0763101,0.0217785,0.879666,0.264171,0.173528,0.100159,0.383272,22545962127,45760205323,36852711591,36750144964,33588997635,40347351415
0.5,0.01,0.25,0.25,184,0,0,0,0,0,0,0,0.0234089,0.00331322,0.00071582,0.000233699,0.00212314,0.00443945,0.225316,0.0409204,0.0148256,0.00977535,0.0414166,33894238813,46716294338,41183387127,40653794617,38230500711,43968326474
0.525,0.01,0.2575,0.25,184,0,0,0,0,0,0,0,0.00950988,0.00200208,0.00093611,0,0.00212314,0.00304569,0.0588559,0.0167526,0.0126382,0.00579076,0.0168206,37948387399,50215056106,43863916740,44536022403,41516700223,47006272674
0.55,0.01,0.265,0.25,184,0,0,0,0,0,0,0,0.00829066,0.00181189,0.000236072,0,0.00212314,0.00238745,0.0429043,0.0151282,0.0100863,0.0058929,0.0170755,39459693047,52574072875,45153060041,45002902693,42007877787,48473475568
0.575,0.01,0.2725,0.25,184,0,0,0,0,0,0,0,0.0068276,0.0014888,0.000237192,0,0.00167025,0.00181901,0.0409103,0.0137026,0.00758069,0.00527603,0.0166295,40813757584,54369757135,46550286315,47082992156,43007586407,48810883138
0.6,0.01,0.28,0.25,184,0,0,0,0,0,0,0,0.00567108,0.00118933,0.000230894,0,0.000954426,0.00147794,0.0361406,0.0117222,0.00621854,0.00326895,0.0142083,42816566055,57260567266,48910207040,49567839915,45187876938,51323852548
0.625,0.01,0.2875,0.25,184,0,0,0,0,0,0,0,0.00487686,0.000866533,0,0,0.000707714,0.00102319,0.0326453,0.00947791,0.00569423,0.00219911,0.0121058,45571701748,59889772584,51776324543,52379855156,47830224072,54643696297
0.65,0.01,0.295,0.25,184,0,0,0,0,0,0,0,0.00316996,0.00053176,0,0,0.000233699,0.000511596,0.0280288,0.00706458,0.00442689,0.00130224,0.00930233,47258754985,63839681483,54747481727,55252706405,50738603462,57658064425
0.675,0.01,0.3025,0.25,184,0,0,0,0,0,0,0,0.00169041,0.000313992,0,0,0.000233699,0.000170532,0.0213019,0.00490258,0.00254232,0.000789889,0.00637146,50985004201,66665973648,57856010653,57969269550,53101246735,61614000590
0.7,0.01,0.31,0.25,184,0,0,0,0,0,0,0,0.00168634,0.000157128,0,0,0,0,0.0155642,0.00306018,0.00122249,0.000473793,0.00343214,52492632443,69918266346,60193839244,60354675863,55555544922,63758257945
0.725,0.01,0.3175,0.25,184,0,0,0,0,0,0,0,0.000481812,4.83571e-05,0,0,0,0,0.00929895,0.00163656,0.000397272,0.000236897,0.00212168,53849038986,70607962787,62139882636,61396485199,57036200171,65845617916
0.75,0.01,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0042208,0.0007713,0.00017334,5.91926e-05,0.000927828,56472359985,72640875533,63586870698,62912233076,59056057361,67239726403
0.775,0.01,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00164875,0.000283302,5.92242e-05,0,0.00024961,56645227450,73778227709,64534999367,64656180509,60030763531,68059222279
0.8,0.01,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00032975,6.54326e-05,0,0,6.24025e-05,58878884882,74488169902,65449233048,65621907445,60138734084,68770423453
0.825,0.01,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.87569e-05,9.78427e-06,0,0,0,58786095992,76461528900,65822537747,65768126086,61323754765,70001367397
0.85,0.01,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.07165e-05,3.03582e-06,0,0,0,59300731587,76557006680,66180711998,65869989641,61566565861,69941664512
0.875,0.01,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.07165e-05,3.03582e-06,0,0,0,59061468430,76350899334,65992094861,66626419385,61071010625,68926756749
0.9,0.01,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,6.07165e-05,3.03582e-06,0,0,0,58138822877,76679357513,65681090625,66474383571,61539073498,68566205647
0.925,0.01,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,57959644651,75908467385,65882887630,65801480154,62145195192,69560109523
0.95,0.01,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,57567458159,76043334846,65872356335,65340338153,61719299459,69450945975
0.975,0.01,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,57907998835,75951902758,66071040380,66054044182,61601983696,70165613178
1,0.01,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,57870250984,75767110016,66379358183,66255674760,62172854166,70469523861


==> data/sparse/partition/alphas/n184_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,247183806,368123567,279470723,265425414,257531815,284908560
0.025,0.5,0.1075,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,259453619,325713443,287109948,286838064,264949934,298123985
0.05,0.5,0.115,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,242162304,318231630,278163424,274631616,258477761,295846427
0.075,0.5,0.1225,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,245604954,314106967,272377819,265289877,255117272,284454295
0.1,0.5,0.13,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,245512104,311893508,272084306,269775717,253746140,286228005
0.125,0.5,0.1375,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,239388995,314078542,270907984,267186862,253525499,285080223
0.15,0.5,0.145,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,240439743,311723982,270711567,268416557,254083368,287869700
0.175,0.5,0.1525,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,243980074,314949341,272172496,270057163,254077987,290871798
0.2,0.5,0.16,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,239654984,315611363,272334798,267398965,254191160,289532871
0.225,0.5,0.1675,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,240668015,742740244,326197246,273571716,258956420,301130458
0.25,0.5,0.175,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,241137247,749978255,406765838,291548078,262725190,614637522
0.275,0.5,0.1825,0.25,184,0.608696,0.978261,0.959783,0.978261,0.978261,0.978261,0.861426,1,0.993071,1,1,1,0.947442,1,0.997372,1,1,1,248883586,2422656407,677871646,507049335,310541130,737719649
0.3,0.5,0.19,0.25,184,0.608696,0.978261,0.886141,0.978261,0.733696,0.978261,0.858612,1,0.969629,1,0.938919,1,0.947111,1,0.989916,1,0.984606,1,261051374,3407026788,1565964906,1583909138,633321300,2138053015
0.325,0.5,0.1975,0.25,184,0.36413,0.978261,0.782337,0.744565,0.608696,0.978261,0.788713,1,0.935801,0.941331,0.86176,1,0.928081,1,0.978831,0.984606,0.951791,1,2066540142,16152879835,4482516013,2326474874,2169595835,4818908362
0.35,0.5,0.205,0.25,184,0.119565,0.978261,0.572826,0.36413,0.36413,0.733696,0.704891,1,0.861284,0.798301,0.793006,0.939416,0.917201,1,0.953779,0.936798,0.928081,0.984627,2064405528,34968534933,10711691176,5654318303,2301069356,15968758095
0.375,0.5,0.2125,0.25,184,0,0.978261,0.352717,0.36413,0.119565,0.36413,0.00538264,1,0.652674,0.72084,0.447713,0.77257,0.890253,1,0.933004,0.931347,0.914814,0.938191,2196824967,42671510167,18506384066,16349950291,6216008922,28930242404
0.4,0.5,0.22,0.25,184,0,0.978261,0.188587,0.119565,0,0.244565,0,1,0.303348,0.22512,0.0123967,0.558601,0.149242,1,0.6737,0.713682,0.430897,0.901642,2184772206,39567723231,26417874476,28895476899,19188146282,33783200916
0.425,0.5,0.2275,0.25,184,0,0.36413,0.036413,0,0,0,0,0.623452,0.0656068,0,0,0.00731529,0.0015527,0.919544,0.157202,0.0448414,0.0161682,0.180834,12622261522,41835823013,35878134799,37180636990,34106617883,39964818462
0.45,0.5,0.235,0.25,184,0,0,0,0,0,0,0,0.00755913,0.00154898,0,0,0.000923574,0.000514734,0.0418123,0.0177624,0.0144594,0.00422752,0.0268238,34933349727,45397987582,40414297551,40837084763,37322285235,42647094924
0.475,0.5,0.2425,0.25,184,0,0,0,0,0,0,0,0.00676165,0.00105654,0,0,0.000486145,0.000321709,0.0349285,0.0148491,0.0126465,0.0028824,0.0231498,36018324330,48790247069,42434166622,42794490087,38625895573,45012030369
0.5,0.5,0.25,0.25,184,0,0,0,0,0,0,0,0.00507124,0.000468161,0,0,0,0.000128684,0.0294967,0.0113382,0.0103455,0.00195336,0.017256,37879919792,50986109732,43292050034,43366465711,38859697897,45786629432
0.525,0.5,0.2575,0.25,184,0,0,0,0,0,0,0,0.00289785,0.000180798,0,0,0,0,0.0211771,0.00730127,0.00611047,0.000887889,0.0096209,38726868280,52133542383,44911364802,44716700994,41018439250,47079508825
0.55,0.5,0.265,0.25,184,0,0,0,0,0,0,0,0.000724463,3.62231e-05,0,0,0,0,0.0147558,0.00370263,0.00139149,0.000320266,0.00554689,40750928264,54703295136,47228360087,46626108102,43308716930,49999098864
0.575,0.5,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00790024,0.00115207,0.000136212,0,0.000972172,43047049150,57651754878,50046251972,49722334478,46510309363,52777333850
0.6,0.5,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00208932,0.00022892,0,0,6.18582e-05,46597132659,61303204547,52940623777,52588427748,48978801831,55602696970
0.625,0.5,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000261165,1.96794e-05,0,0,0,48669223568,66060748184,54802527692,54588152893,50934813103,56781390167
0.65,0.5,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48844872089,64514888391,56106942532,56098568063,51990352465,59030274063
0.675,0.5,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49749955610,65190526083,56987628808,56087976017,52984823308,59580303108
0.7,0.5,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50051586655,66623815593,57614312553,57008526458,52821359273,60199091959
0.725,0.5,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50893348509,66730312048,58094816078,57839796562,53409544306,61556776268
0.75,0.5,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50840018547,66782272142,58218220482,57614134434,53984136500,60985402394
0.775,0.5,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50721504969,67020048961,58342795613,58030273831,53386009665,61471556974
0.8,0.5,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50931630208,66704075918,58379265274,57663444636,53735125797,61413319710
0.825,0.5,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51011478309,66800127694,58462306396,57835080882,54132936515,61848402564
0.85,0.5,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50604635034,66464699262,58646340921,58340898518,54434241297,62267859634
0.875,0.5,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51200062576,67358788024,59078550105,59085380368,54933704447,62522910391
0.9,0.5,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51710252599,68018868731,59589262136,59843393218,55335957037,63283781706
0.925,0.5,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52333823573,69081611592,60131495397,60404508508,55883654220,63504392629
0.95,0.5,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52876333113,69539111781,60722953608,60936687053,56430275908,64217197881
0.975,0.5,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53335763920,69841449089,61019747594,61136205619,56601124266,64415408535
1,0.5,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53236588344,69943504582,61183594167,60880632095,56957047734,64539816897


==> data/sparse/partition/alphas/n184_beta1.00_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,244358697,522365034,344428661,326876359,289163544,404779329
0.025,1,0.1075,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,243939421,552585386,360256460,333483355,289619650,421040679
0.05,1,0.115,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,247919166,543018420,357863405,338172212,298342440,422042884
0.075,1,0.1225,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,245065049,523542215,346325832,328610882,287922269,413695139
0.1,1,0.13,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,243295685,523846151,343745160,326089769,282125258,405333480
0.125,1,0.1375,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,235751427,533370473,344394565,327018966,282271540,404437510
0.15,1,0.145,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,238474965,522519947,343580239,326378300,282628368,407591708
0.175,1,0.1525,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,241638671,535886492,345295933,330473680,289920668,407478349
0.2,1,0.16,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,240158051,521204441,344248523,329469860,289851754,408908904
0.225,1,0.1675,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,238008094,1265776467,428431109,336754130,292186104,428436675
0.25,1,0.175,0.25,184,0.929348,0.978261,0.96087,0.961957,0.951087,0.967391,1,1,1,1,1,1,1,1,1,1,1,1,237755139,1285909242,567148742,368240353,296897794,529312866
0.275,1,0.1825,0.25,184,0.0923913,0.978261,0.828804,0.961957,0.61413,0.967391,0.238222,1,0.917844,1,0.878083,1,0.923326,1,0.987056,1,0.984899,1,246056531,25113408161,2471165004,552030090,343199734,1287291577
0.3,1,0.19,0.25,184,0,0.978261,0.640489,0.929348,0.11413,0.967391,0.0437632,1,0.731631,1,0.234677,1,0.91833,1,0.969974,1,0.923183,1,242488547,41751729464,10270372295,1186930018,462198621,9448620586
0.325,1,0.1975,0.25,184,0,0.978261,0.0755435,0,0,0,0.0102969,1,0.129913,0.0320856,0.0191634,0.0565809,0.878832,1,0.915459,0.913528,0.908197,0.918215,3295875085,46259627978,36755624007,42038239871,30959578780,44160658467
0.35,1,0.205,0.25,184,0,0.0978261,0.00842391,0,0,0,0,0.228824,0.0457256,0.0290163,0.0124402,0.0392676,0.513739,0.926664,0.809119,0.87219,0.70003,0.900408,24727112187,47601830810,41028644538,44141079940,37512692536,45948187238
0.375,1,0.2125,0.25,184,0,0.0108696,0.000543478,0,0,0,0,0.0741367,0.0258426,0.0212965,0.0118853,0.0372226,0.118253,0.777171,0.415005,0.3708,0.224629,0.508722,28899713248,57684613357,46517244623,48079369664,42563396315,51673392043
0.4,1,0.22,0.25,184,0,0.0108696,0.000543478,0,0,0,0,0.0553007,0.0165283,0.0112333,0,0.0280925,0.0341131,0.300096,0.141992,0.120154,0.0634768,0.200439,32840141114,66233347761,49904949724,50554973068,39499892429,56944185104
0.425,1,0.2275,0.25,184,0,0.0108696,0.000543478,0,0,0,0,0.0540932,0.0107338,0.00909515,0,0.0114606,0.0126194,0.194597,0.0745411,0.0617345,0.0381753,0.0901561,34829597512,70854975214,52469049736,52278924882,40667930960,60010703205
0.45,1,0.235,0.25,184,0,0.0108696,0.000543478,0,0,0,0,0.0309104,0.00431073,0,0,0.00808127,0.00824238,0.119513,0.0603806,0.0597289,0.0338798,0.0687073,33623856449,78343107991,48275886969,41978837552,38873658446,54547485984
0.475,1,0.2425,0.25,184,0,0,0,0,0,0,0,0.0106848,0.00191293,0,0,0,0.00443383,0.0919279,0.0465881,0.0422082,0.0263999,0.0547945,34085919055,71105989977,45165378681,42508190225,39636306926,45773033334
0.5,1,0.25,0.25,184,0,0,0,0,0,0,0,0.00802644,0.000401322,0,0,0,0.00147794,0.0628352,0.0309599,0.0302368,0.0185129,0.0397579,36279677955,67476408006,43307937968,41855345032,38011590319,44443127838
0.525,1,0.2575,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0.000113688,0.0328952,0.0159997,0.0158895,0.00695394,0.0207225,38433113239,51315953075,44528053881,43893344931,40810444278,46861533415
0.55,1,0.265,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.017041,0.00670081,0.00569096,0.00309654,0.00885632,41030525027,53780357814,47268239040,47151895445,44037907273,49863584015
0.575,1,0.2725,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0132424,0.00218233,0.00103135,0.000119439,0.00251992,43779759302,57122033683,50158713280,50126590682,46335800079,53083881091
0.6,1,0.28,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00834271,0.000659234,0,0,0.000132547,46716610686,61853425560,52691059526,51941451943,48135791583,55404821266
0.625,1,0.2875,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0011256,7.4914e-05,0,0,0,47294375177,64258699838,54360070860,54070946417,49881757799,57376584344
0.65,1,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47795504208,64144677798,55575918360,54995906715,50864187660,59193639324
0.675,1,0.3025,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48913560568,63939774862,56659149709,56887350404,51753210834,59363989004
0.7,1,0.31,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49384296332,65490696865,57290230538,56849035073,52556870876,60591678609
0.725,1,0.3175,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50444965195,66244407119,57964607383,57307498637,52555974276,60667116659
0.75,1,0.325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50249624078,66793041302,58330232065,58100197916,53218893644,61286704013
0.775,1,0.3325,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50537239770,66723321765,58440218902,58025878229,53336786116,61664704126
0.8,1,0.34,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51222586936,66966907235,58578566718,57811266677,53954549707,62062695333
0.825,1,0.3475,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51202049550,66941568747,58904111424,58931882732,54553376788,62269566200
0.85,1,0.355,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51445045695,67287435127,59317283101,59551177277,55313904639,62571514370
0.875,1,0.3625,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52032889714,67840864444,59929351675,60365561548,56031577675,63538157593
0.9,1,0.37,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52747210145,68831477126,60555799867,60973986391,56304695711,64076859517
0.925,1,0.3775,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53657733388,70029315724,61290764337,61725265914,57021446828,64788953239
0.95,1,0.385,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54106683039,70652927316,61932267829,62042702643,57532891571,65433036465
0.975,1,0.3925,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54445933118,71178448382,62388874580,62327395222,57967995321,65887809706
1,1,0.4,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54768192055,71402280742,62617148152,62427942711,58342817900,66036492530


==> data/sparse/partition/alphas/n56_beta0.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23255079,25439921,24403542,24365990,23910670,24795416
0.025,0,0.1075,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23325357,25386454,24563554,24598074,24196094,24952738
0.05,0,0.115,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23456575,25394863,24570724,24680126,24188379,24956716
0.075,0,0.1225,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23408948,25451384,24670148,24758753,24444845,25106191
0.1,0,0.13,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23554786,25702155,24693478,24707416,24454743,24953590
0.125,0,0.1375,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23326084,25699233,24774962,24802347,24531084,25153146
0.15,0,0.145,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23642957,25883457,24938514,25013334,24752940,25139298
0.175,0,0.1525,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23887146,25935205,25075917,25062974,24908655,25356724
0.2,0,0.16,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23788541,25975093,25154110,25183848,24989110,25389152
0.225,0,0.1675,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,24047524,26016421,25282333,25332409,25059673,25450257
0.25,0,0.175,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,24298331,26473019,25398404,25439282,25088988,25576633
0.275,0,0.1825,1,56,0.571429,0.928571,0.910714,0.928571,0.928571,0.928571,0.863636,1,0.993182,1,1,1,0.95202,1,0.997601,1,1,1,24233853,228522001,35593414,25539545,25255294,25660384
0.3,0,0.19,1,56,0.571429,0.928571,0.910714,0.928571,0.928571,0.928571,0.863636,1,0.993182,1,1,1,0.95202,1,0.997601,1,1,1,24393092,227762389,39997353,25613805,25386518,25915851
0.325,0,0.1975,1,56,0.571429,0.928571,0.910714,0.928571,0.928571,0.928571,0.863636,1,0.993182,1,1,1,0.95202,1,0.997601,1,1,1,25260936,375962462,58028961,25971261,25519144,46691980
0.35,0,0.205,1,56,0.571429,0.928571,0.899107,0.928571,0.928571,0.928571,0.863636,1,0.990227,1,1,1,0.95202,1,0.996944,1,1,1,25403019,614270136,94993335,51047625,25860617,97907365
0.375,0,0.2125,1,56,0.339286,0.928571,0.840179,0.928571,0.821429,0.928571,0.804545,1,0.969091,1,0.986364,1,0.938889,1,0.989684,1,0.998737,1,25639285,606712143,290828647,282749265,92131206,484264241
0.4,0,0.22,1,56,0.107143,0.928571,0.652679,0.571429,0.571429,0.821429,0.744156,1,0.91039,0.880519,0.863636,0.986364,0.925758,1,0.972368,0.973701,0.95202,0.998737,98798708,2095848146,646269889,492725888,279881022,786045062
0.425,0,0.2275,1,56,0.107143,0.928571,0.483036,0.464286,0.339286,0.589286,0.62987,1,0.844058,0.848701,0.777922,0.925974,0.921032,1,0.955678,0.950722,0.937374,0.985606,207247269,14761851290,3282606408,805454767,535104402,3372760660
0.45,0,0.235,1,56,0,0.928571,0.377679,0.339286,0.107143,0.571429,0.338312,1,0.744383,0.792208,0.659091,0.863636,0.851804,1,0.937341,0.938528,0.918326,0.95202,483533805,15276654134,5753543584,1448104510,803216065,11453721922
0.475,0,0.2425,1,56,0,0.696429,0.203571,0.107143,0,0.339286,0.118182,0.940909,0.531948,0.537662,0.249351,0.724026,0.547222,0.986869,0.847215,0.901335,0.766522,0.931349,546670645,16152520869,9743771199,12137839669,1767380319,15013315097
0.5,0,0.25,1,56,0,0.696429,0.122321,0.107143,0,0.107143,0.0331169,0.940909,0.313604,0.238312,0.105195,0.422078,0.287338,0.986869,0.643317,0.599784,0.407973,0.779978,549590421,16937749663,13036805054,13923319300,12867295324,15927159301
0.525,0,0.2575,1,56,0,0.339286,0.0714286,0,0,0.107143,0,0.766883,0.170357,0.0941558,0.00194805,0.237662,0.0038961,0.935209,0.35726,0.336328,0.117424,0.51728,3475612182,17525939306,14736203188,15415574397,14340835809,16521575522
0.55,0,0.265,1,56,0,0.339286,0.0491071,0,0,0.107143,0,0.707792,0.106623,0,0,0.236364,0,0.920527,0.173276,0.0590909,0.00137085,0.33539,3475036255,17645578225,15756764462,16091239932,15719037779,17236905014
0.575,0,0.2725,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0.0189033,0.00323413,0.000180375,0,0.00324675,16118978689,17012258771,16621500019,16620132698,16497472203,16708234067
0.6,0,0.28,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0.0178932,0.0013925,0,0,0.000793651,16189653943,17358897657,16908275735,16907678680,16752051263,17122982747
0.625,0,0.2875,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0.0164863,0.00136364,0,0,0.000901876,15992045727,17455907561,16720679194,16661185640,16471200814,16894827909
0.65,0,0.295,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0.0149351,0.00119048,0,0,0.000649351,16011437839,17238238201,16546243986,16512873480,16315047327,16764712104
0.675,0,0.3025,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0.0133478,0.000948773,0,0,0.0002886,15997271792,17279040619,16678131001,16728496106,16317422648,16936090281
0.7,0,0.31,1,56,0,0,0,0,0,0,0,0.000649351,3.24675e-05,0,0,0,0,0.0104978,0.000672799,0,0,0.000108225,16363834090,17659631147,16890457131,16853202112,16665839937,17089105954
0.725,0,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00533911,0.000344517,0,0,0,16619240407,17881431609,17158271361,17204069843,16852683199,17266347656
0.75,0,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00191198,0.000133478,0,0,0,16827716427,18127565355,17396526663,17369615765,17126961149,17509628753
0.775,0,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0001443,1.26263e-05,0,0,0,16978380162,18078268263,17517655819,17539222839,17280466704,17683829723
0.8,0,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,3.6075e-05,1.80375e-06,0,0,0,17020230199,18077912826,17634945907,17574103351,17490415833,17790166969
0.825,0,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17118350432,18276256188,17749833340,17755639673,17593544917,17912736415
0.85,0,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17299303949,18188580702,17842017314,17862298350,17707185679,18004290100
0.875,0,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17482900100,18177858642,17894112114,17873595394,17797958927,18048917610
0.9,0,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17564243508,18249592427,17935575831,17923691152,17870390510,18115712633
0.925,0,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17484606119,18301123040,17914796944,17871675732,17789926041,18042470807
0.95,0,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17501591895,18313882561,17900859843,17853965983,17781607375,18016477519
0.975,0,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17625046971,18420502679,17940209528,17991297851,17769265614,18080914956
1,0,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17512227869,18396377697,17975730142,17976249432,17776747490,18179099529


==> data/sparse/partition/alphas/n56_beta0.01_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23380055,25369944,24410578,24484645,24150215,24629111
0.025,0.01,0.1075,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23267237,25386584,24367141,24458433,23877357,24650826
0.05,0.01,0.115,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23453319,25338427,24444235,24458580,24138715,24732572
0.075,0.01,0.1225,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23364479,25578324,24442725,24434851,24040626,24808687
0.1,0.01,0.13,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23407206,25411778,24507083,24522040,24348469,24688443
0.125,0.01,0.1375,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23559228,25559511,24614325,24681643,24314998,24972459
0.15,0.01,0.145,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23468148,25572422,24790806,24793126,24527878,25124949
0.175,0.01,0.1525,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23411273,25624720,24848115,24860527,24593028,25293617
0.2,0.01,0.16,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23752666,25995266,25018312,25054283,24799407,25184960
0.225,0.01,0.1675,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23933416,25939116,25072702,25059810,24830278,25308275
0.25,0.01,0.175,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23766768,26136665,25206379,25190998,24970203,25491378
0.275,0.01,0.1825,1,56,0.571429,0.928571,0.910714,0.928571,0.928571,0.928571,0.863636,1,0.993182,1,1,1,0.95202,1,0.997601,1,1,1,24318490,229550854,42621540,25525943,25361765,25734048
0.3,0.01,0.19,1,56,0.571429,0.928571,0.8875,0.928571,0.928571,0.928571,0.863636,1,0.987273,1,1,1,0.95202,1,0.996288,1,1,1,24248471,229175335,59388028,25653812,25271161,58188665
0.325,0.01,0.1975,1,56,0.571429,0.928571,0.840179,0.928571,0.696429,0.928571,0.863636,1,0.970682,1,0.940909,1,0.95202,1,0.990833,1,0.986869,1,25685764,788680497,217063566,100138350,83359713,282444505
0.35,0.01,0.205,1,56,0.464286,0.928571,0.78125,0.928571,0.571429,0.928571,0.863636,1,0.951136,1,0.863636,1,0.95202,1,0.984722,1,0.95202,1,97065741,842188511,511295360,480866587,301246850,788164075
0.375,0.01,0.2125,1,56,0.107143,0.928571,0.686607,0.571429,0.571429,0.928571,0.742208,1,0.916201,0.863636,0.863636,1,0.925758,1,0.972664,0.95202,0.95202,1,475842929,14793892774,2031431698,532078107,482549844,793975504
0.4,0.01,0.22,1,56,0.107143,0.928571,0.464286,0.464286,0.339286,0.571429,0.714935,1,0.84513,0.863636,0.792208,0.863636,0.924747,1,0.953297,0.95202,0.9386,0.95202,483067559,16805121004,4411502737,808820845,782903215,3579907881
0.425,0.01,0.2275,1,56,0,0.571429,0.242857,0.232143,0.107143,0.339286,0.623377,0.863636,0.758539,0.755844,0.712987,0.800649,0.918038,0.95202,0.933654,0.936183,0.925433,0.938817,801572220,18139478471,9969649191,7617391248,3651805749,17188435093
0.45,0.01,0.235,1,56,0,0.571429,0.191071,0.107143,0.107143,0.232143,0.318831,0.863636,0.644318,0.683766,0.529221,0.753896,0.840224,0.95202,0.917063,0.923629,0.908442,0.936291,805937313,20473227440,13856996373,16768651181,3842735457,19812111182
0.475,0.01,0.2425,1,56,0,0.107143,0.0696429,0.107143,0,0.107143,0.0922078,0.598701,0.36,0.346104,0.237013,0.470779,0.506494,0.917929,0.79035,0.790801,0.693038,0.888925,18103584157,23701005411,21886719225,22519540475,20165906649,23256384293
0.5,0.01,0.25,1,56,0,0.107143,0.0482143,0,0,0.107143,0,0.388312,0.147695,0.0733766,0.0279221,0.238312,0.112662,0.859776,0.476279,0.446176,0.310245,0.594877,22249529525,28045098042,25796412226,25859981756,24506309210,27186224722
0.525,0.01,0.2575,1,56,0,0.107143,0.0160714,0,0,0,0,0.238312,0.0430195,0.00194805,0,0.0331169,0.0001443,0.482684,0.152637,0.0933622,0.0187951,0.270022,27671754976,31906355567,30028187813,30184180035,28605521740,31010309344
0.55,0.01,0.265,1,56,0,0.107143,0.0107143,0,0,0,0,0.236364,0.0237338,0,0,0,0,0.337374,0.048943,0.000721501,3.6075e-05,0.0535714,32165510227,35636886866,33985804340,34004656217,33173175687,34338001615
0.575,0.01,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0127706,0.00099026,0,0,0.0001443,35643406489,38508529205,37199051462,37224743885,36815860136,37592929704
0.6,0.01,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0111472,0.000800866,0,0,0.00021645,36335639243,40660467502,38550384512,38453767227,37991857932,38986180594
0.625,0.01,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00905483,0.000676407,0,0,0.0001443,36406660423,40225175475,38286083060,38129697675,37607725819,38758314462
0.65,0.01,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00678211,0.00049062,0,0,3.6075e-05,36950720701,39649540935,38423613053,38405228462,37976443573,38912919681
0.675,0.01,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00468975,0.000306638,0,0,0,37985115169,40155477961,39238719887,39367533313,38814238525,39621585809
0.7,0.01,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0023088,0.000149711,0,0,0,39447943762,41583834654,40662482668,40616710544,40337366699,41008779795
0.725,0.01,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000505051,3.06638e-05,0,0,0,41530123986,43560794427,42373402431,42167357275,42040307680,42657108259
0.75,0.01,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,3.6075e-05,3.6075e-06,0,0,0,43266502562,45326723590,44089919642,44055387535,43752702190,44506956754
0.775,0.01,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44955465952,47190850871,45900240526,45845779599,45387122659,46233336856
0.8,0.01,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47163121182,48924946427,47918327601,47888068458,47539935121,48253122439
0.825,0.01,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49287736170,50601691473,49909430063,49937274299,49567748254,50238887018
0.85,0.01,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51332596809,52652772844,51789289586,51663211079,51484654333,51849489814
0.875,0.01,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52938863828,54580465249,53699007615,53685560857,53369620187,53857736161
0.9,0.01,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54498933804,56299870160,55495724703,55437011759,55218949873,55766889773
0.925,0.01,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,56279364661,58235334788,57236169723,57134868686,56903845445,57528353650
0.95,0.01,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,58363149760,60323365432,59198801080,59146759745,58818510879,59510849832
0.975,0.01,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,60410902751,62365792542,61155379620,61099485658,60717023896,61449471517
1,0.01,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,62525225947,64435403166,63193446925,63049259876,62867248394,63435698359


==> data/sparse/partition/alphas/n56_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23821894,25127402,24503006,24550080,24103412,24688620
0.025,0.5,0.1075,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23658995,25028111,24563777,24676557,24277018,24882764
0.05,0.5,0.115,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23539861,25095047,24463597,24533924,24269778,24760589
0.075,0.5,0.1225,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23586986,24958191,24441403,24500860,24333601,24711532
0.1,0.5,0.13,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23753405,25021568,24424729,24454406,24052268,24661069
0.125,0.5,0.1375,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23693838,24990081,24396932,24359226,24096258,24673110
0.15,0.5,0.145,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23580169,25128124,24473264,24535553,24073417,24776512
0.175,0.5,0.1525,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23777545,25139912,24444943,24549128,24117889,24710677
0.2,0.5,0.16,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23761978,25032729,24503001,24521210,24159399,24768647
0.225,0.5,0.1675,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23604550,25055297,24505881,24456644,24282302,24767631
0.25,0.5,0.175,1,56,0.696429,0.928571,0.905357,0.928571,0.928571,0.928571,0.940909,1,0.994091,1,1,1,0.986869,1,0.998687,1,1,1,23641214,149646234,32840362,24490075,24048565,24858204
0.275,0.5,0.1825,1,56,0.571429,0.928571,0.8875,0.928571,0.928571,0.928571,0.863636,1,0.987273,1,1,1,0.95202,1,0.996288,1,1,1,23735736,469412705,105568396,55706657,24693754,108683806
0.3,0.5,0.19,1,56,0.571429,0.928571,0.822321,0.928571,0.696429,0.928571,0.863636,1,0.963864,1,0.940909,1,0.95202,1,0.988434,1,0.986869,1,24212646,765809002,409430268,467049470,183521630,514368439
0.325,0.5,0.1975,1,56,0.107143,0.928571,0.727679,0.696429,0.571429,0.928571,0.741558,1,0.930487,0.940909,0.863636,1,0.925758,1,0.977525,0.986869,0.95202,1,293574975,14177484078,1267065361,472352066,468364691,764149159
0.35,0.5,0.205,1,56,0.107143,0.928571,0.55625,0.571429,0.571429,0.571429,0.616234,1,0.861201,0.863636,0.863636,0.863636,0.925722,1,0.958104,0.95202,0.95202,0.95202,469452025,15473881829,2326461177,760737213,518050999,772601702
0.375,0.5,0.2125,1,56,0.107143,0.571429,0.375,0.339286,0.232143,0.571429,0.241558,0.863636,0.704188,0.775325,0.635065,0.863636,0.9079,0.95202,0.939787,0.938889,0.937626,0.95202,752686551,16208575710,5056806488,3229666782,763385232,3397065846
0.4,0.5,0.22,1,56,0,0.339286,0.207143,0.107143,0.107143,0.339286,0,0.735065,0.411981,0.236364,0.236364,0.616883,0.0308442,0.938817,0.66381,0.688059,0.422691,0.934271,3325191968,20609379399,11987057112,8926761509,3528444917,19326674853
0.425,0.5,0.2275,1,56,0,0.339286,0.121429,0.107143,0.107143,0.107143,0,0.613636,0.250455,0.236364,0.236364,0.236364,0,0.915909,0.35871,0.335354,0.335354,0.335354,3821332409,22939334644,19359104323,21948343996,21300449408,22528672567
0.45,0.5,0.235,1,56,0,0.107143,0.0482143,0,0,0.107143,0,0.236364,0.106364,0,0,0.236364,0,0.335354,0.150909,0,0,0.335354,23799448798,26081090707,24968481644,24903891594,24320133155,25552028975
0.475,0.5,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,25873553419,28847553481,27767275553,27721341457,27193508230,28262597871
0.5,0.5,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28973951472,31260084447,30440419088,30541351735,30067635155,30860820220
0.525,0.5,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30030735614,33495454262,32092955623,32127086068,31622664501,32476569252
0.55,0.5,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31452093929,33617006173,32345399295,32292244648,31892104900,32428763713
0.575,0.5,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32147529033,33890115611,33078353350,33090141670,32839593245,33321358214
0.6,0.5,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33669005773,34638039514,34116066611,34005542211,33918829753,34343594678
0.625,0.5,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35226796812,36099311634,35575407547,35497595491,35353898800,35754727870
0.65,0.5,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37335223831,38138107277,37723464159,37665627989,37501033211,37874703976
0.675,0.5,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39692686907,40174716083,39937991378,39959437544,39804764598,40049899771
0.7,0.5,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41896364449,42712647993,42281924399,42250864822,42156504880,42403208094
0.725,0.5,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44174700803,45188866328,44717622596,44755407711,44548069911,44907118100
0.75,0.5,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46362278720,47447738543,46962748397,46913511764,46780552551,47158349506
0.775,0.5,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48629224470,49635605451,49126635222,49112842123,48910714611,49248469339
0.8,0.5,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50739845901,51919661157,51252241341,51195805050,50932200772,51469627770
0.825,0.5,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52800921518,54315210478,53522349951,53384285618,53246463944,53826487658
0.85,0.5,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,55217065379,56608532141,56034078409,55991925402,55881527519,56307612874
0.875,0.5,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,57347692709,58995778270,58333745382,58383690444,58027982005,58626799775
0.9,0.5,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,59275194068,61208129988,60237052206,60243761693,59981717931,60406906849
0.925,0.5,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,61133147505,62685425485,61997335279,61950713898,61675966578,62267935490
0.95,0.5,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,62914908919,64315992945,63634842445,63603218904,63227082799,63916107337
0.975,0.5,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,64517360001,65519194007,65088227425,65097027493,64758309338,65413585026
1,0.5,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,65560328062,67010837800,66126558633,66035918903,65714554984,66341903050


==> data/sparse/partition/alphas/n56_beta1.00_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23506800,30894588,24696674,24482281,24045262,24598014
0.025,1,0.1075,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23770261,24831315,24386094,24423215,24004425,24741515
0.05,1,0.115,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23421555,25296705,24394145,24424413,24129233,24574606
0.075,1,0.1225,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23816187,25328388,24602357,24681633,24235354,24843388
0.1,1,0.13,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23655079,26078995,24850231,24852263,24626194,25269738
0.125,1,0.1375,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23349411,25393171,24538075,24664169,24128225,24846032
0.15,1,0.145,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23503764,25406900,24609594,24692835,24276611,24961452
0.175,1,0.1525,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23451727,25333785,24523492,24433606,24093420,24786704
0.2,1,0.16,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23889104,26024107,24982483,24973549,24535353,25366390
0.225,1,0.1675,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23441360,25824899,24701003,24722137,24255453,25131877
0.25,1,0.175,1,56,0.696429,0.928571,0.905357,0.928571,0.928571,0.928571,0.940909,1,0.994091,1,1,1,0.986869,1,0.998687,1,1,1,23457885,150582591,32882664,24581746,24115213,24945928
0.275,1,0.1825,1,56,0.696429,0.928571,0.905357,0.928571,0.928571,0.928571,0.940909,1,0.994091,1,1,1,0.986869,1,0.998687,1,1,1,24061548,473093799,97175591,52185383,24826538,99207668
0.3,1,0.19,1,56,0.571429,0.928571,0.840179,0.928571,0.696429,0.928571,0.863636,1,0.970682,1,0.940909,1,0.95202,1,0.990833,1,0.986869,1,24084847,779672612,409319595,472458969,282580791,481701707
0.325,1,0.1975,1,56,0.107143,0.928571,0.709821,0.696429,0.571429,0.928571,0.236364,1,0.872955,0.940909,0.863636,1,0.922619,1,0.974942,0.986869,0.95202,1,472716614,14405425388,1946472899,489019918,477781706,775699694
0.35,1,0.205,1,56,0.107143,0.928571,0.544643,0.571429,0.339286,0.571429,0.236364,1,0.798182,0.863636,0.804545,0.863636,0.782143,1,0.946062,0.95202,0.938889,0.95202,478438782,16031767074,2508611046,772566319,531181308,782543902
0.375,1,0.2125,1,56,0.107143,0.571429,0.380357,0.339286,0.232143,0.571429,0.236364,0.863636,0.629545,0.613636,0.440909,0.863636,0.341234,0.95202,0.822496,0.914141,0.821392,0.95202,762200342,17824146317,5353907646,3247114288,770821410,3519653598
0.4,1,0.22,1,56,0.107143,0.571429,0.275893,0.339286,0.107143,0.339286,0.236364,0.863636,0.504318,0.613636,0.236364,0.613636,0.335354,0.95202,0.665945,0.763925,0.335354,0.816811,787346203,22045042304,9037667602,3960916736,3671108818,19583159009
0.425,1,0.2275,1,56,0,0.339286,0.154464,0.107143,0.107143,0.107143,0,0.613636,0.310227,0.236364,0.236364,0.236364,0,0.765152,0.416894,0.335354,0.335354,0.335354,3907521546,23191072477,18218217176,22220944490,10628574428,22855498729
0.45,1,0.235,1,56,0,0.107143,0.0482143,0,0,0.107143,0,0.236364,0.106364,0,0,0.236364,0,0.335354,0.150909,0,0,0.335354,23592021240,26306028805,25062600471,24897785639,24702633830,25364096597
0.475,1,0.2425,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,26565347308,29795550445,28055667847,27917699688,27488148494,28479273199
0.5,1,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29937970870,32701080406,31244309550,31220800847,30773242619,31661534873
0.525,1,0.2575,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29673204785,33008778056,31526187784,31512201297,31189819156,31634314465
0.55,1,0.265,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31154686382,33468090258,32152526713,32052820619,31902135131,32387113126
0.575,1,0.2725,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32189762290,33517585331,32967107690,32966987362,32729934732,33113365044
0.6,1,0.28,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33315053557,34441901540,33891855776,33818903490,33666442912,34098857132
0.625,1,0.2875,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35140237581,36786902842,35781677799,35674782836,35464073275,35963475147
0.65,1,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37712986779,38914848004,38340675647,38399606048,37994772735,38650315300
0.675,1,0.3025,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39547503133,42450859276,40021363598,39908225156,39749851191,39959500726
0.7,1,0.31,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41600588550,42497126604,42032038756,41978288476,41890347255,42135063283
0.725,1,0.3175,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44049690767,44826408696,44383952099,44405566564,44112210153,44518872680
0.75,1,0.325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46206711929,47391592206,46659995074,46538356659,46369992573,46848711337
0.775,1,0.3325,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48379060765,49892390207,48959041746,48860390959,48460637220,49195978142
0.8,1,0.34,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50276430392,52025726061,50957831895,51014202045,50548636902,51165272778
0.825,1,0.3475,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52765018282,53991307117,53424605153,53446823168,53217308782,53615495512
0.85,1,0.355,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54736665223,56327832290,55814676543,55853725751,55573147457,56142082805
0.875,1,0.3625,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,57050685280,58638597735,57970917962,57999981575,57543058727,58285770523
0.9,1,0.37,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,59125354012,60992379938,60174068479,60150919269,59956469712,60442502320
0.925,1,0.3775,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,60851148660,62829640183,61829837449,61762708380,61409635045,62165566628
0.95,1,0.385,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,62703913916,64053566731,63331303775,63227564845,62826081223,63682772259
0.975,1,0.3925,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,64009360548,65319262430,64788639805,64687462968,64449927639,65080136447
1,1,0.4,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,65138653059,66117582414,65670859386,65694232352,65388988870,65846223133


==> data/sparse/partition/alphas/n72_beta0.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0,0.1,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37415842,53061135,44180910,43898245,41037687,45762183
0.025,0,0.1075,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,38320449,53697125,45080223,44224171,42282367,47312673
0.05,0,0.115,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37906563,52956793,44113861,43099977,41267492,45863097
0.075,0,0.1225,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37671917,53421554,44173292,42937994,41161548,45819521
0.1,0,0.13,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37384051,53035057,44399012,43021424,41416947,46280290
0.125,0,0.1375,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37781027,53338581,44596162,43551165,41777341,46499542
0.15,0,0.145,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,38110592,53513428,44475294,43711626,41469541,46305463
0.175,0,0.1525,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37726429,53265344,44410935,43625037,41685394,46092063
0.2,0,0.16,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,38135602,53494653,44220320,43157549,41643330,46116132
0.225,0,0.1675,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37969655,53593931,44762169,44040515,41768414,46988048
0.25,0,0.175,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.942288,1,0.997114,1,1,1,0.987982,1,0.999399,1,1,1,38228124,77130437,46253011,44157863,42108859,47503169
0.275,0,0.1825,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.942288,1,0.997114,1,1,1,0.987982,1,0.999399,1,1,1,38082247,144990314,51212252,44434814,42503810,47963646
0.3,0,0.19,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.942288,1,0.997114,1,1,1,0.987982,1,0.999399,1,1,1,38042529,196647143,63387293,44658871,42727615,49447057
0.325,0,0.1975,0.75,72,0.583333,0.944444,0.902778,0.944444,0.944444,0.944444,0.856551,1,0.986899,1,1,1,0.943712,1,0.995842,1,1,1,38522846,691883396,104721846,50942754,43437046,95517202
0.35,0,0.205,0.75,72,0.583333,0.944444,0.866667,0.944444,0.708333,0.944444,0.856551,1,0.973218,1,0.942288,1,0.943712,1,0.991021,1,0.987982,1,38521508,1077225774,226569674,96217369,44407938,161222199
0.375,0,0.2125,0.75,72,0.236111,0.944444,0.736111,0.708333,0.583333,0.944444,0.795371,1,0.933729,0.942357,0.856551,1,0.933505,1,0.979485,0.987982,0.94551,1,45092093,5627854280,1197451000,395252475,151804899,760236715
0.4,0,0.22,0.75,72,0.236111,0.944444,0.634722,0.583333,0.347222,0.944444,0.771173,1,0.898464,0.878288,0.801154,1,0.927887,1,0.96902,0.970302,0.938219,1,171679973,8883226131,1856703097,647444363,580864636,1294564136
0.425,0,0.2275,0.75,72,0,0.944444,0.438889,0.347222,0.347222,0.583333,0.52059,1,0.817208,0.8029,0.762397,0.864416,0.911862,1,0.949879,0.942177,0.932289,0.95315,660777282,15556919127,4080264003,2334852091,1082666626,4892134414
0.45,0,0.235,0.75,72,0,0.583333,0.254167,0.236111,0.111111,0.347222,0.271988,0.864416,0.671685,0.695698,0.553681,0.791414,0.817642,0.95315,0.914364,0.927887,0.889681,0.941673,1189459208,21664587103,10952608069,9242196090,4553290494,17355009385
0.475,0,0.2425,0.75,72,0,0.583333,0.136806,0.111111,0,0.111111,0.05111,0.856551,0.394114,0.335378,0.231929,0.497326,0.398853,0.943712,0.7559,0.800782,0.61361,0.890356,1306642753,21838010224,16219178630,17698618117,15764637554,20127075030
0.5,0,0.25,0.75,72,0,0.347222,0.0840278,0.111111,0,0.111111,0.000526039,0.610909,0.217411,0.234031,0.0188186,0.24035,0.103662,0.915773,0.475261,0.446629,0.26248,0.615668,5169328263,24401888965,19480248822,19777923050,17856833628,22030582373
0.525,0,0.2575,0.75,72,0,0.111111,0.0555556,0,0,0.111111,0,0.256566,0.122096,0.041411,0.000529942,0.235768,0.00326759,0.601794,0.230558,0.251782,0.0189803,0.341459,17709497786,25721496967,20974121044,20298386742,19163098502,22549135721
0.55,0,0.265,0.75,72,0,0.111111,0.0166667,0,0,0,0,0.233508,0.0357275,0,0,0.00102249,0,0.341906,0.0609471,0.00299529,0.000347303,0.0270708,17332843874,26881530292,20670392497,20324998675,19311388632,21367657529
0.575,0,0.2725,0.75,72,0,0,0,0,0,0,0,0.0203868,0.00107097,0,0,0,0,0.07051,0.0079782,0.000747973,3.60205e-05,0.00439569,17501285259,23532701853,20525728466,20228918290,19810223350,21468867537
0.6,0,0.28,0.75,72,0,0,0,0,0,0,0,0.0172504,0.000914226,0,0,0,0,0.0658916,0.00561496,0.000626659,0,0.00320113,17304818622,23846012050,20226956569,19898479462,19243143841,21118018470
0.625,0,0.2875,0.75,72,0,0,0,0,0,0,0,0.014114,0.000731591,0,0,0,0,0.0594418,0.00487462,0.00046307,0,0.00282697,16884017240,23575709486,19883926802,19385069365,18960168138,20501583349
0.65,0,0.295,0.75,72,0,0,0,0,0,0,0,0.00993204,0.000522496,0,0,0,0,0.0490903,0.00382916,0.000694605,0,0.00261267,17126230809,23275055252,19825627056,19466263012,18886136683,20610195310
0.675,0,0.3025,0.75,72,0,0,0,0,0,0,0,0.00365917,0.000182959,0,0,0,0,0.0339212,0.00256863,0.000566503,0,0.0019256,17605193224,23413531440,20111510725,19836310750,19193925695,20806191417
0.7,0,0.31,0.75,72,0,0,0,0,0,0,0,0.000522739,2.6137e-05,0,0,0,0,0.0181948,0.00149766,0.000121394,0,0.00108796,17174967661,22644387884,19904226211,19829618389,19249799038,20285387911
0.725,0,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00641,0.000695352,0,0,0.000472404,17787242189,22945767872,19997767877,19903628165,19178085391,20496962860
0.75,0,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00265183,0.000366991,0,0,0.000118101,17802982959,23652920690,20184566112,20014184893,19508012607,20799020257
0.775,0,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0017045,0.000199221,0,0,0,18133039203,23500443510,20374861161,20130999627,19615065209,21107122424
0.8,0,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00162135,0.00011493,0,0,0,18225366424,23624495271,20556655162,20409748182,19860528605,21320749791
0.825,0,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000873036,5.01727e-05,0,0,0,18226052420,23857659397,20666480176,20602210977,19877814992,21378872151
0.85,0,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000415731,2.07866e-05,0,0,0,18221840787,23902512533,20733673318,20572517906,19815332497,21483823895
0.875,0,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000124719,6.23597e-06,0,0,0,18288779576,24027171532,20790797197,20688553501,19654614698,21609765728
0.9,0,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18232985015,24425647242,20815299911,20683006194,19581602307,21766585657
0.925,0,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18182220995,24501194342,20836695637,20543889732,19575088280,21780647175
0.95,0,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18043086687,24360870042,20916565278,20576777238,19704053997,21885797390
0.975,0,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18243330959,24236279776,21009814587,20660393828,19754852007,22001771308
1,0,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18397995062,24099205730,21111792090,20757995695,20150521499,21873239857


==> data/sparse/partition/alphas/n72_beta0.01_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.01,0.1,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35974729,50912369,42502917,42249318,39445625,44297505
0.025,0.01,0.1075,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36184008,54541227,43662385,43152823,40111392,45356225
0.05,0.01,0.115,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36137736,51276305,42847088,41948258,39952432,44375103
0.075,0.01,0.1225,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35874889,51543413,42472297,41430507,39528046,44123011
0.1,0.01,0.13,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36067957,51221056,42901608,41688899,39994269,45023979
0.125,0.01,0.1375,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36640915,51015457,42701444,41333478,40158745,44317237
0.15,0.01,0.145,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36288515,51799907,43131751,42930683,40388872,44684857
0.175,0.01,0.1525,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36657030,51779104,42738122,42423948,39868583,44473076
0.2,0.01,0.16,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36406979,51555898,42690915,41358820,40038226,44356396
0.225,0.01,0.1675,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36682457,51383000,42941457,42354691,40341173,44809012
0.25,0.01,0.175,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.942288,1,0.997114,1,1,1,0.987982,1,0.999399,1,1,1,36798784,74642912,44780386,42660265,40418671,45845444
0.275,0.01,0.1825,0.75,72,0.708333,0.944444,0.932639,0.944444,0.944444,0.944444,0.942288,1,0.997114,1,1,1,0.987982,1,0.999399,1,1,1,36787036,161135628,55066263,42863267,40443335,46458740
0.3,0.01,0.19,0.75,72,0.708333,0.944444,0.920833,0.944444,0.944444,0.944444,0.934848,1,0.993857,1,1,1,0.98271,1,0.998535,1,1,1,36620723,189373280,82133432,46768094,42178020,129378810
0.325,0.01,0.1975,0.75,72,0.583333,0.944444,0.890972,0.944444,0.944444,0.944444,0.856551,1,0.983642,1,1,1,0.943712,1,0.994978,1,1,1,38880582,1260055011,241451544,154710020,63044841,249653297
0.35,0.01,0.205,0.75,72,0.347222,0.944444,0.795139,0.944444,0.583333,0.944444,0.811678,1,0.950669,1,0.863275,1,0.943712,1,0.984225,1,0.951983,1,36863560,3623794606,760661942,620318187,407657247,802361260
0.375,0.01,0.2125,0.75,72,0,0.944444,0.604861,0.583333,0.347222,0.944444,0.740663,1,0.890698,0.862158,0.802745,1,0.933505,1,0.966054,0.950432,0.938219,1,559510528,17922945246,3213309699,1093289781,621126052,4986832601
0.4,0.01,0.22,0.75,72,0,0.944444,0.431944,0.347222,0.111111,0.583333,0.711145,1,0.832164,0.800712,0.746783,0.864416,0.915685,1,0.949008,0.938219,0.928847,0.95315,564211486,23783548883,7080940559,2044712686,1105112250,6259578653
0.425,0.01,0.2275,0.75,72,0,0.583333,0.2375,0.236111,0.111111,0.347222,0.485511,0.864171,0.737934,0.742812,0.718477,0.791919,0.898517,0.952426,0.930776,0.931775,0.926704,0.935641,1050930238,25706585005,12283121578,11300932732,5103811885,18248321349
0.45,0.01,0.235,0.75,72,0,0.347222,0.108333,0.111111,0,0.111111,0.232334,0.807101,0.532772,0.493009,0.396335,0.65615,0.78524,0.941673,0.888848,0.911106,0.864978,0.922503,5263964027,27177542380,19955483551,21299193414,17752765224,23066028683
0.475,0.01,0.2425,0.75,72,0,0.236111,0.0729167,0.111111,0,0.111111,0.0294582,0.674616,0.293663,0.25,0.0935435,0.437566,0.328503,0.928245,0.693363,0.71323,0.529834,0.857681,13774920233,32712957233,25792204041,25720287643,24168982966,27418217144
0.5,0.01,0.25,0.75,72,0,0.111111,0.0555556,0,0,0.111111,0,0.465819,0.149645,0.0843558,0.00839014,0.238743,0.0643947,0.893573,0.387282,0.374038,0.190989,0.490318,25483018636,38080269590,30506598322,29777630203,28166750100,32990079881
0.525,0.01,0.2575,0.75,72,0,0.111111,0.0277778,0,0,0,0,0.235768,0.0595163,0,0,0.0151594,0.000942507,0.495389,0.124554,0.0451304,0.0126188,0.195835,25050564629,43195808832,34161797388,33995960938,31574126308,35984659070
0.55,0.01,0.265,0.75,72,0,0.111111,0.00555556,0,0,0,0,0.228283,0.0128787,0,0,0,0,0.317772,0.0301504,0.000663521,3.82702e-05,0.01098,33625173264,42764950679,38333072672,38018006397,37356738285,40465390051
0.575,0.01,0.2725,0.75,72,0,0,0,0,0,0,0,0.0162049,0.000836059,0,0,0,0,0.065812,0.00575507,0.000314936,0,0.00264519,36237237531,48564511010,41878897589,41603373385,39821175926,43738319230
0.6,0.01,0.28,0.75,72,0,0,0,0,0,0,0,0.0130685,0.000653424,0,0,0,0,0.0595613,0.0045084,0.000221174,0,0.00195394,36844232092,50691591931,42962917325,42663773751,40846563726,44143610487
0.625,0.01,0.2875,0.75,72,0,0,0,0,0,0,0,0.0109775,0.000548876,0,0,0,0,0.0514791,0.00364135,0.000192946,0,0.00162135,37540375339,50954967570,43349269708,42568302933,41322451222,45024540257
0.65,0.01,0.295,0.75,72,0,0,0,0,0,0,0,0.00575013,0.000287507,0,0,0,0,0.0389776,0.00254782,0.000161858,0,0.00138318,38429710123,51080507460,43813464810,43409652375,42065534227,45469598414
0.675,0.01,0.3025,0.75,72,0,0,0,0,0,0,0,0.00156822,7.84109e-05,0,0,0,0,0.0228929,0.00145281,8.19403e-05,0,0.000523834,39079137585,51896710592,44463764812,44064792038,42426217025,46230072271
0.7,0.01,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00832106,0.000597525,0,0,0.0001556,39580906867,52675435915,45332410724,45276342267,43389059340,46859919441
0.725,0.01,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00211012,0.000224986,0,0,0,40292535118,54692694579,46307492362,45649185644,44246635837,47901522855
0.75,0.01,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000739034,8.33645e-05,0,0,0,41485162692,56117664014,47487733835,46762148111,45674824129,49148093762
0.775,0.01,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000415731,3.57578e-05,0,0,0,42749249607,57382846520,48774908549,48374870657,46675735865,50256106961
0.8,0.01,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000332585,1.88029e-05,0,0,0,42816770241,58560886860,49938176304,49499402681,47824012582,51501041446
0.825,0.01,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000124719,6.23597e-06,0,0,0,43611550766,60267994782,51200747403,50376585104,49134589095,53222803886
0.85,0.01,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44789958507,61761591049,52340747756,51213544597,50106548443,54309477565
0.875,0.01,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45873058250,62575237724,53543753190,52652288056,51480743786,55570059797
0.9,0.01,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,46682973671,64261347709,54651482277,53931092115,52265419029,56854202935
0.925,0.01,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47466733449,65707735048,55840478843,55380198764,53315421876,58266473138
0.95,0.01,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48602195031,67443181810,57285978045,56372440590,54512807269,60225866026
0.975,0.01,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49746904436,68676485893,58760810910,57955856056,55847302930,61843801973
1,0.01,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51064458032,70248612921,60338996499,59752635000,57245857320,63450984384


==> data/sparse/partition/alphas/n72_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35316382,48870230,42385587,41775546,39547376,44355541
0.025,0.5,0.1075,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35700556,48462895,42295656,41567799,39330333,44394827
0.05,0.5,0.115,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35671419,48810297,42354049,42054917,39599372,44471905
0.075,0.5,0.1225,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35308738,49205314,42480441,42045550,39614492,44293345
0.1,0.5,0.13,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35461667,49710268,42413543,42263808,39162142,44193626
0.125,0.5,0.1375,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36052756,49198889,42509753,42189684,39264831,44200085
0.15,0.5,0.145,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35669208,49115027,42413059,42185641,39252111,44215702
0.175,0.5,0.1525,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35705886,49027345,42402879,42109358,39367661,44083278
0.2,0.5,0.16,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,35977540,50923448,42679942,42417050,39590919,44576650
0.225,0.5,0.1675,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37053894,55054228,43842519,42613814,39788023,46084249
0.25,0.5,0.175,0.75,72,0.708333,0.944444,0.920833,0.944444,0.944444,0.944444,0.934848,1,0.993857,1,1,1,0.98271,1,0.998535,1,1,1,36291148,159592074,58034381,43123823,40236660,48377089
0.275,0.5,0.1825,0.75,72,0.708333,0.944444,0.920833,0.944444,0.944444,0.944444,0.934848,1,0.993857,1,1,1,0.98271,1,0.998535,1,1,1,37445066,422301698,169750956,147597702,42699199,245880274
0.3,0.5,0.19,0.75,72,0.583333,0.944444,0.879167,0.944444,0.708333,0.944444,0.862158,1,0.981402,1,0.945292,1,0.950129,1,0.995004,1,0.990454,1,36740911,794306958,439895525,591591495,148402990,624398273
0.325,0.5,0.1975,0.75,72,0.111111,0.944444,0.747222,0.708333,0.583333,0.944444,0.752361,1,0.934237,0.943455,0.862158,1,0.9338,1,0.97896,0.988798,0.95091,1,186660871,17538351899,1602490800,652626317,595095993,1137028804
0.35,0.5,0.205,0.75,72,0,0.944444,0.592361,0.583333,0.347222,0.708333,0.700158,1,0.881627,0.86426,0.806999,0.941361,0.927374,1,0.964291,0.951983,0.941447,0.987425,563014585,18165557104,3053121617,1082309363,675137061,1231541086
0.375,0.5,0.2125,0.75,72,0,0.583333,0.348611,0.347222,0.236111,0.472222,0.0604945,0.868421,0.668907,0.741353,0.482723,0.847883,0.926249,0.957701,0.938633,0.933505,0.931565,0.948271,1016763817,23252892752,7660797478,5264878772,1202920685,10747828817
0.4,0.5,0.22,0.75,72,0,0.583333,0.179167,0.111111,0,0.347222,0,0.864171,0.310955,0.231929,0,0.602525,0.0193825,0.952426,0.514614,0.442409,0.241765,0.889487,1040263575,28835659853,17756069432,22609434265,5396452797,25262221113
0.425,0.5,0.2275,0.75,72,0,0.347222,0.0798611,0,0,0.111111,0,0.61016,0.155788,0,0,0.232727,0,0.810564,0.214771,0.0140542,0,0.327128,5343304625,33932425094,25674574934,26422176519,24804335698,29821515989
0.45,0.5,0.235,0.75,72,0,0.111111,0.00555556,0,0,0,0,0.231047,0.0115523,0,0,0,0,0.321163,0.0164771,0,0,0,26747949192,35837705857,30648941325,30330490681,28753832324,31247451034
0.475,0.5,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000398137,2.79997e-05,0,0,0,30406069814,38021988415,34000034869,34136789078,32031570469,35049037695
0.5,0.5,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33014479181,42017197384,37202907818,36722070699,35608200867,38934665323
0.525,0.5,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33593920516,45413561145,38477357531,37790952973,36313115120,40264044373
0.55,0.5,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34363163494,44539356708,38956339231,38365115331,37029754250,40521529226
0.575,0.5,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34589506720,45155116224,39278848526,38646887422,37999873764,40824707121
0.6,0.5,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34866412934,44896724590,39775313239,38818424453,38430719473,41276465764
0.625,0.5,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,35147995580,46392901779,40617959569,40009791212,39025245168,42426823784
0.65,0.5,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36515690147,47310452226,41630718325,40977046558,39934339460,43354001600
0.675,0.5,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37248921106,49724788209,43102980706,42850781420,40729224019,45342797885
0.7,0.5,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,38007296336,51662022198,44690859300,44487436162,42525034906,46596581500
0.725,0.5,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39426502581,53852977955,46371717169,45886527016,44289658205,48586865114
0.75,0.5,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40443024478,56043452196,47778371713,47259310263,45678691238,49983060373
0.775,0.5,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41224503334,58145089789,49221681476,48746837994,47068410126,51677044997
0.8,0.5,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42628847042,59825460652,50830115780,50768042550,48398825123,53301211801
0.825,0.5,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,44228950476,61691431335,52495883915,52533519505,49956285179,54959647820
0.85,0.5,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45709108118,64176459592,54326052262,54126225160,51589900508,56786107255
0.875,0.5,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,47228671471,66323952354,56146778818,55694137477,53022354619,58935361836
0.9,0.5,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,48666365230,68495468784,57878296104,57336284372,54758165174,60714243337
0.925,0.5,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,50346554133,70481601734,59454404204,58719701137,56360832129,62287768405
0.95,0.5,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52395261594,73270780649,61383820911,59998683804,57951546105,64041373144
0.975,0.5,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52883384314,73737183995,62420148840,61070754330,60130085283,66151416657
1,0.5,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,54240846163,74539608225,63472934041,62518361621,60126195848,66195584454


==> data/sparse/partition/alphas/n72_beta1.00_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,1,0.1,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37176840,51797966,43219129,43630029,39335569,45200417
0.025,1,0.1075,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37486141,51760853,43136883,43856903,38815507,45035599
0.05,1,0.115,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37220169,51736096,43078093,42690329,38952171,44741835
0.075,1,0.1225,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37142954,57024650,45372277,44612437,40303485,47117301
0.1,1,0.13,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,38355570,54656110,44840778,44179804,41112038,47276987
0.125,1,0.1375,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,38353856,53193494,44092103,42527452,41039555,45569781
0.15,1,0.145,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37280443,51465820,43878665,43220349,40331791,45879864
0.175,1,0.1525,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,37115020,51012298,42976397,42422266,39573636,44372754
0.2,1,0.16,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36518351,51512948,43513512,43271700,39880150,45500769
0.225,1,0.1675,0.75,72,0.930556,0.944444,0.94375,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36636033,52647101,43258592,42049842,40306249,45758427
0.25,1,0.175,0.75,72,0.708333,0.944444,0.931944,0.944444,0.944444,0.944444,0.934848,1,0.996742,1,1,1,0.98271,1,0.999136,1,1,1,36511091,169828559,57868035,43263145,40826587,48951876
0.275,1,0.1825,0.75,72,0.708333,0.944444,0.931944,0.944444,0.944444,0.944444,0.934848,1,0.996742,1,1,1,0.98271,1,0.999136,1,1,1,37408973,441455326,169113264,154108437,43365159,249115127
0.3,1,0.19,0.75,72,0.583333,0.944444,0.890278,0.944444,0.930556,0.944444,0.862158,1,0.984288,1,1,1,0.950129,1,0.995605,1,1,1,37440098,807479440,468495134,614448011,188436293,653962158
0.325,1,0.1975,0.75,72,0.347222,0.944444,0.729861,0.944444,0.347222,0.944444,0.602478,1,0.875057,1,0.617382,1,0.933465,1,0.979834,1,0.941208,1,187023455,6414836979,1988096147,659464431,629137149,4533760808
0.35,1,0.205,0.75,72,0,0.944444,0.539583,0.583333,0.347222,0.708333,0,1,0.731776,0.864416,0.602478,0.941361,0.70721,1,0.946999,0.95315,0.929201,0.987425,609157156,18658530291,4508710381,1166665773,702258175,5277983502
0.375,1,0.2125,0.75,72,0,0.930556,0.284722,0.236111,0.111111,0.347222,0,1,0.468411,0.441361,0.232727,0.617078,0.0200704,1,0.679561,0.79523,0.400291,0.901325,714752746,28622336094,12026223449,10996543158,4817884312,19466090853
0.4,1,0.22,0.75,72,0,0.597222,0.174306,0.111111,0,0.236111,0,0.856851,0.312328,0.232727,0,0.445374,0,0.98015,0.412441,0.327128,0.00246834,0.723856,1063156590,30695124247,17903497710,22760735281,5917283251,24335050626
0.425,1,0.2275,0.75,72,0,0.347222,0.0805556,0,0,0.111111,0,0.620234,0.151631,0,0,0.231047,0,0.776209,0.19977,0.000199068,0,0.321163,5530473410,33898247071,24490079585,26409386418,23883855535,29508804868
0.45,1,0.235,0.75,72,0,0.347222,0.0173611,0,0,0,0,0.61016,0.030508,0,0,0,0,0.75714,0.0378691,0,0,0,5684629988,34401207845,29362847065,30245381049,29056880073,31260442658
0.475,1,0.2425,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,29654452747,37626051815,33920391145,34136458984,32247112092,35212712455
0.5,1,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32533547449,41996893833,36794539542,36550071188,35079219947,38602778894
0.525,1,0.2575,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,32799269763,43726928585,37764836926,37508631070,35727509081,39570613122
0.55,1,0.265,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33555397134,44975706063,38328778841,37204190203,36447479899,40032028692
0.575,1,0.2725,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,33935479303,44312126377,38825611778,37854809635,36782879416,40333238419
0.6,1,0.28,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34746880609,46219801282,39825273903,39058401935,38385334451,41157293843
0.625,1,0.2875,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36643186604,46496805861,41539611141,41143946995,39676055785,43690432821
0.65,1,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,36490850609,47858904718,42566480742,42493904624,40805510255,44687161425
0.675,1,0.3025,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37656479170,50435848570,43606715285,43339232142,41159523602,45617475844
0.7,1,0.31,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37860532272,51235945922,44529140325,44090228425,42442197538,46528097033
0.725,1,0.3175,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,39157310090,53493383085,45973817203,45251166274,43953202545,48323263560
0.75,1,0.325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,40838799490,56466445242,47666706533,47831033574,45102415168,49863613411
0.775,1,0.3325,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42084825949,59131970990,49770200593,49162808845,47267521413,51949929547
0.8,1,0.34,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,43134256367,60362423029,51323829791,51997307761,48888525521,53290091669
0.825,1,0.3475,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45019260779,65970682631,55269015032,54109733216,50998892217,58442858161
0.85,1,0.355,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,45487957051,65296610332,55012151609,54425199085,51795373203,57101950673
0.875,1,0.3625,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52238190537,70534253769,60519963337,59992367098,55752358578,63206487092
0.9,1,0.37,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49345260406,70901062043,60471493700,60384011051,56820486220,64050347436
0.925,1,0.3775,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,49899114043,69745532819,59339049216,59750341461,56511307302,61848775418
0.95,1,0.385,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51272656213,71592060851,60333367652,59424926556,57425966710,63424579191
0.975,1,0.3925,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,52368192458,72705404815,61514420441,60468276102,58819897162,64757169756
1,1,0.4,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,53090693847,73015192202,62153938542,61020321510,59410222585,65549238488


==> data/sparse/partition/ns/alpha0.00_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.25,8,0.5,0.5,0.5,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,5854,31691,8357,6589,6185,7790
0,0.5,0.1,0.25,16,0.75,0.75,0.75,0.75,0.75,0.75,1,1,1,1,1,1,1,1,1,1,1,1,34802,151786,48189,41848,39254,45278
0,0.5,0.1,0.25,24,0.833333,0.833333,0.833333,0.833333,0.833333,0.833333,1,1,1,1,1,1,1,1,1,1,1,1,97879,712301,171290,124688,107746,185706
0,0.5,0.1,0.25,32,0.875,0.875,0.875,0.875,0.875,0.875,1,1,1,1,1,1,1,1,1,1,1,1,203130,1901406,630944,348611,283242,912042
0,0.5,0.1,0.25,40,0.9,0.9,0.9,0.9,0.9,0.9,1,1,1,1,1,1,1,1,1,1,1,1,686664,3750066,2361991,2423515,1613576,2957173
0,0.5,0.1,0.25,48,0.916667,0.916667,0.916667,0.916667,0.916667,0.916667,1,1,1,1,1,1,1,1,1,1,1,1,2609616,9222668,5835425,5493349,4841694,6781564
0,0.5,0.1,0.25,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,5306734,13681798,9590814,9131598,7029090,12127168
0,0.5,0.1,0.25,64,0.9375,0.9375,0.9375,0.9375,0.9375,0.9375,1,1,1,1,1,1,1,1,1,1,1,1,5650606,23582970,13274655,12558527,9547889,15836333
0,0.5,0.1,0.25,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,7221843,25284686,16887717,17555446,12332833,21363671
0,0.5,0.1,0.25,80,0.95,0.95,0.95,0.95,0.95,0.95,1,1,1,1,1,1,1,1,1,1,1,1,11263438,32188122,20310397,17879751,15914373,24262423
0,0.5,0.1,0.25,88,0.954545,0.954545,0.954545,0.954545,0.954545,0.954545,1,1,1,1,1,1,1,1,1,1,1,1,14121341,36310410,25031236,24410095,19348951,31062317
0,0.5,0.1,0.25,96,0.958333,0.958333,0.958333,0.958333,0.958333,0.958333,1,1,1,1,1,1,1,1,1,1,1,1,17853551,65458741,32149755,28986879,24515020,36639033
0,0.5,0.1,0.25,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,26384499,79925398,41141822,35210075,31458029,50259734
0,0.5,0.1,0.25,112,0.964286,0.964286,0.964286,0.964286,0.964286,0.964286,1,1,1,1,1,1,1,1,1,1,1,1,37150157,99527038,49721468,44916293,41664533,50232678
0,0.5,0.1,0.25,120,0.966667,0.966667,0.966667,0.966667,0.966667,0.966667,1,1,1,1,1,1,1,1,1,1,1,1,45221382,91381881,61047690,58599210,53217877,65596325
0,0.5,0.1,0.25,128,0.96875,0.96875,0.96875,0.96875,0.96875,0.96875,1,1,1,1,1,1,1,1,1,1,1,1,61182981,93761629,73475871,72534102,64687571,75458653
0,0.5,0.1,0.25,136,0.970588,0.970588,0.970588,0.970588,0.970588,0.970588,1,1,1,1,1,1,1,1,1,1,1,1,75948008,144390747,93980051,90319944,82672914,97041800
0,0.5,0.1,0.25,144,0.972222,0.972222,0.972222,0.972222,0.972222,0.972222,1,1,1,1,1,1,1,1,1,1,1,1,93866126,178068560,115008074,112371993,100172552,120626492
0,0.5,0.1,0.25,152,0.973684,0.973684,0.973684,0.973684,0.973684,0.973684,1,1,1,1,1,1,1,1,1,1,1,1,116829699,201322584,138312600,133675229,121980918,145368081
0,0.5,0.1,0.25,160,0.975,0.975,0.975,0.975,0.975,0.975,1,1,1,1,1,1,1,1,1,1,1,1,134600500,231195022,166379781,160155300,151554641,172249397
0,0.5,0.1,0.25,168,0.97619,0.97619,0.97619,0.97619,0.97619,0.97619,1,1,1,1,1,1,1,1,1,1,1,1,173490722,285870444,199477695,193761072,184152085,204406522
0,0.5,0.1,0.25,176,0.977273,0.977273,0.977273,0.977273,0.977273,0.977273,1,1,1,1,1,1,1,1,1,1,1,1,204933134,269189017,233079321,229677238,221979842,240408749
0,0.5,0.1,0.25,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,255031630,326330944,279781967,270817861,261032449,293216278
0,0.5,0.1,0.25,192,0.979167,0.979167,0.979167,0.979167,0.979167,0.979167,1,1,1,1,1,1,1,1,1,1,1,1,277290875,380983469,327647095,320738201,311391251,340700688
0,0.5,0.1,0.25,200,0.98,0.98,0.98,0.98,0.98,0.98,1,1,1,1,1,1,1,1,1,1,1,1,348075346,455863539,385309573,375567887,360839568,400381060
0,0.5,0.1,0.25,208,0.980769,0.980769,0.980769,0.980769,0.980769,0.980769,1,1,1,1,1,1,1,1,1,1,1,1,401065173,511629560,442049719,433534514,416505883,462415035
0,0.5,0.1,0.25,216,0.981481,0.981481,0.981481,0.981481,0.981481,0.981481,1,1,1,1,1,1,1,1,1,1,1,1,456597968,615604979,509770991,500547440,476568881,534729314
0,0.5,0.1,0.25,224,0.982143,0.982143,0.982143,0.982143,0.982143,0.982143,1,1,1,1,1,1,1,1,1,1,1,1,497923113,655836437,575834596,566710011,543362263,601792626
0,0.5,0.1,0.25,232,0.982759,0.982759,0.982759,0.982759,0.982759,0.982759,1,1,1,1,1,1,1,1,1,1,1,1,570748211,748411949,638802783,624213969,595483493,663973849
0,0.5,0.1,0.25,240,0.983333,0.983333,0.983333,0.983333,0.983333,0.983333,1,1,1,1,1,1,1,1,1,1,1,1,661043573,842811970,733759590,723550491,700321462,753452247
0,0.5,0.1,0.25,248,0.983871,0.983871,0.983871,0.983871,0.983871,0.983871,1,1,1,1,1,1,1,1,1,1,1,1,735129576,924649076,827045342,825262875,789375465,859363779
0,0.5,0.1,0.25,256,0.984375,0.984375,0.984375,0.984375,0.984375,0.984375,1,1,1,1,1,1,1,1,1,1,1,1,834747534,1060755030,929807206,923550246,891518006,937116477
0,0.5,0.1,0.25,264,0.984848,0.984848,0.984848,0.984848,0.984848,0.984848,1,1,1,1,1,1,1,1,1,1,1,1,941930915,1187280148,1041547648,1033224943,988791766,1085719531
0,0.5,0.1,0.25,272,0.985294,0.985294,0.985294,0.985294,0.985294,0.985294,1,1,1,1,1,1,1,1,1,1,1,1,1026705864,1319701956,1170332793,1167699881,1133943751,1199393891
0,0.5,0.1,0.25,280,0.985714,0.985714,0.985714,0.985714,0.985714,0.985714,1,1,1,1,1,1,1,1,1,1,1,1,1181243082,1509802112,1299478337,1302533899,1253727683,1321962881
0,0.5,0.1,0.25,288,0.986111,0.986111,0.986111,0.986111,0.986111,0.986111,1,1,1,1,1,1,1,1,1,1,1,1,1308071804,1608520682,1437222578,1423727516,1384170713,1486026925
0,0.5,0.1,0.25,296,0.986486,0.986486,0.986486,0.986486,0.986486,0.986486,1,1,1,1,1,1,1,1,1,1,1,1,1457831029,1767543579,1592445337,1601394668,1538078115,1629435755
0,0.5,0.1,0.25,304,0.986842,0.986842,0.986842,0.986842,0.986842,0.986842,1,1,1,1,1,1,1,1,1,1,1,1,1614415699,2027861441,1782122769,1760635394,1725674874,1860976479
0,0.5,0.1,0.25,312,0.987179,0.987179,0.987179,0.987179,0.987179,0.987179,1,1,1,1,1,1,1,1,1,1,1,1,1798677757,2374803937,2004449753,1968800792,1921203140,2046538097
0,0.5,0.1,0.25,320,0.9875,0.9875,0.9875,0.9875,0.9875,0.9875,1,1,1,1,1,1,1,1,1,1,1,1,1992568930,2592815768,2181582711,2196150487,2087191983,2208732059
0,0.5,0.1,0.25,328,0.987805,0.987805,0.987805,0.987805,0.987805,0.987805,1,1,1,1,1,1,1,1,1,1,1,1,2160497360,2812211373,2386095490,2376879658,2314808509,2441598954
0,0.5,0.1,0.25,336,0.988095,0.988095,0.988095,0.988095,0.988095,0.988095,1,1,1,1,1,1,1,1,1,1,1,1,2361519101,2965253244,2586819099,2564468608,2456908708,2663820660
0,0.5,0.1,0.25,344,0.988372,0.988372,0.988372,0.988372,0.988372,0.988372,1,1,1,1,1,1,1,1,1,1,1,1,2671218830,3265100574,2894055821,2864833843,2821989395,2927836088
0,0.5,0.1,0.25,352,0.988636,0.988636,0.988636,0.988636,0.988636,0.988636,1,1,1,1,1,1,1,1,1,1,1,1,2919510441,3462791316,3130747759,3078174051,3014170613,3209785941
0,0.5,0.1,0.25,360,0.988889,0.988889,0.988889,0.988889,0.988889,0.988889,1,1,1,1,1,1,1,1,1,1,1,1,2980663307,3768431371,3331218401,3323720567,3226635677,3396191046
0,0.5,0.1,0.25,368,0.98913,0.98913,0.98913,0.98913,0.98913,0.98913,1,1,1,1,1,1,1,1,1,1,1,1,3441030480,4012668896,3675665670,3631747721,3571473843,3781167344
0,0.5,0.1,0.25,376,0.989362,0.989362,0.989362,0.989362,0.989362,0.989362,1,1,1,1,1,1,1,1,1,1,1,1,3750130288,4339696402,4008633153,3973502548,3835270022,4132162551
0,0.5,0.1,0.25,384,0.989583,0.989583,0.989583,0.989583,0.989583,0.989583,1,1,1,1,1,1,1,1,1,1,1,1,3935210857,4906846220,4304987260,4280339992,4162337736,4397528811
0,0.5,0.1,0.25,392,0.989796,0.989796,0.989796,0.989796,0.989796,0.989796,1,1,1,1,1,1,1,1,1,1,1,1,4273510946,5309224258,4592742990,4542616074,4457769432,4663807637
0,0.5,0.1,0.25,400,0.99,0.99,0.99,0.99,0.99,0.99,1,1,1,1,1,1,1,1,1,1,1,1,4549888563,5448944706,4918304929,4881453787,4764117204,5065590194
0,0.5,0.1,0.25,408,0.990196,0.990196,0.990196,0.990196,0.990196,0.990196,1,1,1,1,1,1,1,1,1,1,1,1,4740852340,5773921294,5273119698,5251138462,5122180572,5340917653
0,0.5,0.1,0.25,416,0.990385,0.990385,0.990385,0.990385,0.990385,0.990385,1,1,1,1,1,1,1,1,1,1,1,1,5243951956,6147177285,5654333294,5643438592,5495400569,5818079816
0,0.5,0.1,0.25,424,0.990566,0.990566,0.990566,0.990566,0.990566,0.990566,1,1,1,1,1,1,1,1,1,1,1,1,5545530089,6526493954,6104875202,6076071230,5948962280,6254469694
0,0.5,0.1,0.25,432,0.990741,0.990741,0.990741,0.990741,0.990741,0.990741,1,1,1,1,1,1,1,1,1,1,1,1,6046258383,7306293167,6580264747,6570947595,6362571459,6674674579
0,0.5,0.1,0.25,440,0.990909,0.990909,0.990909,0.990909,0.990909,0.990909,1,1,1,1,1,1,1,1,1,1,1,1,6506792865,7755346694,7138369043,7110711812,6918096701,7343418380
0,0.5,0.1,0.25,448,0.991071,0.991071,0.991071,0.991071,0.991071,0.991071,1,1,1,1,1,1,1,1,1,1,1,1,6909061697,8221367375,7640428250,7594057325,7446349391,7804044005
0,0.5,0.1,0.25,456,0.991228,0.991228,0.991228,0.991228,0.991228,0.991228,1,1,1,1,1,1,1,1,1,1,1,1,7335438329,9002517917,8169954045,8135339321,7975695518,8306225665
0,0.5,0.1,0.25,464,0.991379,0.991379,0.991379,0.991379,0.991379,0.991379,1,1,1,1,1,1,1,1,1,1,1,1,8038269606,9448418157,8816449627,8830643041,8647297135,8990038057
0,0.5,0.1,0.25,472,0.991525,0.991525,0.991525,0.991525,0.991525,0.991525,1,1,1,1,1,1,1,1,1,1,1,1,8915099259,10206447625,9379935620,9257630694,9102730159,9683356964
0,0.5,0.1,0.25,480,0.991667,0.991667,0.991667,0.991667,0.991667,0.991667,1,1,1,1,1,1,1,1,1,1,1,1,9264854069,11082270885,10073779317,10024739618,9749346187,10330223224
0,0.5,0.1,0.25,488,0.991803,0.991803,0.991803,0.991803,0.991803,0.991803,1,1,1,1,1,1,1,1,1,1,1,1,9694987179,11460548228,10531240159,10424691364,10235339906,10782715624
0,0.5,0.1,0.25,496,0.991935,0.991935,0.991935,0.991935,0.991935,0.991935,1,1,1,1,1,1,1,1,1,1,1,1,10248582487,11975964592,11265006026,11199180731,11005099723,11527706355
0,0.5,0.1,0.25,504,0.992063,0.992063,0.992063,0.992063,0.992063,0.992063,1,1,1,1,1,1,1,1,1,1,1,1,11592454284,13662182354,12257729675,12079646087,11963255889,12377027012
0,0.5,0.1,0.25,512,0.992188,0.992188,0.992188,0.992188,0.992188,0.992188,1,1,1,1,1,1,1,1,1,1,1,1,12165280464,14576857254,13228873503,13073114656,12935813448,13553664859
0,0.5,0.1,0.25,520,0.992308,0.992308,0.992308,0.992308,0.992308,0.992308,1,1,1,1,1,1,1,1,1,1,1,1,13230212116,14852388732,14001278283,13897739494,13667964830,14318921563
0,0.5,0.1,0.25,528,0.992424,0.992424,0.992424,0.992424,0.992424,0.992424,1,1,1,1,1,1,1,1,1,1,1,1,13701409224,15629029852,14986046855,14898510178,14639000677,15388035110
0,0.5,0.1,0.25,536,0.992537,0.992537,0.992537,0.992537,0.992537,0.992537,1,1,1,1,1,1,1,1,1,1,1,1,14924924203,16944092521,15901948340,15816005799,15714606718,16015870842
0,0.5,0.1,0.25,544,0.992647,0.992647,0.992647,0.992647,0.992647,0.992647,1,1,1,1,1,1,1,1,1,1,1,1,15508315345,17897631684,16778735903,16702005611,16562522459,16923791542
0,0.5,0.1,0.25,552,0.992754,0.992754,0.992754,0.992754,0.992754,0.992754,1,1,1,1,1,1,1,1,1,1,1,1,16128633511,18979757926,17698235551,17627207346,17271345194,17956521162
0,0.5,0.1,0.25,560,0.992857,0.992857,0.992857,0.992857,0.992857,0.992857,1,1,1,1,1,1,1,1,1,1,1,1,17343456621,20057482007,18942144892,18939740454,18426208937,19243645629
0,0.5,0.1,0.25,568,0.992958,0.992958,0.992958,0.992958,0.992958,0.992958,1,1,1,1,1,1,1,1,1,1,1,1,18361964987,21348916082,19853423892,19783048394,19484080582,20106357660
0,0.5,0.1,0.25,576,0.993056,0.993056,0.993056,0.993056,0.993056,0.993056,1,1,1,1,1,1,1,1,1,1,1,1,19617123487,22071397696,20876132127,20767305006,20422066357,21179508005
0,0.5,0.1,0.25,584,0.993151,0.993151,0.993151,0.993151,0.993151,0.993151,1,1,1,1,1,1,1,1,1,1,1,1,20797011726,23205685528,22240993203,22127310580,21937193587,22536180136
0,0.5,0.1,0.25,592,0.993243,0.993243,0.993243,0.993243,0.993243,0.993243,1,1,1,1,1,1,1,1,1,1,1,1,22161342294,25091991452,23473415538,23342228637,22669138965,23994348621
0,0.5,0.1,0.25,600,0.993333,0.993333,0.993333,0.993333,0.993333,0.993333,1,1,1,1,1,1,1,1,1,1,1,1,23075773761,26370002641,24551716159,24309123378,23950331340,25112307553
0,0.5,0.1,0.25,608,0.993421,0.993421,0.993421,0.993421,0.993421,0.993421,1,1,1,1,1,1,1,1,1,1,1,1,24165173186,27633474423,25958390326,25922125985,25133114366,26455691771
0,0.5,0.1,0.25,616,0.993506,0.993506,0.993506,0.993506,0.993506,0.993506,1,1,1,1,1,1,1,1,1,1,1,1,25009978634,28946373872,27159670678,27091498508,26704119203,27693592696
0,0.5,0.1,0.25,624,0.99359,0.99359,0.99359,0.99359,0.99359,0.99359,1,1,1,1,1,1,1,1,1,1,1,1,26984094518,30374027176,28562472713,28398478856,27897709120,28679798351
0,0.5,0.1,0.25,632,0.993671,0.993671,0.993671,0.993671,0.993671,0.993671,1,1,1,1,1,1,1,1,1,1,1,1,27963837610,31894695550,30068790857,29771478759,29599542479,30438986996
0,0.5,0.1,0.25,640,0.99375,0.99375,0.99375,0.99375,0.99375,0.99375,1,1,1,1,1,1,1,1,1,1,1,1,30231735844,33737499471,31697740028,31454922974,31016891666,32081186837
0,0.5,0.1,0.25,648,0.993827,0.993827,0.993827,0.993827,0.993827,0.993827,1,1,1,1,1,1,1,1,1,1,1,1,31711143759,35059081975,33239520337,32888273763,32570752499,33753132310
0,0.5,0.1,0.25,656,0.993902,0.993902,0.993902,0.993902,0.993902,0.993902,1,1,1,1,1,1,1,1,1,1,1,1,33460460484,36960213243,35176518543,35159899373,34500730597,35612142986
0,0.5,0.1,0.25,664,0.993976,0.993976,0.993976,0.993976,0.993976,0.993976,1,1,1,1,1,1,1,1,1,1,1,1,35081888784,39013713868,36822805361,36548273087,36003233933,37223804169
0,0.5,0.1,0.25,672,0.994048,0.994048,0.994048,0.994048,0.994048,0.994048,1,1,1,1,1,1,1,1,1,1,1,1,36471554768,40735757567,38774292824,38658145549,37877272434,39475337032
0,0.5,0.1,0.25,680,0.994118,0.994118,0.994118,0.994118,0.994118,0.994118,1,1,1,1,1,1,1,1,1,1,1,1,38350636675,43624692680,41105161403,40853081851,40365607296,41735603892
0,0.5,0.1,0.25,688,0.994186,0.994186,0.994186,0.994186,0.994186,0.994186,1,1,1,1,1,1,1,1,1,1,1,1,40962757470,51384776906,44092685544,42916858353,42528132003,44750500331
0,0.5,0.1,0.25,696,0.994253,0.994253,0.994253,0.994253,0.994253,0.994253,1,1,1,1,1,1,1,1,1,1,1,1,42695588206,48113121373,45331974512,44961075669,44398838618,45542078165
0,0.5,0.1,0.25,704,0.994318,0.994318,0.994318,0.994318,0.994318,0.994318,1,1,1,1,1,1,1,1,1,1,1,1,45035134089,49673969635,47443899764,47318250726,46685146794,48291132652
0,0.5,0.1,0.25,712,0.994382,0.994382,0.994382,0.994382,0.994382,0.994382,1,1,1,1,1,1,1,1,1,1,1,1,46527777297,51842497590,49845055408,49683392429,48842677814,50886126661
0,0.5,0.1,0.25,720,0.994444,0.994444,0.994444,0.994444,0.994444,0.994444,1,1,1,1,1,1,1,1,1,1,1,1,49595066009,55307207054,52427133420,52343241938,51806531203,53048773908
0,0.5,0.1,0.25,728,0.994505,0.994505,0.994505,0.994505,0.994505,0.994505,1,1,1,1,1,1,1,1,1,1,1,1,53110210939,57726744834,55367121936,55274885147,54338342355,56392334230
0,0.5,0.1,0.25,736,0.994565,0.994565,0.994565,0.994565,0.994565,0.994565,1,1,1,1,1,1,1,1,1,1,1,1,54050747876,60355276674,58276534384,58209447709,57257807200,59840649151
0,0.5,0.1,0.25,744,0.994624,0.994624,0.994624,0.994624,0.994624,0.994624,1,1,1,1,1,1,1,1,1,1,1,1,58290792771,63851138750,60690099008,60534957459,59403941962,61465426873


==> data/sparse/partition/ns/alpha0.00_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.5,8,0.5,0.5,0.5,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,6224,20797,8044,6912,6422,7397
0,0.5,0.1,0.5,16,0.75,0.75,0.75,0.75,0.75,0.75,1,1,1,1,1,1,1,1,1,1,1,1,40296,184392,82882,63681,46360,78816
0,0.5,0.1,0.5,24,0.833333,0.833333,0.833333,0.833333,0.833333,0.833333,1,1,1,1,1,1,1,1,1,1,1,1,223752,791153,547497,598303,376486,637386
0,0.5,0.1,0.5,32,0.875,0.875,0.875,0.875,0.875,0.875,1,1,1,1,1,1,1,1,1,1,1,1,1293407,2733590,1873827,1832850,1530942,2099939
0,0.5,0.1,0.5,40,0.9,0.9,0.9,0.9,0.9,0.9,1,1,1,1,1,1,1,1,1,1,1,1,1906843,4809509,3208127,2986659,2493183,3778853
0,0.5,0.1,0.5,48,0.916667,0.916667,0.916667,0.916667,0.916667,0.916667,1,1,1,1,1,1,1,1,1,1,1,1,3801540,7572622,5276731,5093032,4311606,6098197
0,0.5,0.1,0.5,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,6907073,11688212,8479959,7994211,7765635,8931083
0,0.5,0.1,0.5,64,0.9375,0.9375,0.9375,0.9375,0.9375,0.9375,1,1,1,1,1,1,1,1,1,1,1,1,12013035,17680051,14206162,14067106,12967860,15141806
0,0.5,0.1,0.5,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,16136286,29572238,22735283,22273909,20700216,24148532
0,0.5,0.1,0.5,80,0.95,0.95,0.95,0.95,0.95,0.95,1,1,1,1,1,1,1,1,1,1,1,1,26620532,44668494,34232127,32588265,31817461,37631194
0,0.5,0.1,0.5,88,0.954545,0.954545,0.954545,0.954545,0.954545,0.954545,1,1,1,1,1,1,1,1,1,1,1,1,36311408,56144300,48195533,47019072,45994984,51056252
0,0.5,0.1,0.5,96,0.958333,0.958333,0.958333,0.958333,0.958333,0.958333,1,1,1,1,1,1,1,1,1,1,1,1,55315952,75824141,68360095,68338489,64843947,72757941
0,0.5,0.1,0.5,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,76464312,105216672,94150566,94447618,89195692,100407789
0,0.5,0.1,0.5,112,0.964286,0.964286,0.964286,0.964286,0.964286,0.964286,1,1,1,1,1,1,1,1,1,1,1,1,108173960,139292530,126767277,124466864,120795732,134304355
0,0.5,0.1,0.5,120,0.966667,0.966667,0.966667,0.966667,0.966667,0.966667,1,1,1,1,1,1,1,1,1,1,1,1,137724507,185804861,165886084,162264627,157034661,177679353
0,0.5,0.1,0.5,128,0.96875,0.96875,0.96875,0.96875,0.96875,0.96875,1,1,1,1,1,1,1,1,1,1,1,1,176955748,237124412,213906119,211898896,203900694,223674884
0,0.5,0.1,0.5,136,0.970588,0.970588,0.970588,0.970588,0.970588,0.970588,1,1,1,1,1,1,1,1,1,1,1,1,228282285,311191962,272880882,273476480,261650247,281132153
0,0.5,0.1,0.5,144,0.972222,0.972222,0.972222,0.972222,0.972222,0.972222,1,1,1,1,1,1,1,1,1,1,1,1,290960117,378915480,341139705,338943843,321808442,358805983
0,0.5,0.1,0.5,152,0.973684,0.973684,0.973684,0.973684,0.973684,0.973684,1,1,1,1,1,1,1,1,1,1,1,1,371327862,465080737,422393886,420078756,411088927,434231957
0,0.5,0.1,0.5,160,0.975,0.975,0.975,0.975,0.975,0.975,1,1,1,1,1,1,1,1,1,1,1,1,443121474,558854759,514123036,513816252,495743110,527056947
0,0.5,0.1,0.5,168,0.97619,0.97619,0.97619,0.97619,0.97619,0.97619,1,1,1,1,1,1,1,1,1,1,1,1,547965619,688622378,627046323,633775144,599785969,647394623
0,0.5,0.1,0.5,176,0.977273,0.977273,0.977273,0.977273,0.977273,0.977273,1,1,1,1,1,1,1,1,1,1,1,1,651446565,818554712,754020419,759097832,734651927,777430637
0,0.5,0.1,0.5,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,774419356,990547594,901779141,900372271,869312286,920736026
0,0.5,0.1,0.5,192,0.979167,0.979167,0.979167,0.979167,0.979167,0.979167,1,1,1,1,1,1,1,1,1,1,1,1,920445030,1157901263,1057559983,1052241973,1031612018,1083524697
0,0.5,0.1,0.5,200,0.98,0.98,0.98,0.98,0.98,0.98,1,1,1,1,1,1,1,1,1,1,1,1,1078679954,1312639979,1232915538,1244182273,1192968844,1258499489
0,0.5,0.1,0.5,208,0.980769,0.980769,0.980769,0.980769,0.980769,0.980769,1,1,1,1,1,1,1,1,1,1,1,1,1300698318,1577773504,1446793338,1436369528,1392676515,1468295715
0,0.5,0.1,0.5,216,0.981481,0.981481,0.981481,0.981481,0.981481,0.981481,1,1,1,1,1,1,1,1,1,1,1,1,1500990425,1847604009,1668967321,1661581516,1627419012,1690965025
0,0.5,0.1,0.5,224,0.982143,0.982143,0.982143,0.982143,0.982143,0.982143,1,1,1,1,1,1,1,1,1,1,1,1,1725760691,2050025843,1903484670,1884455950,1862859390,1948121697
0,0.5,0.1,0.5,232,0.982759,0.982759,0.982759,0.982759,0.982759,0.982759,1,1,1,1,1,1,1,1,1,1,1,1,1957939096,2357857127,2191826033,2192489298,2144519857,2239686096
0,0.5,0.1,0.5,240,0.983333,0.983333,0.983333,0.983333,0.983333,0.983333,1,1,1,1,1,1,1,1,1,1,1,1,2229177974,2668773030,2495303870,2498314673,2429763903,2533142780
0,0.5,0.1,0.5,248,0.983871,0.983871,0.983871,0.983871,0.983871,0.983871,1,1,1,1,1,1,1,1,1,1,1,1,2554819428,3074263619,2865326087,2855477017,2804137309,2927975594
0,0.5,0.1,0.5,256,0.984375,0.984375,0.984375,0.984375,0.984375,0.984375,1,1,1,1,1,1,1,1,1,1,1,1,2813990867,3487025516,3242210218,3217066791,3175338360,3305605730
0,0.5,0.1,0.5,264,0.984848,0.984848,0.984848,0.984848,0.984848,0.984848,1,1,1,1,1,1,1,1,1,1,1,1,3271711376,3969550772,3661366950,3647618982,3565921145,3752297685
0,0.5,0.1,0.5,272,0.985294,0.985294,0.985294,0.985294,0.985294,0.985294,1,1,1,1,1,1,1,1,1,1,1,1,3733448097,4502444295,4128440260,4113132311,4011101515,4188477802
0,0.5,0.1,0.5,280,0.985714,0.985714,0.985714,0.985714,0.985714,0.985714,1,1,1,1,1,1,1,1,1,1,1,1,4236431545,5003499914,4617495944,4588846369,4507511009,4713108704
0,0.5,0.1,0.5,288,0.986111,0.986111,0.986111,0.986111,0.986111,0.986111,1,1,1,1,1,1,1,1,1,1,1,1,4699865079,5579326065,5185446820,5138502098,5072038305,5258783486
0,0.5,0.1,0.5,296,0.986486,0.986486,0.986486,0.986486,0.986486,0.986486,1,1,1,1,1,1,1,1,1,1,1,1,5263208534,6310684784,5772300327,5739623953,5587792576,5891472428
0,0.5,0.1,0.5,304,0.986842,0.986842,0.986842,0.986842,0.986842,0.986842,1,1,1,1,1,1,1,1,1,1,1,1,5861353961,6901561162,6388082632,6344261239,6270943305,6447241964
0,0.5,0.1,0.5,312,0.987179,0.987179,0.987179,0.987179,0.987179,0.987179,1,1,1,1,1,1,1,1,1,1,1,1,6523665880,7706657567,7078685322,7056573876,6936591847,7193918298
0,0.5,0.1,0.5,320,0.9875,0.9875,0.9875,0.9875,0.9875,0.9875,1,1,1,1,1,1,1,1,1,1,1,1,7039175628,8406356059,7796044643,7809923247,7635371999,7913291637
0,0.5,0.1,0.5,328,0.987805,0.987805,0.987805,0.987805,0.987805,0.987805,1,1,1,1,1,1,1,1,1,1,1,1,8001163078,9330918048,8624008564,8570048827,8361072636,8749220828
0,0.5,0.1,0.5,336,0.988095,0.988095,0.988095,0.988095,0.988095,0.988095,1,1,1,1,1,1,1,1,1,1,1,1,8831615184,10292482112,9587179778,9551541612,9315329239,9718419670
0,0.5,0.1,0.5,344,0.988372,0.988372,0.988372,0.988372,0.988372,0.988372,1,1,1,1,1,1,1,1,1,1,1,1,9737650428,11467328789,10531815158,10509262901,10319987441,10660463809
0,0.5,0.1,0.5,352,0.988636,0.988636,0.988636,0.988636,0.988636,0.988636,1,1,1,1,1,1,1,1,1,1,1,1,10785331573,12727871719,11753758952,11630465020,11418374126,11994375812
0,0.5,0.1,0.5,360,0.988889,0.988889,0.988889,0.988889,0.988889,0.988889,1,1,1,1,1,1,1,1,1,1,1,1,11750703535,13673362689,12736097283,12674920616,12532385237,12893756613
0,0.5,0.1,0.5,368,0.98913,0.98913,0.98913,0.98913,0.98913,0.98913,1,1,1,1,1,1,1,1,1,1,1,1,12551076222,14779971189,14032085742,14018213546,13786342125,14232586650
0,0.5,0.1,0.5,376,0.989362,0.989362,0.989362,0.989362,0.989362,0.989362,1,1,1,1,1,1,1,1,1,1,1,1,14207941923,16596943428,15411045706,15352378599,15091775739,15608018004
0,0.5,0.1,0.5,384,0.989583,0.989583,0.989583,0.989583,0.989583,0.989583,1,1,1,1,1,1,1,1,1,1,1,1,15688422160,18288928485,16943122542,16867729816,16571486318,17183013613
0,0.5,0.1,0.5,392,0.989796,0.989796,0.989796,0.989796,0.989796,0.989796,1,1,1,1,1,1,1,1,1,1,1,1,17232552421,19896831217,18652067313,18628397646,18169421571,19061522715
0,0.5,0.1,0.5,400,0.99,0.99,0.99,0.99,0.99,0.99,1,1,1,1,1,1,1,1,1,1,1,1,18431560864,22050608757,20320289779,20178212690,19792432450,20836178651
0,0.5,0.1,0.5,408,0.990196,0.990196,0.990196,0.990196,0.990196,0.990196,1,1,1,1,1,1,1,1,1,1,1,1,20718672339,24310985757,22333388571,21987494759,21673504445,22961697424
0,0.5,0.1,0.5,416,0.990385,0.990385,0.990385,0.990385,0.990385,0.990385,1,1,1,1,1,1,1,1,1,1,1,1,22698134132,26519473264,24471614229,24346693379,24007806199,25278610610
0,0.5,0.1,0.5,424,0.990566,0.990566,0.990566,0.990566,0.990566,0.990566,1,1,1,1,1,1,1,1,1,1,1,1,25333850710,29528897626,26790963238,26479837883,26223594263,27043397044
0,0.5,0.1,0.5,432,0.990741,0.990741,0.990741,0.990741,0.990741,0.990741,1,1,1,1,1,1,1,1,1,1,1,1,26661413263,32171154516,29325693904,29262551128,28656903599,29617872381
0,0.5,0.1,0.5,440,0.990909,0.990909,0.990909,0.990909,0.990909,0.990909,1,1,1,1,1,1,1,1,1,1,1,1,30175282924,34977708693,32391267634,32103453211,31677062210,32840526882
0,0.5,0.1,0.5,448,0.991071,0.991071,0.991071,0.991071,0.991071,0.991071,1,1,1,1,1,1,1,1,1,1,1,1,33593861140,38436565139,35544894512,35517605284,34841123883,36014769639
0,0.5,0.1,0.5,456,0.991228,0.991228,0.991228,0.991228,0.991228,0.991228,1,1,1,1,1,1,1,1,1,1,1,1,36249868998,41922256893,38768380907,38747364310,38004234566,39062101025
0,0.5,0.1,0.5,464,0.991379,0.991379,0.991379,0.991379,0.991379,0.991379,1,1,1,1,1,1,1,1,1,1,1,1,39463828737,47116112726,42509325336,41913867276,41372401474,43010684577
0,0.5,0.1,0.5,472,0.991525,0.991525,0.991525,0.991525,0.991525,0.991525,1,1,1,1,1,1,1,1,1,1,1,1,44042224842,51369732548,47008779101,47067772414,45073829675,48179393023
0,0.5,0.1,0.5,480,0.991667,0.991667,0.991667,0.991667,0.991667,0.991667,1,1,1,1,1,1,1,1,1,1,1,1,48470781308,57911345506,52934428832,52803036099,51320715459,54217941431
0,0.5,0.1,0.5,488,0.991803,0.991803,0.991803,0.991803,0.991803,0.991803,1,1,1,1,1,1,1,1,1,1,1,1,54560229562,63424242697,58199141662,57648201742,56965030533,59416947094
0,0.5,0.1,0.5,496,0.991935,0.991935,0.991935,0.991935,0.991935,0.991935,1,1,1,1,1,1,1,1,1,1,1,1,59780523046,68713447064,63495075690,62781171163,61900395761,64566063404


==> data/sparse/partition/ns/alpha0.00_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,0.75,8,0.5,0.5,0.5,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,6833,20938,9224,7900,7385,9572
0,0.5,0.1,0.75,16,0.75,0.75,0.75,0.75,0.75,0.75,1,1,1,1,1,1,1,1,1,1,1,1,89390,232521,164247,167859,119824,199410
0,0.5,0.1,0.75,24,0.833333,0.833333,0.833333,0.833333,0.833333,0.833333,1,1,1,1,1,1,1,1,1,1,1,1,555122,1182455,798948,741126,714219,820644
0,0.5,0.1,0.75,32,0.875,0.875,0.875,0.875,0.875,0.875,1,1,1,1,1,1,1,1,1,1,1,1,1303244,2424603,1837933,1767328,1648480,2009307
0,0.5,0.1,0.75,40,0.9,0.9,0.9,0.9,0.9,0.9,1,1,1,1,1,1,1,1,1,1,1,1,3223692,5133006,4139803,4088131,3717727,4472408
0,0.5,0.1,0.75,48,0.916667,0.916667,0.916667,0.916667,0.916667,0.916667,1,1,1,1,1,1,1,1,1,1,1,1,6936015,10854095,8598927,8178610,7847004,9169883
0,0.5,0.1,0.75,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,13491065,19165260,15758160,15487965,14629400,16206886
0,0.5,0.1,0.75,64,0.9375,0.9375,0.9375,0.9375,0.9375,0.9375,1,1,1,1,1,1,1,1,1,1,1,1,24013224,31468931,26846302,25966230,24606639,28255701
0,0.5,0.1,0.75,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,36902547,50600241,44133298,43440024,41004360,46328430
0,0.5,0.1,0.75,80,0.95,0.95,0.95,0.95,0.95,0.95,1,1,1,1,1,1,1,1,1,1,1,1,58514743,82182465,67330761,66357221,62277596,68956753
0,0.5,0.1,0.75,88,0.954545,0.954545,0.954545,0.954545,0.954545,0.954545,1,1,1,1,1,1,1,1,1,1,1,1,89119420,117227505,100039729,97744972,92620677,103163429
0,0.5,0.1,0.75,96,0.958333,0.958333,0.958333,0.958333,0.958333,0.958333,1,1,1,1,1,1,1,1,1,1,1,1,126730457,167226917,143878921,143714846,135605936,147289234
0,0.5,0.1,0.75,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,173969949,233015562,199696895,198177018,186089711,206274963
0,0.5,0.1,0.75,112,0.964286,0.964286,0.964286,0.964286,0.964286,0.964286,1,1,1,1,1,1,1,1,1,1,1,1,236640312,309135621,273199696,271972547,259114032,282125811
0,0.5,0.1,0.75,120,0.966667,0.966667,0.966667,0.966667,0.966667,0.966667,1,1,1,1,1,1,1,1,1,1,1,1,323145105,404341990,360919207,354848046,340998921,370477273
0,0.5,0.1,0.75,128,0.96875,0.96875,0.96875,0.96875,0.96875,0.96875,1,1,1,1,1,1,1,1,1,1,1,1,427294512,524742481,470841224,465910599,445407369,486422228
0,0.5,0.1,0.75,136,0.970588,0.970588,0.970588,0.970588,0.970588,0.970588,1,1,1,1,1,1,1,1,1,1,1,1,546886452,661957823,604672101,603082005,589793371,619444674
0,0.5,0.1,0.75,144,0.972222,0.972222,0.972222,0.972222,0.972222,0.972222,1,1,1,1,1,1,1,1,1,1,1,1,683220591,843748556,763976565,763183424,740504199,786240610
0,0.5,0.1,0.75,152,0.973684,0.973684,0.973684,0.973684,0.973684,0.973684,1,1,1,1,1,1,1,1,1,1,1,1,862319950,1048037445,948363672,936641234,919797852,971891111
0,0.5,0.1,0.75,160,0.975,0.975,0.975,0.975,0.975,0.975,1,1,1,1,1,1,1,1,1,1,1,1,1082357427,1288289900,1173591856,1166431913,1135667378,1200852900
0,0.5,0.1,0.75,168,0.97619,0.97619,0.97619,0.97619,0.97619,0.97619,1,1,1,1,1,1,1,1,1,1,1,1,1326630509,1555923858,1443193920,1427865442,1394387729,1483918849
0,0.5,0.1,0.75,176,0.977273,0.977273,0.977273,0.977273,0.977273,0.977273,1,1,1,1,1,1,1,1,1,1,1,1,1601894178,1887547418,1751845001,1733414351,1690946501,1788954962
0,0.5,0.1,0.75,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,1942887407,2255034255,2098723360,2104411823,2041009579,2138072339
0,0.5,0.1,0.75,192,0.979167,0.979167,0.979167,0.979167,0.979167,0.979167,1,1,1,1,1,1,1,1,1,1,1,1,2336148551,2679396544,2511908475,2514382308,2420879070,2566331739
0,0.5,0.1,0.75,200,0.98,0.98,0.98,0.98,0.98,0.98,1,1,1,1,1,1,1,1,1,1,1,1,2800315956,3143627336,2978332192,2971371687,2887726726,3065049222
0,0.5,0.1,0.75,208,0.980769,0.980769,0.980769,0.980769,0.980769,0.980769,1,1,1,1,1,1,1,1,1,1,1,1,3264889556,3759615702,3510430646,3506705474,3424423684,3597428101
0,0.5,0.1,0.75,216,0.981481,0.981481,0.981481,0.981481,0.981481,0.981481,1,1,1,1,1,1,1,1,1,1,1,1,3843432708,4385819540,4122285045,4091496318,4027147376,4247639492
0,0.5,0.1,0.75,224,0.982143,0.982143,0.982143,0.982143,0.982143,0.982143,1,1,1,1,1,1,1,1,1,1,1,1,4475786726,5084120195,4811521099,4832816826,4687179984,4895229143
0,0.5,0.1,0.75,232,0.982759,0.982759,0.982759,0.982759,0.982759,0.982759,1,1,1,1,1,1,1,1,1,1,1,1,5298737855,5981277650,5651893614,5644120235,5506383113,5786160891
0,0.5,0.1,0.75,240,0.983333,0.983333,0.983333,0.983333,0.983333,0.983333,1,1,1,1,1,1,1,1,1,1,1,1,6201052726,6856675872,6544115020,6545846428,6368441829,6684360164
0,0.5,0.1,0.75,248,0.983871,0.983871,0.983871,0.983871,0.983871,0.983871,1,1,1,1,1,1,1,1,1,1,1,1,7141751599,8036113767,7569605144,7614003585,7346856557,7769215139
0,0.5,0.1,0.75,256,0.984375,0.984375,0.984375,0.984375,0.984375,0.984375,1,1,1,1,1,1,1,1,1,1,1,1,8188003926,9085973908,8647486212,8639313638,8421697041,8890062297
0,0.5,0.1,0.75,264,0.984848,0.984848,0.984848,0.984848,0.984848,0.984848,1,1,1,1,1,1,1,1,1,1,1,1,9315879124,10300483023,9844116682,9849738007,9592507687,10047852384
0,0.5,0.1,0.75,272,0.985294,0.985294,0.985294,0.985294,0.985294,0.985294,1,1,1,1,1,1,1,1,1,1,1,1,10664067466,11829111934,11282303482,11260184629,10892302631,11647856387
0,0.5,0.1,0.75,280,0.985714,0.985714,0.985714,0.985714,0.985714,0.985714,1,1,1,1,1,1,1,1,1,1,1,1,12209610462,13710202801,12912823965,13000974714,12415000441,13221651507
0,0.5,0.1,0.75,288,0.986111,0.986111,0.986111,0.986111,0.986111,0.986111,1,1,1,1,1,1,1,1,1,1,1,1,14096217684,15584502655,14790362397,14866977693,14249510760,15178059972
0,0.5,0.1,0.75,296,0.986486,0.986486,0.986486,0.986486,0.986486,0.986486,1,1,1,1,1,1,1,1,1,1,1,1,16031740988,18320274104,17021940889,17072996176,16405052950,17378044332
0,0.5,0.1,0.75,304,0.986842,0.986842,0.986842,0.986842,0.986842,0.986842,1,1,1,1,1,1,1,1,1,1,1,1,18242371208,20956293040,19498355984,19599584885,18837997627,19916440497
0,0.5,0.1,0.75,312,0.987179,0.987179,0.987179,0.987179,0.987179,0.987179,1,1,1,1,1,1,1,1,1,1,1,1,20734185763,23837470678,22337301487,22576024273,21433388752,22893101689
0,0.5,0.1,0.75,320,0.9875,0.9875,0.9875,0.9875,0.9875,0.9875,1,1,1,1,1,1,1,1,1,1,1,1,24087816888,27108611677,25769107599,26031650876,24865740857,26340262994
0,0.5,0.1,0.75,328,0.987805,0.987805,0.987805,0.987805,0.987805,0.987805,1,1,1,1,1,1,1,1,1,1,1,1,28203858272,32172668692,29930693647,30146083608,28638036541,30555877818
0,0.5,0.1,0.75,336,0.988095,0.988095,0.988095,0.988095,0.988095,0.988095,1,1,1,1,1,1,1,1,1,1,1,1,32599779587,36784809455,35052369493,35246451302,33819495163,36148314296
0,0.5,0.1,0.75,344,0.988372,0.988372,0.988372,0.988372,0.988372,0.988372,1,1,1,1,1,1,1,1,1,1,1,1,37193384814,42026821197,40127413383,40493256870,38827693935,40912606480
0,0.5,0.1,0.75,352,0.988636,0.988636,0.988636,0.988636,0.988636,0.988636,1,1,1,1,1,1,1,1,1,1,1,1,42062263471,47252141028,44926452902,45069016697,43711575075,45783395489
0,0.5,0.1,0.75,360,0.988889,0.988889,0.988889,0.988889,0.988889,0.988889,1,1,1,1,1,1,1,1,1,1,1,1,48031889900,52811551445,50415505239,50651455742,48947171142,51201002925
0,0.5,0.1,0.75,368,0.98913,0.98913,0.98913,0.98913,0.98913,0.98913,1,1,1,1,1,1,1,1,1,1,1,1,53649001886,58778221758,56209966849,56491484125,54500690754,57159292592
0,0.5,0.1,0.75,376,0.989362,0.989362,0.989362,0.989362,0.989362,0.989362,1,1,1,1,1,1,1,1,1,1,1,1,59659318950,64949295205,62423397819,62809511948,60803093946,63591401974


==> data/sparse/partition/ns/alpha0.00_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0,0.5,0.1,1,8,0.5,0.5,0.5,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,6688,25038,8843,7095,6857,8576
0,0.5,0.1,1,16,0.75,0.75,0.75,0.75,0.75,0.75,1,1,1,1,1,1,1,1,1,1,1,1,207099,245487,220023,216437,214899,223820
0,0.5,0.1,1,24,0.833333,0.833333,0.833333,0.833333,0.833333,0.833333,1,1,1,1,1,1,1,1,1,1,1,1,856020,904305,880282,874378,865446,893882
0,0.5,0.1,1,32,0.875,0.875,0.875,0.875,0.875,0.875,1,1,1,1,1,1,1,1,1,1,1,1,2678722,2795690,2732549,2732249,2710437,2748887
0,0.5,0.1,1,40,0.9,0.9,0.9,0.9,0.9,0.9,1,1,1,1,1,1,1,1,1,1,1,1,6172256,6680655,6368654,6317610,6234883,6480716
0,0.5,0.1,1,48,0.916667,0.916667,0.916667,0.916667,0.916667,0.916667,1,1,1,1,1,1,1,1,1,1,1,1,12550498,13304932,12948658,12962979,12666818,13131352
0,0.5,0.1,1,56,0.928571,0.928571,0.928571,0.928571,0.928571,0.928571,1,1,1,1,1,1,1,1,1,1,1,1,23790085,25435150,24735833,24820251,24434408,24986513
0,0.5,0.1,1,64,0.9375,0.9375,0.9375,0.9375,0.9375,0.9375,1,1,1,1,1,1,1,1,1,1,1,1,40609560,43356844,42046980,42233316,41225060,42754741
0,0.5,0.1,1,72,0.944444,0.944444,0.944444,0.944444,0.944444,0.944444,1,1,1,1,1,1,1,1,1,1,1,1,67498262,72442315,70452160,70683230,69254346,71323644
0,0.5,0.1,1,80,0.95,0.95,0.95,0.95,0.95,0.95,1,1,1,1,1,1,1,1,1,1,1,1,104425684,112195020,108740449,108753862,106946670,110628546
0,0.5,0.1,1,88,0.954545,0.954545,0.954545,0.954545,0.954545,0.954545,1,1,1,1,1,1,1,1,1,1,1,1,161300213,169853319,166812334,167139183,165713618,168415105
0,0.5,0.1,1,96,0.958333,0.958333,0.958333,0.958333,0.958333,0.958333,1,1,1,1,1,1,1,1,1,1,1,1,231383949,289997921,246346704,243170218,236012575,245206635
0,0.5,0.1,1,104,0.961538,0.961538,0.961538,0.961538,0.961538,0.961538,1,1,1,1,1,1,1,1,1,1,1,1,335211716,351078061,345189776,346082793,343698081,347570521
0,0.5,0.1,1,112,0.964286,0.964286,0.964286,0.964286,0.964286,0.964286,1,1,1,1,1,1,1,1,1,1,1,1,457564400,481855786,469785837,472585678,460698351,476803590
0,0.5,0.1,1,120,0.966667,0.966667,0.966667,0.966667,0.966667,0.966667,1,1,1,1,1,1,1,1,1,1,1,1,627693422,651299994,644937354,646857576,644298996,649140367
0,0.5,0.1,1,128,0.96875,0.96875,0.96875,0.96875,0.96875,0.96875,1,1,1,1,1,1,1,1,1,1,1,1,820565733,855618600,840003990,837435101,824474539,852650400
0,0.5,0.1,1,136,0.970588,0.970588,0.970588,0.970588,0.970588,0.970588,1,1,1,1,1,1,1,1,1,1,1,1,1085574597,1139418717,1113319687,1118416789,1096440166,1122734012
0,0.5,0.1,1,144,0.972222,0.972222,0.972222,0.972222,0.972222,0.972222,1,1,1,1,1,1,1,1,1,1,1,1,1383145637,1440892535,1415683166,1421987874,1390579796,1433506886
0,0.5,0.1,1,152,0.973684,0.973684,0.973684,0.973684,0.973684,0.973684,1,1,1,1,1,1,1,1,1,1,1,1,1783791330,1844819717,1827189829,1832222441,1812996262,1836828300
0,0.5,0.1,1,160,0.975,0.975,0.975,0.975,0.975,0.975,1,1,1,1,1,1,1,1,1,1,1,1,2225798660,2296656996,2276130426,2285029461,2268954140,2287714973
0,0.5,0.1,1,168,0.97619,0.97619,0.97619,0.97619,0.97619,0.97619,1,1,1,1,1,1,1,1,1,1,1,1,2787415320,2876235128,2842033252,2846670051,2827978249,2856695942
0,0.5,0.1,1,176,0.977273,0.977273,0.977273,0.977273,0.977273,0.977273,1,1,1,1,1,1,1,1,1,1,1,1,3406546330,3522908529,3486593496,3507128938,3438565892,3520131878
0,0.5,0.1,1,184,0.978261,0.978261,0.978261,0.978261,0.978261,0.978261,1,1,1,1,1,1,1,1,1,1,1,1,4261950265,4415522254,4352936581,4353130984,4339654330,4361751353
0,0.5,0.1,1,192,0.979167,0.979167,0.979167,0.979167,0.979167,0.979167,1,1,1,1,1,1,1,1,1,1,1,1,5101185447,5276218710,5179403435,5189530039,5120688128,5222161907
0,0.5,0.1,1,200,0.98,0.98,0.98,0.98,0.98,0.98,1,1,1,1,1,1,1,1,1,1,1,1,6164437006,6370115374,6317316750,6333232514,6308185349,6346184438
0,0.5,0.1,1,208,0.980769,0.980769,0.980769,0.980769,0.980769,0.980769,1,1,1,1,1,1,1,1,1,1,1,1,7409140690,7648224183,7566557572,7594716957,7508094892,7604352121
0,0.5,0.1,1,216,0.981481,0.981481,0.981481,0.981481,0.981481,0.981481,1,1,1,1,1,1,1,1,1,1,1,1,9007601566,9227807773,9145730989,9142805492,9085109084,9201638655
0,0.5,0.1,1,224,0.982143,0.982143,0.982143,0.982143,0.982143,0.982143,1,1,1,1,1,1,1,1,1,1,1,1,10749520941,11043484634,10925853808,10934594034,10850281983,10981667768
0,0.5,0.1,1,232,0.982759,0.982759,0.982759,0.982759,0.982759,0.982759,1,1,1,1,1,1,1,1,1,1,1,1,12972479179,13308962402,13177886805,13203017457,13061637689,13261124204
0,0.5,0.1,1,240,0.983333,0.983333,0.983333,0.983333,0.983333,0.983333,1,1,1,1,1,1,1,1,1,1,1,1,15376658313,15821037113,15631694071,15616744197,15509915041,15738820660
0,0.5,0.1,1,248,0.983871,0.983871,0.983871,0.983871,0.983871,0.983871,1,1,1,1,1,1,1,1,1,1,1,1,18653691593,19263042207,19028514878,19030189927,18960865468,19142615831
0,0.5,0.1,1,256,0.984375,0.984375,0.984375,0.984375,0.984375,0.984375,1,1,1,1,1,1,1,1,1,1,1,1,21873454098,22619770738,22235645422,22276580330,21988882148,22371142090
0,0.5,0.1,1,264,0.984848,0.984848,0.984848,0.984848,0.984848,0.984848,1,1,1,1,1,1,1,1,1,1,1,1,27653754590,28667152158,28234915498,28146345200,28055034837,28437932908
0,0.5,0.1,1,272,0.985294,0.985294,0.985294,0.985294,0.985294,0.985294,1,1,1,1,1,1,1,1,1,1,1,1,33895769686,34523207066,34252655057,34306842847,34050032060,34357501530
0,0.5,0.1,1,280,0.985714,0.985714,0.985714,0.985714,0.985714,0.985714,1,1,1,1,1,1,1,1,1,1,1,1,40062738738,40643107585,40319039349,40311899752,40219400119,40352465476
0,0.5,0.1,1,288,0.986111,0.986111,0.986111,0.986111,0.986111,0.986111,1,1,1,1,1,1,1,1,1,1,1,1,45772587497,46478255475,46217955353,46292573522,45948348854,46384197446
0,0.5,0.1,1,296,0.986486,0.986486,0.986486,0.986486,0.986486,0.986486,1,1,1,1,1,1,1,1,1,1,1,1,53247331533,54262734255,53589441493,53596890300,53440153020,53661856247
0,0.5,0.1,1,304,0.986842,0.986842,0.986842,0.986842,0.986842,0.986842,1,1,1,1,1,1,1,1,1,1,1,1,60574175724,61443056871,61082519166,61054421220,60983150115,61282710419


==> data/sparse/partition/ns/alpha0.40_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.4,0.5,0.22,0.25,8,0.5,0.625,0.50625,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,5963,34817,9779,6942,6120,7787
0.4,0.5,0.22,0.25,16,0.75,0.75,0.75,0.75,0.75,0.75,1,1,1,1,1,1,1,1,1,1,1,1,39609,569535,100193,45450,41772,60984
0.4,0.5,0.22,0.25,24,0.833333,0.833333,0.833333,0.833333,0.833333,0.833333,1,1,1,1,1,1,1,1,1,1,1,1,100232,1116256,346781,147299,108974,477554
0.4,0.5,0.22,0.25,32,0.875,0.875,0.875,0.875,0.875,0.875,1,1,1,1,1,1,1,1,1,1,1,1,207623,3368220,1073292,359070,271555,1177574
0.4,0.5,0.22,0.25,40,0.725,0.9,0.89,0.9,0.9,0.9,0.911215,1,0.995561,1,1,1,0.935484,1,0.996774,1,1,1,1287553,9051743,4656164,4436179,2385114,6084210
0.4,0.5,0.22,0.25,48,0.5625,0.916667,0.888542,0.916667,0.916667,0.916667,0.884921,1,0.990816,1,1,1,0.974359,1,0.997718,1,1,1,3794598,18298977,9851314,10066052,6071905,11523148
0.4,0.5,0.22,0.25,56,0.339286,0.928571,0.8875,0.928571,0.928571,0.928571,0.776119,1,0.984103,1,1,1,0.932302,1,0.993625,1,1,1,8657872,103642531,22076598,14858378,10658430,24437060
0.4,0.5,0.22,0.25,64,0.328125,0.9375,0.877344,0.9375,0.9375,0.9375,0.793621,1,0.978331,1,1,1,0.933249,1,0.991493,1,1,1,19862787,141196702,46462313,41682297,28492567,50815353
0.4,0.5,0.22,0.25,72,0.472222,0.944444,0.865972,0.944444,0.722222,0.944444,0.817647,1,0.971398,1,0.935795,1,0.914186,1,0.988505,1,0.982716,1,28769536,246166425,80537811,70776794,64832380,76138559
0.4,0.5,0.22,0.25,80,0.3375,0.95,0.701875,0.6125,0.5875,0.95,0.808564,1,0.91007,0.865633,0.84398,1,0.899367,1,0.966937,0.958368,0.938967,1,69260272,349538559,174285624,172518466,105970833,203298427
0.4,0.5,0.22,0.25,88,0.352273,0.954545,0.736364,0.931818,0.454545,0.954545,0.648148,1,0.917676,1,0.82328,1,0.908852,1,0.975192,1,0.944853,1,96841575,699739056,262168841,174147759,149089706,275092457
0.4,0.5,0.22,0.25,96,0.03125,0.958333,0.542188,0.5,0.354167,0.614583,0.538394,1,0.850241,0.854922,0.796312,0.874327,0.916516,1,0.952915,0.950943,0.928167,0.956276,191516611,3363249579,716069070,443809689,326870112,703225688
0.4,0.5,0.22,0.25,104,0,0.961538,0.530288,0.596154,0.355769,0.615385,0.57661,1,0.83688,0.86014,0.791304,0.87366,0.897903,1,0.948101,0.946617,0.929244,0.958066,270043657,2982493475,954314521,564015796,448473367,1269471565
0.4,0.5,0.22,0.25,112,0,0.964286,0.517857,0.482143,0.339286,0.723214,0.23091,1,0.826825,0.840542,0.775218,0.936598,0.876729,1,0.950457,0.940749,0.932871,0.980464,359720393,3878870419,1453451023,777830779,454032793,2061670045
0.4,0.5,0.22,0.25,120,0,0.966667,0.509167,0.6,0.116667,0.725,0.243386,1,0.774259,0.858209,0.540092,0.933482,0.876309,1,0.950386,0.947226,0.922366,0.982036,434235995,6348167053,2123001429,926192936,583266049,3063352105
0.4,0.5,0.22,0.25,128,0,0.96875,0.4125,0.359375,0.242188,0.601562,0.0243781,1,0.70858,0.798457,0.657364,0.882124,0.890994,1,0.946882,0.943399,0.918957,0.977189,623421489,8076418887,2774908718,2717298280,1196101106,3452673035
0.4,0.5,0.22,0.25,136,0,0.742647,0.350735,0.360294,0.117647,0.485294,0.0119863,0.944713,0.679432,0.767972,0.527814,0.832255,0.79647,0.98745,0.932784,0.934658,0.921882,0.95141,888377763,9997415521,4821864818,4565978778,1908827825,5590833558
0.4,0.5,0.22,0.25,144,0,0.729167,0.332292,0.361111,0.243056,0.361111,0.0828772,0.934576,0.66179,0.736177,0.574273,0.792615,0.408171,0.982224,0.907004,0.930329,0.914254,0.942406,1242600504,11725491754,6050645394,5957515788,2770102422,7796638848
0.4,0.5,0.22,0.25,152,0,0.973684,0.259868,0.243421,0,0.361842,0.000692281,1,0.502556,0.636881,0.19485,0.741935,0.48079,1,0.883764,0.921392,0.903705,0.936676,1107942174,18747747606,10050128690,8535093855,7282933115,12571912186
0.4,0.5,0.22,0.25,160,0,0.975,0.132812,0.11875,0,0.11875,0.0399025,1,0.272066,0.231464,0.0821834,0.244668,0.614843,1,0.832111,0.846899,0.737776,0.899012,1273233867,23543914855,16979815975,17732403228,14114138996,20400566762
0.4,0.5,0.22,0.25,168,0,0.732143,0.206548,0.119048,0,0.363095,0,0.935386,0.39484,0.267355,0.0321285,0.637225,0.137074,0.982905,0.813405,0.911104,0.822334,0.936197,2421202433,26611298867,15710941520,14390095426,10234298598,21439055959
0.4,0.5,0.22,0.25,176,0,0.607955,0.2125,0.244318,0,0.363636,0.00289017,0.861176,0.411957,0.444386,0.104651,0.598106,0.536864,0.950831,0.830351,0.875796,0.766645,0.918957,4413877623,34797567032,19819788904,18174367228,14270018171,24494257942
0.4,0.5,0.22,0.25,184,0,0.978261,0.188587,0.119565,0,0.244565,0,1,0.303348,0.22512,0.0123967,0.558601,0.149242,1,0.6737,0.713682,0.430897,0.901642,2284229494,41304410286,27607314079,30176047510,20056065483,35246443786
0.4,0.5,0.22,0.25,192,0,0.364583,0.109115,0.119792,0,0.119792,0,0.610334,0.206304,0.229465,0.00107782,0.240122,0.052362,0.941053,0.558789,0.618949,0.312158,0.761464,18720603492,52682728296,40507443066,42888812196,31890463036,47739663776
0.4,0.5,0.22,0.25,200,0,0.365,0.07275,0,0,0.12,0,0.669478,0.142276,0.000606919,0,0.232029,0.00572852,0.938062,0.367011,0.266938,0.143908,0.399662,21663768428,70632858027,51136822944,53403608605,48225332186,58627677160
0.4,0.5,0.22,0.25,208,0,0.610577,0.0545673,0,0,0,0,0.867057,0.0902983,0,0,0.00362457,0.00623667,0.957096,0.225786,0.176532,0.051628,0.304186,8876130365,79975772140,64561640877,65644508799,62210443833,71582082519


==> data/sparse/partition/ns/alpha0.40_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.4,0.5,0.22,0.5,8,0.5,0.5,0.5,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,5994,28495,11977,7321,6676,16068
0.4,0.5,0.22,0.5,16,0.75,0.75,0.75,0.75,0.75,0.75,1,1,1,1,1,1,1,1,1,1,1,1,45007,1067808,228566,96059,60370,273650
0.4,0.5,0.22,0.5,24,0.833333,0.833333,0.833333,0.833333,0.833333,0.833333,1,1,1,1,1,1,1,1,1,1,1,1,227034,3664744,1190144,1131303,364452,1580721
0.4,0.5,0.22,0.5,32,0.53125,0.875,0.840625,0.875,0.875,0.875,0.852941,1,0.986754,1,1,1,0.949627,1,0.995762,1,1,1,1314120,12536954,6992186,5880923,4331571,9304942
0.4,0.5,0.22,0.5,40,0.55,0.9,0.85,0.9,0.9,0.9,0.854167,1,0.979852,1,1,1,0.93824,1,0.992171,1,1,1,6039341,36850903,21543150,23745555,13690266,26895988
0.4,0.5,0.22,0.5,48,0.5625,0.916667,0.728125,0.604167,0.5625,0.916667,0.851138,1,0.929141,0.898438,0.862745,1,0.937301,1,0.975212,0.969681,0.950713,1,30840329,94359365,62955917,55390922,49904521,78981679
0.4,0.5,0.22,0.5,56,0,0.928571,0.657143,0.571429,0.571429,0.928571,0.543147,1,0.895509,0.870147,0.854817,1,0.925747,1,0.968217,0.959037,0.937997,1,77131984,1014589086,201898697,145886077,97035062,155237571
0.4,0.5,0.22,0.5,64,0.03125,0.9375,0.564844,0.578125,0.34375,0.703125,0.29171,1,0.838483,0.863768,0.794146,0.936759,0.900848,1,0.958721,0.953203,0.938845,0.986757,141575462,3477695998,642115477,280140261,160150260,831656251
0.4,0.5,0.22,0.5,72,0.236111,0.944444,0.552778,0.583333,0.347222,0.708333,0.732026,1,0.864003,0.857714,0.784389,0.944012,0.923842,1,0.959947,0.95267,0.938243,0.9865,226837761,2145475705,874673351,460585419,278766503,1466747001
0.4,0.5,0.22,0.5,80,0,0.95,0.34125,0.35,0.1125,0.475,0.00579524,1,0.601016,0.673261,0.379787,0.853077,0.760255,1,0.919954,0.933658,0.910363,0.945626,322183262,10361957068,3811126637,2654972884,762032960,6162396529
0.4,0.5,0.22,0.5,88,0,0.590909,0.3,0.352273,0.113636,0.352273,0,0.869091,0.532432,0.606886,0.232741,0.8036,0.204111,0.958115,0.848124,0.929898,0.813278,0.946334,918821672,15009519781,6847737475,4270953016,1109661325,13034109993
0.4,0.5,0.22,0.5,96,0,0.59375,0.265625,0.239583,0.114583,0.354167,0,0.871556,0.478674,0.43977,0.24245,0.700746,0.353676,0.960785,0.843982,0.904134,0.772513,0.93845,1440450339,23136649440,11452214452,6141585225,5334627414,18695581514
0.4,0.5,0.22,0.5,104,0,0.596154,0.141827,0.115385,0,0.240385,0,0.858352,0.258873,0.228593,0,0.440141,0.0407513,0.94672,0.520136,0.492435,0.171292,0.868862,2326717260,37291322047,23863853531,28076486223,9010002310,30167582588
0.4,0.5,0.22,0.5,112,0,0.598214,0.190179,0.116071,0,0.357143,0,0.858991,0.334591,0.240502,0.00259235,0.611129,0.000456685,0.949424,0.521827,0.461224,0.174016,0.907899,3173403771,53305643497,33399010416,40096212382,13134068867,47657020331
0.4,0.5,0.22,0.5,120,0,0.6,0.14875,0.116667,0,0.241667,0,0.860903,0.265898,0.2314,0,0.434975,0,0.948429,0.411592,0.330903,0.267458,0.623707,4294767471,86128613696,56029543216,61723028979,38383243538,67555136026


==> data/sparse/partition/ns/alpha0.40_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.4,0.5,0.22,0.75,8,0.5,0.5,0.5,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,6798,69751,15476,8839,7505,16480
0.4,0.5,0.22,0.75,16,0.75,0.75,0.75,0.75,0.75,0.75,1,1,1,1,1,1,1,1,1,1,1,1,88989,1807767,559787,307396,162980,627530
0.4,0.5,0.22,0.75,24,0.0833333,0.833333,0.741667,0.833333,0.833333,0.833333,0.755869,1,0.969869,1,1,1,0.937901,1,0.992376,1,1,1,792449,60663975,8289826,6621559,2117383,7461273
0.4,0.5,0.22,0.75,32,0.53125,0.875,0.785937,0.875,0.65625,0.875,0.855978,1,0.968443,1,0.945652,1,0.946066,1,0.990428,1,0.990133,1,14210183,34576021,24302388,23716918,21385780,24971862
0.4,0.5,0.22,0.75,40,0.225,0.9,0.65875,0.55,0.55,0.9,0.608403,1,0.908936,0.881757,0.862416,1,0.929491,1,0.975433,0.970196,0.951326,1,47936215,580331777,116536067,58738774,53687882,90291199
0.4,0.5,0.22,0.75,48,0.229167,0.916667,0.565625,0.5625,0.333333,0.5625,0.647465,1,0.860452,0.864407,0.79606,0.875297,0.926072,1,0.959972,0.952865,0.946029,0.964993,109567151,1064486279,317531785,185265474,137408478,215154549
0.4,0.5,0.22,0.75,56,0.107143,0.571429,0.334821,0.339286,0.232143,0.339286,0.224786,0.869449,0.68646,0.766404,0.604113,0.791199,0.822208,0.958414,0.934564,0.940291,0.930064,0.94953,354501233,7445536799,2274399126,1460680880,1330284635,2557040194
0.4,0.5,0.22,0.75,64,0,0.578125,0.303906,0.34375,0.109375,0.34375,0,0.864221,0.564133,0.634718,0.248829,0.679308,0.233196,0.952336,0.87859,0.93818,0.911646,0.943487,659919613,15294542768,5433837398,2985224957,2574918586,5795377798
0.4,0.5,0.22,0.75,72,0,0.583333,0.179167,0.111111,0,0.347222,0,0.864171,0.310955,0.231929,0,0.602525,0.0193825,0.952426,0.514614,0.442409,0.241765,0.889487,1081630022,30011941165,18473979560,23542289546,5618723288,26255622047
0.4,0.5,0.22,0.75,80,0,0.5875,0.20375,0.1125,0.1125,0.35,0,0.867145,0.366154,0.242821,0.230479,0.606572,0.00399735,0.955763,0.536044,0.40845,0.330866,0.825099,1885457066,52939999346,30657512843,23510044175,9571639443,47026637696
0.4,0.5,0.22,0.75,88,0,0.352273,0.115341,0.113636,0,0.113636,0,0.618733,0.222272,0.233562,0,0.240241,0,0.869831,0.309437,0.327376,0.000909293,0.344381,14095039364,89961121759,69662126969,78812268669,69256602631,81953106403


==> data/sparse/partition/ns/alpha0.40_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.4,0.5,0.22,1,8,0.5,0.5,0.5,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,6631,43375,13837,8745,7106,18210
0.4,0.5,0.22,1,16,0.4375,0.75,0.71875,0.75,0.75,0.75,0.875,1,0.9875,1,1,1,0.964286,1,0.996429,1,1,1,226703,3042420,1382124,1039183,371771,2298063
0.4,0.5,0.22,1,24,0.0833333,0.833333,0.64375,0.625,0.5,0.833333,0.735507,1,0.933877,0.945652,0.869565,1,0.938735,1,0.982016,0.990119,0.958498,1,8110088,164966954,22005933,11307526,11171510,15777413
0.4,0.5,0.22,1,32,0.09375,0.875,0.615625,0.53125,0.53125,0.875,0.705645,1,0.908165,0.866935,0.866935,1,0.933065,1,0.973306,0.955645,0.955645,1,39105513,756502260,99093785,42825858,39606983,56480173
0.4,0.5,0.22,1,40,0,0.9,0.48,0.55,0.325,0.55,0.176923,1,0.789551,0.865385,0.744872,0.865385,0.922267,1,0.955223,0.953947,0.941802,0.953947,102288762,2693733491,527379221,157668971,156290109,624229852
0.4,0.5,0.22,1,48,0.104167,0.916667,0.36875,0.333333,0.104167,0.5625,0.236702,1,0.630275,0.664894,0.27305,0.864362,0.632921,1,0.902382,0.939639,0.909285,0.952821,230919453,8291120299,2801174455,1548338890,365567298,3491968299
0.4,0.5,0.22,1,56,0,0.339286,0.207143,0.107143,0.107143,0.339286,0,0.735065,0.411981,0.236364,0.236364,0.616883,0.0308442,0.938817,0.66381,0.688059,0.422691,0.934271,3365069392,20606678284,12031849111,8954385491,3525328913,19421810372
0.4,0.5,0.22,1,64,0,0.578125,0.169531,0.109375,0.109375,0.234375,0,0.863095,0.31818,0.236111,0.236111,0.440476,0,0.951421,0.447765,0.334701,0.334677,0.772969,1426496421,43230669979,31483720057,40902610146,7676817771,41819988270
0.4,0.5,0.22,1,72,0,0.347222,0.0965278,0.111111,0,0.111111,0,0.612676,0.189437,0.235915,0,0.235915,0,0.877532,0.262912,0.334155,0,0.334155,14065944755,82841285819,71700070756,80186623648,78912161467,81068669870


==> data/sparse/partition/ns/alpha0.50_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.5,0.5,0.25,0.25,8,0.5,0.625,0.5125,0.5,0.5,0.5,1,1,1,1,1,1,1,1,1,1,1,1,5965,43757,12129,7787,6471,11053
0.5,0.5,0.25,0.25,16,0.4375,0.8125,0.715625,0.75,0.6875,0.75,0.880952,1,0.986064,1,1,1,1,1,1,1,1,1,38941,922340,190838,125805,47107,224293
0.5,0.5,0.25,0.25,24,0.333333,0.833333,0.7625,0.833333,0.791667,0.833333,0.745763,1,0.968087,1,1,1,0.861538,1,0.987147,1,1,1,108195,3062137,1146877,845254,626020,1592744
0.5,0.5,0.25,0.25,32,0.34375,0.875,0.782813,0.875,0.65625,0.875,0.777778,1,0.96633,1,0.934307,1,0.914894,1,0.99098,1,1,1,407269,18452116,4697990,3841297,2707798,4624484
0.5,0.5,0.25,0.25,40,0,0.9,0.4975,0.375,0.175,0.875,0.253807,1,0.803384,0.8,0.674757,1,0.830769,1,0.966011,0.977528,0.926267,1,8671749,72533737,22302603,18426048,10642809,27341246
0.5,0.5,0.25,0.25,48,0,0.916667,0.264583,0.166667,0.0416667,0.333333,0.374593,1,0.670712,0.635379,0.548638,0.730519,0.841954,1,0.939002,0.944444,0.91453,0.964664,15849894,183856249,75639628,60887126,39591312,106245904
0.5,0.5,0.25,0.25,56,0,0.928571,0.188393,0.0535714,0.0178571,0.232143,0.150485,1,0.489982,0.385827,0.316456,0.639566,0.762014,1,0.906149,0.910714,0.872024,0.942356,34423036,319481463,158493075,158747062,118258060,199792666
0.5,0.5,0.25,0.25,64,0,0.140625,0.03125,0,0,0.03125,0.0279441,0.542857,0.236631,0.186916,0.115385,0.303279,0.537783,0.937833,0.788061,0.790297,0.669477,0.889744,181729750,520406676,320684560,303417886,222597850,392162001
0.5,0.5,0.25,0.25,72,0,0.152778,0.0180556,0,0,0,0.0264706,0.367576,0.132567,0.101669,0.0514019,0.157734,0.329247,0.893827,0.695081,0.69418,0.634093,0.782557,325724388,1094184067,507211822,436347742,365003710,550608027
0.5,0.5,0.25,0.25,80,0,0.0625,0.009375,0,0,0.0125,0,0.206718,0.0820531,0.0698795,0.0295931,0.122013,0.190514,0.764563,0.485737,0.500773,0.37552,0.53542,603079269,1682215645,894269685,793088195,696160714,1040072326
0.5,0.5,0.25,0.25,88,0,0.0340909,0.00738636,0,0,0.0113636,0,0.168339,0.0504427,0.035,0.0180085,0.0560847,0.115503,0.669464,0.364583,0.328706,0.285456,0.481828,998423935,3003836738,1623175942,1367414805,1166414558,1880543876
0.5,0.5,0.25,0.25,96,0,0.0208333,0.003125,0,0,0,0,0.0873786,0.0280335,0.0208145,0.0108108,0.032368,0.0734934,0.368741,0.239179,0.252036,0.190419,0.296132,1597345345,3709857141,2183702621,1961324914,1741341174,2145783828
0.5,0.5,0.25,0.25,104,0,0.0192308,0.00240385,0,0,0,0,0.0719755,0.0180221,0.0144817,0.000757576,0.0246821,0.0650618,0.347537,0.182046,0.157011,0.111278,0.211652,2540588919,5974943257,3205646469,2808147724,2695367346,3177438960
0.5,0.5,0.25,0.25,112,0,0.0178571,0.000892857,0,0,0,0,0.0825274,0.0134333,0.00330469,0,0.0214425,0.0359136,0.271381,0.116686,0.0979949,0.077243,0.144366,3454244996,7134178615,4235339925,3945487061,3757981515,4466820781
0.5,0.5,0.25,0.25,120,0,0.00833333,0.000833333,0,0,0,0,0.0717566,0.0112793,0.00558971,0.000571429,0.0128824,0.0102402,0.269759,0.103705,0.0839741,0.058937,0.129352,4786452751,8089776317,6001159654,5954248143,5167351176,6437500111
0.5,0.5,0.25,0.25,128,0,0.0078125,0.000390625,0,0,0,0,0.0449612,0.00749473,0.00197239,0,0.00929095,0.00980865,0.248036,0.0778769,0.0642131,0.0467306,0.0880983,6166773091,11260144620,7949403780,7766488148,7339068410,8098013055
0.5,0.5,0.25,0.25,136,0,0,0,0,0,0,0,0.0435759,0.00657212,0.00129143,0,0.0100733,0.00661978,0.152626,0.063039,0.0574961,0.0328182,0.0869638,8600323839,12879520515,10404179001,10658674711,9261300811,11215266245
0.5,0.5,0.25,0.25,144,0,0,0,0,0,0,0,0.0180284,0.00417764,0.00116324,0,0.00544389,0.00270423,0.100917,0.0469226,0.0439949,0.0195889,0.0653488,10083655940,17284249434,13370746793,13130530890,12397757666,13847279730
0.5,0.5,0.25,0.25,152,0,0,0,0,0,0,0,0.0208044,0.00316513,0.000335796,0,0.00208768,0.00528402,0.0769135,0.0349092,0.0341218,0.0177187,0.042351,15201426941,22556577553,17708069120,17182051224,16693714705,18141324479
0.5,0.5,0.25,0.25,160,0,0,0,0,0,0,0,0.0164297,0.00249454,0.000319898,0,0.001868,0.0024057,0.0739494,0.0301274,0.0297252,0.00581986,0.0421588,19235157479,27092545290,22994465438,22871144598,21823937890,23909394618
0.5,0.5,0.25,0.25,168,0,0,0,0,0,0,0,0.0109195,0.00187058,0,0,0.00142898,0.00224615,0.0509193,0.0204089,0.015784,0.00745304,0.0284997,24605470702,33511831331,29099093927,28255648966,27321513904,30128979903
0.5,0.5,0.25,0.25,176,0,0,0,0,0,0,0,0.00870024,0.00102411,0,0,0.000775394,0,0.058775,0.0148534,0.009908,0.00413907,0.0177753,32119963538,41233934510,35709014142,35446219170,34250442416,36818846638
0.5,0.5,0.25,0.25,184,0,0,0,0,0,0,0,0.00507124,0.000468161,0,0,0,0.000128684,0.0294967,0.0113382,0.0103455,0.00195336,0.017256,39313263844,52928611060,45076840530,45179086466,40420421309,47726919517
0.5,0.5,0.25,0.25,192,0,0,0,0,0,0,0,0.00733986,0.000475507,0,0,0,5.6035e-05,0.0233573,0.00908981,0.00799678,0.00183943,0.0146486,48790065455,65620372505,56441444793,55943651686,53415032712,57610769713
0.5,0.5,0.25,0.25,200,0,0,0,0,0,0,0,0.00489696,0.000244848,0,0,0,4.58589e-05,0.0232807,0.00570038,0.00319313,0.00184615,0.00867902,59043222693,79459966759,67623993603,67243331643,63342411049,69524068562


==> data/sparse/partition/ns/alpha0.50_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.5,0.5,0.25,0.5,8,0.375,0.625,0.5,0.5,0.5,0.5,0.947368,1,0.997368,1,1,1,1,1,1,1,1,1,6549,39871,15559,8695,7199,20009
0.5,0.5,0.25,0.5,16,0.3125,0.75,0.709375,0.75,0.75,0.75,0.789474,1,0.98088,1,1,1,0.956522,1,0.996178,1,1,1,46069,1887546,748317,532994,355184,1053489
0.5,0.5,0.25,0.5,24,0.166667,0.833333,0.670833,0.833333,0.458333,0.833333,0.650685,1,0.929262,1,0.84375,1,0.89375,1,0.985704,1,0.985612,1,1452484,18297005,6048476,4159113,3503853,5308381
0.5,0.5,0.25,0.5,32,0,0.875,0.415625,0.3125,0.09375,0.875,0.00769231,1,0.676957,0.788462,0.348659,1,0.699858,1,0.938678,0.949627,0.917791,1,10137033,106947420,44954759,22229689,11285696,75000158
0.5,0.5,0.25,0.5,40,0,0.55,0.0675,0.025,0,0.1,0.0227848,0.863636,0.214074,0.188732,0.0887097,0.249357,0.458199,0.951751,0.726618,0.727273,0.569302,0.838816,46207338,555979086,290959641,276493136,198729808,366960244
0.5,0.5,0.25,0.5,48,0,0.5625,0.0833333,0,0,0.104167,0,0.869191,0.16511,0.0293578,0.00696864,0.232432,0.048419,0.961254,0.409487,0.341963,0.245104,0.450154,84414581,862121367,603936279,641240527,470604629,761042333
0.5,0.5,0.25,0.5,56,0,0.0357143,0.00178571,0,0,0,0,0.124118,0.0177352,0.002457,0,0.0148649,0.0115671,0.349323,0.128232,0.0888305,0.0454244,0.192308,1292948904,2328192831,1769689515,1743734993,1470943766,1968681587
0.5,0.5,0.25,0.5,64,0,0.03125,0.0015625,0,0,0,0,0.0818468,0.00718243,0,0,0.00385356,0.00644901,0.252853,0.0684344,0.0447866,0.0198751,0.089349,2898439336,5329596879,3762620055,3777098362,3415257182,4006883629
0.5,0.5,0.25,0.5,72,0,0,0,0,0,0,0,0.0114099,0.000849867,0,0,0,0,0.105144,0.0284652,0.00233645,0.000255135,0.0426144,5248572742,8034790011,6667777830,6665816222,6170109975,7016049153
0.5,0.5,0.25,0.5,80,0,0,0,0,0,0,0,0.00261609,0.000228297,0,0,0,0,0.082837,0.0168347,0.00489247,0.000270978,0.0211616,9405271013,13195821941,11513683748,11574086953,10699732333,12213060544
0.5,0.5,0.25,0.5,88,0,0,0,0,0,0,0,0.00159236,0.000134025,0,0,0,0,0.0293022,0.00770328,6.94493e-05,0,0.0163578,15015569660,23107693660,19648418157,19293224353,18865592458,20738438067
0.5,0.5,0.25,0.5,96,0,0,0,0,0,0,0,0.000449236,2.24618e-05,0,0,0,0,0.0221342,0.00429034,0,0,0.00355959,26977441893,33756206818,29787533345,29609817922,27830269027,31248639544
0.5,0.5,0.25,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0168878,0.00164492,0,0,0.000181909,37059624278,50567627444,45342640548,45692139486,43395283272,47730297887
0.5,0.5,0.25,0.5,112,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00517811,0.000470803,0,0,6.89893e-05,55632428195,73077425211,66564110254,67294792825,62977090785,68759311626


==> data/sparse/partition/ns/alpha0.50_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.5,0.5,0.25,0.75,8,0.25,0.5,0.48125,0.5,0.5,0.5,0.857143,1,0.990683,1,1,1,1,1,1,1,1,1,9663,84807,32625,28260,18644,41878
0.5,0.5,0.25,0.75,16,0.1875,0.75,0.671875,0.75,0.6875,0.75,0.688312,1,0.965112,1,1,1,0.955172,1,0.993255,1,1,1,131146,6321819,2051040,1684776,1505391,2126022
0.5,0.5,0.25,0.75,24,0,0.833333,0.541667,0.5,0.291667,0.833333,0.0234742,1,0.80687,0.878947,0.70202,1,0.812128,1,0.961474,0.97497,0.952017,1,6263773,78083717,19337297,9712636,7399426,19260912
0.5,0.5,0.25,0.75,32,0,0.875,0.242188,0.21875,0,0.3125,0,1,0.44106,0.466125,0.0357143,0.691293,0.123335,1,0.652375,0.790882,0.317136,0.940618,20642776,449478714,233656668,173585061,115323152,385908792
0.5,0.5,0.25,0.75,40,0,0.55,0.06,0,0,0,0,0.860585,0.112963,0,0,0.0353982,0,0.950012,0.198423,0.0814941,0.0051139,0.244111,93016062,1716422091,1323791353,1401276946,1178787876,1625415189
0.5,0.5,0.25,0.75,48,0,0.104167,0.00520833,0,0,0,0,0.24102,0.0127926,0,0,0,0,0.346826,0.0325695,0.00167364,0,0.0303432,3348279098,4957805252,4199898450,4113936514,3955163523,4455729409
0.5,0.5,0.25,0.75,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0381005,0.00395455,0,0,0.000174948,8155602137,11730857582,9943033144,9821810642,9410267774,10534098505
0.5,0.5,0.25,0.75,64,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0183126,0.00119363,0,0,0,18200626706,22447529969,20470951794,20315524881,19536137740,21196022131
0.5,0.5,0.25,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,34347122315,43749775076,38692700652,38104499480,37078205541,40557909121
0.5,0.5,0.25,0.75,80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,59845998529,72870155676,66329929113,66845184171,62732504112,69628824550


==> data/sparse/partition/ns/alpha0.50_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.5,0.5,0.25,1,8,0.375,0.5,0.49375,0.5,0.5,0.5,0.964286,1,0.998214,1,1,1,1,1,1,1,1,1,11891,180961,60314,49668,29146,69654
0.5,0.5,0.25,1,16,0.25,0.75,0.575,0.4375,0.4375,0.75,0.783333,1,0.93,0.875,0.875,1,0.955357,1,0.981339,0.964286,0.964286,1,2311744,8102936,3188942,2515623,2345080,3027301
0.5,0.5,0.25,1,24,0,0.5,0.28125,0.291667,0.0833333,0.416667,0,0.891304,0.577536,0.630435,0.23913,0.869565,0.0340909,0.980237,0.784659,0.939229,0.523221,0.958498,15471820,270988613,100402555,57475614,16662579,118056154
0.5,0.5,0.25,1,32,0,0.3125,0.110937,0,0,0.21875,0,0.616935,0.223992,0,0,0.443548,0,0.829435,0.295675,0,0,0.593952,229043887,1427440844,980021042,1316255297,595726636,1347032880
0.5,0.5,0.25,1,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4413064623,5131215961,4780430965,4758336703,4711386185,4872152210
0.5,0.5,0.25,1,48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12627622370,13750627032,13021534077,12924733522,12769542861,13195785947
0.5,0.5,0.25,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,28997954258,31341555767,30527563937,30624939941,30110734903,30946275827
0.5,0.5,0.25,1,64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,61626008745,64838008563,63163118031,63072603576,62341301682,63718096379


==> data/sparse/partition/ns/alpha0.65_beta0.50_edgePercentage0.25_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.65,0.5,0.295,0.25,8,0.375,0.625,0.48125,0.5,0.375,0.5,1,1,1,1,1,1,1,1,1,1,1,1,5687,51168,16643,14458,8104,20815
0.65,0.5,0.295,0.25,16,0.125,0.8125,0.55,0.625,0.375,0.75,0.452381,1,0.877302,1,0.742857,1,0.863636,1,0.986364,1,1,1,37397,1668530,568600,491168,219771,644352
0.65,0.5,0.295,0.25,24,0.0416667,0.625,0.247917,0.208333,0.125,0.333333,0.0714286,0.915493,0.589974,0.58209,0.421053,0.740741,0.575,1,0.908037,0.95122,0.882353,0.977778,1097651,10038535,4382547,3789978,2753835,5822504
0.65,0.5,0.295,0.25,32,0,0.53125,0.0953125,0.0625,0.03125,0.09375,0.144928,0.846154,0.357389,0.292683,0.205128,0.446602,0.403846,0.957746,0.809761,0.797872,0.744186,0.888889,8020469,50614742,18893322,17939023,13437541,19756286
0.65,0.5,0.295,0.25,40,0,0.1,0.02375,0.025,0,0.025,0.0615385,0.340541,0.172154,0.142857,0.0882353,0.257895,0.358974,0.881988,0.591958,0.553073,0.446667,0.74375,26699739,85223225,47657418,40996465,33656559,53393865
0.65,0.5,0.295,0.25,48,0,0.0625,0.0145833,0,0,0.0416667,0.0129032,0.245734,0.113842,0.111538,0.0442177,0.156667,0.16092,0.780919,0.475458,0.46888,0.313665,0.630542,46563920,191206234,95382140,93589592,65056768,104783932
0.65,0.5,0.295,0.25,56,0,0.0178571,0.000892857,0,0,0,0.00746269,0.138211,0.0573708,0.0456853,0.0193237,0.0835443,0.140143,0.621777,0.325846,0.276888,0.184307,0.40678,110117384,219622527,165472275,159547312,140000063,186815067
0.65,0.5,0.295,0.25,64,0,0.03125,0.0015625,0,0,0,0,0.0967742,0.0307513,0.0280561,0.00809717,0.0348361,0.08,0.419679,0.236687,0.241497,0.179287,0.296625,218581551,410289881,320154805,301868593,251637706,380374980
0.65,0.5,0.295,0.25,72,0,0,0,0,0,0,0,0.0679612,0.0189641,0.016,0.00471698,0.0217391,0.0397422,0.27673,0.140625,0.150386,0.0857648,0.1764,432184904,723989865,551608616,537761910,472089712,587039194
0.65,0.5,0.295,0.25,80,0,0,0,0,0,0,0,0.0294872,0.0102524,0.0102041,0.00127226,0.0138539,0.0178699,0.228926,0.106056,0.0972332,0.0579598,0.123881,797462090,1117841551,914757571,875846199,863561399,956605324
0.65,0.5,0.295,0.25,88,0,0,0,0,0,0,0,0.0162162,0.0056044,0.00310238,0,0.00723888,0.00639114,0.230602,0.0703486,0.0524131,0.0344653,0.096813,1048772603,2214962035,1513484218,1448562340,1334336813,1680392908
0.65,0.5,0.295,0.25,96,0,0,0,0,0,0,0,0.0156931,0.00332063,0.00179533,0,0.00447227,0.00212766,0.0794393,0.0325247,0.0268344,0.0200655,0.0431143,1991839219,2825311694,2306246063,2236266335,2094333753,2480485140
0.65,0.5,0.295,0.25,104,0,0,0,0,0,0,0,0.010878,0.00113712,0,0,0.0014782,0.00364631,0.0574668,0.0208682,0.0176991,0.00898876,0.0252387,2759018823,4105517218,3342132650,3360719101,3095054015,3516806097
0.65,0.5,0.295,0.25,112,0,0,0,0,0,0,0,0.00904393,0.000937148,0,0,0,0,0.0399665,0.0118477,0.00783517,0.00334169,0.0155306,3882333698,6229241511,4920193008,4846751758,4454768143,5368078194
0.65,0.5,0.295,0.25,120,0,0,0,0,0,0,0,0.00117371,5.86854e-05,0,0,0,0,0.0287187,0.00639087,0.0025663,0.000704556,0.0114383,5580720344,9015566803,6905869466,6572421153,6179917107,7449658033
0.65,0.5,0.295,0.25,128,0,0,0,0,0,0,0,0.00346706,0.000326718,0,0,0,0,0.0293056,0.00460405,0.00251844,0.000183959,0.00497247,7845143980,11714560507,9576939389,9664835630,8899458177,9925095328
0.65,0.5,0.295,0.25,136,0,0,0,0,0,0,0,0.000862441,4.3122e-05,0,0,0,0,0.0129694,0.00208557,0.000496278,0,0.00184316,10339473422,15730096080,12624778624,13053703295,11373046399,13348212432
0.65,0.5,0.295,0.25,144,0,0,0,0,0,0,0,0,0,0,0,0,0,0.004403,0.00078925,0.000141463,0,0.000930727,12870317383,21327448272,16702393621,16253395899,15777203511,17297399351
0.65,0.5,0.295,0.25,152,0,0,0,0,0,0,0,0.000346861,1.7343e-05,0,0,0,0,0.00428101,0.00034038,0,0,0.000229305,18678128460,27530606225,22359812309,21942943050,20731017320,23488711813
0.65,0.5,0.295,0.25,160,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00536071,0.000421592,0,0,9.53834e-05,24019560005,33562704044,28705123295,28567893416,27239623250,29720151273
0.65,0.5,0.295,0.25,168,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00451333,0.000409267,0,0,0,29739498217,42800068835,37040822903,36369299078,35107605367,38747477158
0.65,0.5,0.295,0.25,176,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00037546,4.45957e-05,0,0,0,42336150744,52198044566,46248855175,45962200344,43460983049,47745031460
0.65,0.5,0.295,0.25,184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,51069211759,67825327581,58483441447,58345081994,54383495514,61365027953
0.65,0.5,0.295,0.25,192,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000117966,5.89831e-06,0,0,0,65848944729,84965434968,74095171914,73802457021,69072594159,77969822613


==> data/sparse/partition/ns/alpha0.65_beta0.50_edgePercentage0.50_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.65,0.5,0.295,0.5,8,0,0.625,0.4,0.5,0.375,0.5,0.473684,1,0.902428,1,0.875,1,0.882353,1,0.989951,1,1,1,7661,298115,80458,38568,12118,113965
0.65,0.5,0.295,0.5,16,0,0.75,0.20625,0.0625,0,0.25,0.0136986,1,0.496706,0.464286,0.16129,0.77551,0.390977,1,0.833831,0.872727,0.770833,0.977778,334975,6161600,2762054,2622293,1920180,3445788
0.65,0.5,0.295,0.5,24,0,0.0833333,0.0208333,0,0,0.0416667,0,0.373984,0.116283,0.0851064,0.0434783,0.158333,0.0906149,0.856383,0.477683,0.441026,0.351351,0.631356,13004358,33961756,23311303,21381700,18882084,26708711
0.65,0.5,0.295,0.5,32,0,0,0,0,0,0,0,0.106977,0.0234379,0.00843882,0,0.0294118,0.00677966,0.466981,0.187613,0.143075,0.0670103,0.260797,54883620,160107054,103898101,103301186,86702314,117514670
0.65,0.5,0.295,0.5,40,0,0,0,0,0,0,0,0.016129,0.00258663,0,0,0.0025641,0,0.184647,0.0575341,0.0358535,0.0211506,0.0810811,204758043,418868993,351050332,360981245,331188129,387665826
0.65,0.5,0.295,0.5,48,0,0,0,0,0,0,0,0.00366972,0.000371722,0,0,0,0,0.0542169,0.0112246,0.00822199,0,0.0163562,598163718,1135297755,916656060,962407797,788723386,1032241688
0.65,0.5,0.295,0.5,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00671329,0.00101097,0,0,0.000315159,1527094816,2775076958,2166874833,2139644001,1874861016,2358191717
0.65,0.5,0.295,0.5,64,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00669687,0.00037887,0,0,0,3412851145,4992643495,4354751312,4466454155,3872079764,4694763386
0.65,0.5,0.295,0.5,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6414368439,9218850331,7916386249,7864797970,7526426344,8226717044
0.65,0.5,0.295,0.5,80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11669516051,15432125925,13736209127,13901917650,13027097979,14372907626
0.65,0.5,0.295,0.5,88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18807374278,27864074964,23332274518,23302521010,22053614665,24656025574
0.65,0.5,0.295,0.5,96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,31960688554,38563320295,35161951711,34492745673,33181280704,36541840062
0.65,0.5,0.295,0.5,104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,42993520204,59682735531,53003359367,54170849068,50447536832,55200070631
0.65,0.5,0.295,0.5,112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,68171115368,87460895467,77989525416,78605612615,73549184770,80256175216


==> data/sparse/partition/ns/alpha0.65_beta0.50_edgePercentage0.75_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.65,0.5,0.295,0.75,8,0,0.5,0.275,0.375,0,0.375,0.285714,1,0.779213,0.9,0.521739,1,0.871795,1,0.980589,1,0.958333,1,9166,478719,219897,198994,120685,304019
0.65,0.5,0.295,0.75,16,0,0.25,0.028125,0,0,0,0,0.5,0.0997991,0.0206186,0,0.12987,0.00571429,0.833333,0.365796,0.311224,0.15444,0.510526,5820821,19430663,12373488,12064181,9432794,14942372
0.65,0.5,0.295,0.75,24,0,0,0,0,0,0,0,0.00471698,0.000235849,0,0,0,0,0.133672,0.0298841,0.00932091,0,0.0273082,69006109,129283501,102168712,99310514,89165550,117441164
0.65,0.5,0.295,0.75,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00565931,0.000723509,0,0,0,404559960,607203213,508663300,499255340,473978185,545353300
0.65,0.5,0.295,0.75,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1370162098,2157241346,1729561303,1727418847,1570737568,1862028538
0.65,0.5,0.295,0.75,48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3933182448,5418372671,4731697606,4506900661,4359239286,5106041314
0.65,0.5,0.295,0.75,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9708060491,13647966618,11290272654,10924233700,10587082917,11684738085
0.65,0.5,0.295,0.75,64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,20740390940,25184149031,22990980569,22734263124,21834584537,24175997685
0.65,0.5,0.295,0.75,72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37869360936,49174813368,43241925945,42526745117,41439939857,45104337619
0.65,0.5,0.295,0.75,80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,67959723589,84333765713,74986767271,73897283773,71831798199,77328469118


==> data/sparse/partition/ns/alpha0.65_beta0.50_edgePercentage1.00_stats.csv <==
alpha,beta,sigma,edgePercentage,numberOfPoints,minEliminatedNodes,maxEliminatedNodes,meanEliminatedNodes,medianEliminatedNodes,q25EliminatedNodes,q75EliminatedNodes,minEliminatedVariables,maxEliminatedVariables,meanEliminatedVariables,medianEliminatedVariables,q25EliminatedVariables,q75EliminatedVariables,minEliminatedTriangles,maxEliminatedTriangles,meanEliminatedTriangles,medianEliminatedTriangles,q25EliminatedTriangles,q75EliminatedTriangles,minDuration,maxDuration,meanDuration,medianDuration,q25Duration,q75Duration
0.65,0.5,0.295,1,8,0,0.5,0.24375,0.25,0,0.5,0.0714286,1,0.675,0.821429,0.25,1,0.589286,1,0.926786,1,0.875,1,93059,724811,374593,305018,156981,590454
0.65,0.5,0.295,1,16,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0910714,0.0208036,0.00357143,0,0.0321429,30455561,35395342,33227993,33053785,32569730,33972312
0.65,0.5,0.295,1,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,271354414,304340496,288152480,289319888,280167641,292227974
0.65,0.5,0.295,1,32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1463574481,1598827760,1537352495,1540484076,1512478346,1555058191
0.65,0.5,0.295,1,40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5442477990,5734987972,5605089341,5598474812,5559673973,5648373065
0.65,0.5,0.295,1,48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15729310836,16178061504,15956693661,15923724313,15857774230,16061012660
0.65,0.5,0.295,1,56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,37235696581,37941302695,37583698987,37500851924,37341760812,37807446885
0.65,0.5,0.295,1,64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,77720425423,79729454900,78879307086,78922326117,78661377334,79153580946

